Uncharted Territory: Energy Attacks in the Battery-less Internet of Things

We study how ambient energy harvesting may be used as an attack vector in the battery-less Internet of Things (IoT). Battery-less IoT devices rely on ambient energy harvesting and are employed in a multitude of applications, including safety-critical ones such as biomedical implants. Due to scarce energy intakes and limited energy buffers, their executions become intermittent, alternating periods of active operation with periods of recharging energy buffers. Through an independent exploratory study and a follow-up systematic analysis, we demonstrate that by exerting limited control on ambient energy one can create situations of livelock, denial of service, and priority inversion, without physical device access. We call these situations energy attacks. Using concepts of approximate intermittent computing and machine learning, we design a technique that can detect energy attacks with 92%+ accuracy, that is, up to 37% better than the baselines, and with up to one fifth of their energy overhead. Crucially, by design, our technique does not cause any additional energy failure compared to the regular intermittent processing. We conclude with directions to inspire defense techniques and a discussion on the feasibility of energy attacks.

==> charts/capacitors.csv <==
0	1	0	0	0
30	50	2	0	1
60	93	9	1	4
90	100	29	6	17
120	100	91	33	29
145	100	98	48	54
180	100	100	94	74
240	100	100	99	95
300	100	100	100	100
360	100	100	100	100

==> charts/harvester_harvos.csv <==
0;2.712609971
0.001;2.737047898
0.002;2.75659824
0.003;2.761485826
0.004;2.746823069
0.005;2.727272727
0.006;2.717497556
0.007;2.717497556
0.008;2.737047898
0.009;2.75659824
0.01;2.771260997
0.011;2.766373412
0.012;2.751710655
0.013;2.732160313
0.014;2.727272727
0.015;2.737047898
0.016;2.75659824
0.017;2.776148583
0.018;2.785923754
0.019;2.771260997
0.02;2.751710655
0.021;2.741935484
0.022;2.741935484
0.023;2.75659824
0.024;2.776148583
0.025;2.790811339
0.026;2.790811339
0.027;2.776148583
0.028;2.75659824
0.029;2.746823069
0.03;2.751710655
0.031;2.771260997
0.032;2.790811339
0.033;2.80058651
0.034;2.790811339
0.035;2.776148583
0.036;2.75659824
0.037;2.751710655
0.038;2.766373412
0.039;2.785923754
0.04;2.80058651
0.041;2.805474096
0.042;2.790811339
0.043;2.771260997
0.044;2.761485826
0.045;2.761485826
0.046;2.776148583
0.047;2.795698925
0.048;2.805474096
0.049;2.80058651
0.05;2.781036168
0.051;2.766373412
0.052;2.75659824
0.053;2.766373412
0.054;2.785923754
0.055;2.805474096
0.056;2.805474096
0.057;2.795698925
0.058;2.776148583
0.059;2.761485826
0.06;2.761485826
0.061;2.776148583
0.062;2.795698925
0.063;2.805474096
0.064;2.805474096
0.065;2.785923754
0.066;2.766373412
0.067;2.75659824
0.068;2.761485826
0.069;2.781036168
0.07;2.80058651
0.071;2.805474096
0.072;2.795698925
0.073;2.776148583
0.074;2.75659824
0.075;2.751710655
0.076;2.766373412
0.077;2.785923754
0.078;2.795698925
0.079;2.795698925
0.08;2.781036168
0.081;2.75659824
0.082;2.746823069
0.083;2.746823069
0.084;2.761485826
0.085;2.781036168
0.086;2.790811339
0.087;2.781036168
0.088;2.761485826
0.089;2.741935484
0.09;2.737047898
0.091;2.746823069
0.092;2.761485826
0.093;2.781036168
0.094;2.781036168
0.095;2.766373412
0.096;2.741935484
0.097;2.727272727
0.098;2.727272727
0.099;2.741935484
0.1;2.75659824
0.101;2.771260997
0.102;2.766373412
0.103;2.746823069
0.104;2.722385142
0.105;2.717497556
0.106;2.722385142
0.107;2.737047898
0.108;2.75659824
0.109;2.75659824
0.11;2.746823069
0.111;2.727272727
0.112;2.707722385
0.113;2.707722385
0.114;2.717497556
0.115;2.737047898
0.116;2.746823069
0.117;2.746823069
0.118;2.727272727
0.119;2.707722385
0.12;2.697947214
0.121;2.7028348
0.122;2.717497556
0.123;2.737047898
0.124;2.741935484
0.125;2.732160313
0.126;2.712609971
0.127;2.697947214
0.128;2.688172043
0.129;2.7028348
0.13;2.722385142
0.131;2.732160313
0.132;2.732160313
0.133;2.722385142
0.134;2.7028348
0.135;2.688172043
0.136;2.693059629
0.137;2.707722385
0.138;2.727272727
0.139;2.737047898
0.14;2.732160313
0.141;2.712609971
0.142;2.697947214
0.143;2.693059629
0.144;2.7028348
0.145;2.717497556
0.146;2.737047898
0.147;2.737047898
0.148;2.727272727
0.149;2.712609971
0.15;2.697947214
0.151;2.697947214
0.152;2.717497556
0.153;2.737047898
0.154;2.746823069
0.155;2.746823069
0.156;2.732160313
0.157;2.712609971
0.158;2.707722385
0.159;2.717497556
0.16;2.737047898
0.161;2.751710655
0.162;2.761485826
0.163;2.751710655
0.164;2.732160313
0.165;2.722385142
0.166;2.722385142
0.167;2.737047898
0.168;2.75659824
0.169;2.771260997
0.17;2.771260997
0.171;2.75659824
0.172;2.741935484
0.173;2.732160313
0.174;2.741935484
0.175;2.761485826
0.176;2.776148583
0.177;2.785923754
0.178;2.776148583
0.179;2.761485826
0.18;2.746823069
0.181;2.746823069
0.182;2.761485826
0.183;2.776148583
0.184;2.790811339
0.185;2.790811339
0.186;2.781036168
0.187;2.761485826
0.188;2.751710655
0.189;2.75659824
0.19;2.771260997
0.191;2.790811339
0.192;2.795698925
0.193;2.790811339
0.194;2.776148583
0.195;2.75659824
0.196;2.751710655
0.197;2.766373412
0.198;2.781036168
0.199;2.790811339
0.2;2.795698925
0.201;2.785923754
0.202;2.766373412
0.203;2.751710655
0.204;2.751710655
0.205;2.766373412
0.206;2.781036168
0.207;2.795698925
0.208;2.785923754
0.209;2.771260997
0.21;2.751710655
0.211;2.746823069
0.212;2.751710655
0.213;2.766373412
0.214;2.781036168
0.215;2.785923754
0.216;2.776148583
0.217;2.75659824
0.218;2.737047898
0.219;2.737047898
0.22;2.746823069
0.221;2.766373412
0.222;2.776148583
0.223;2.776148583
0.224;2.75659824
0.225;2.737047898
0.226;2.727272727
0.227;2.732160313
0.228;2.746823069
0.229;2.761485826
0.23;2.766373412
0.231;2.75659824
0.232;2.741935484
0.233;2.722385142
0.234;2.717497556
0.235;2.727272727
0.236;2.746823069
0.237;2.75659824
0.238;2.75659824
0.239;2.741935484
0.24;2.722385142
0.241;2.712609971
0.242;2.712609971
0.243;2.727272727
0.244;2.741935484
0.245;2.746823069
0.246;2.741935484
0.247;2.722385142
0.248;2.707722385
0.249;2.7028348
0.25;2.707722385
0.251;2.727272727
0.252;2.741935484
0.253;2.741935484
0.254;2.727272727
0.255;2.712609971
0.256;2.697947214
0.257;2.693059629
0.258;2.707722385
0.259;2.722385142
0.26;2.732160313
0.261;2.727272727
0.262;2.707722385
0.263;2.693059629
0.264;2.683284457
0.265;2.688172043
0.266;2.7028348
0.267;2.717497556
0.268;2.722385142
0.269;2.712609971
0.27;2.693059629
0.271;2.673509286
0.272;2.673509286
0.273;2.678396872
0.274;2.697947214
0.275;2.707722385
0.276;2.707722385
0.277;2.693059629
0.278;2.673509286
0.279;2.663734115
0.28;2.663734115
0.281;2.678396872
0.282;2.693059629
0.283;2.697947214
0.284;2.693059629
0.285;2.673509286
0.286;2.653958944
0.287;2.649071359
0.288;2.65884653
0.289;2.673509286
0.29;2.688172043
0.291;2.688172043
0.292;2.678396872
0.293;2.65884653
0.294;2.644183773
0.295;2.644183773
0.296;2.653958944
0.297;2.668621701
0.298;2.678396872
0.299;2.673509286
0.3;2.663734115
0.301;2.644183773
0.302;2.634408602
0.303;2.644183773
0.304;2.653958944
0.305;2.673509286
0.306;2.678396872
0.307;2.668621701
0.308;2.653958944
0.309;2.639296188
0.31;2.634408602
0.311;2.644183773
0.312;2.65884653
0.313;2.673509286
0.314;2.673509286
0.315;2.663734115
0.316;2.644183773
0.317;2.634408602
0.318;2.639296188
0.319;2.649071359
0.32;2.668621701
0.321;2.678396872
0.322;2.673509286
0.323;2.65884653
0.324;2.644183773
0.325;2.634408602
0.326;2.644183773
0.327;2.663734115
0.328;2.678396872
0.329;2.683284457
0.33;2.673509286
0.331;2.65884653
0.332;2.649071359
0.333;2.649071359
0.334;2.65884653
0.335;2.673509286
0.336;2.693059629
0.337;2.688172043
0.338;2.678396872
0.339;2.663734115
0.34;2.653958944
0.341;2.663734115
0.342;2.678396872
0.343;2.697947214
0.344;2.7028348
0.345;2.697947214
0.346;2.683284457
0.347;2.668621701
0.348;2.668621701
0.349;2.683284457
0.35;2.697947214
0.351;2.712609971
0.352;2.717497556
0.353;2.707722385
0.354;2.693059629
0.355;2.683284457
0.356;2.688172043
0.357;2.7028348
0.358;2.717497556
0.359;2.732160313
0.36;2.727272727
0.361;2.717497556
0.362;2.7028348
0.363;2.697947214
0.364;2.7028348
0.365;2.722385142
0.366;2.737047898
0.367;2.746823069
0.368;2.737047898
0.369;2.722385142
0.37;2.707722385
0.371;2.707722385
0.372;2.722385142
0.373;2.741935484
0.374;2.751710655
0.375;2.751710655
0.376;2.741935484
0.377;2.727272727
0.378;2.717497556
0.379;2.722385142
0.38;2.737047898
0.381;2.751710655
0.382;2.761485826
0.383;2.75659824
0.384;2.737047898
0.385;2.727272727
0.386;2.722385142
0.387;2.732160313
0.388;2.746823069
0.389;2.761485826
0.39;2.766373412
0.391;2.751710655
0.392;2.737047898
0.393;2.722385142
0.394;2.727272727
0.395;2.737047898
0.396;2.75659824
0.397;2.761485826
0.398;2.761485826
0.399;2.746823069
0.4;2.727272727
0.401;2.717497556
0.402;2.722385142
0.403;2.737047898
0.404;2.751710655
0.405;2.75659824
0.406;2.746823069
0.407;2.732160313
0.408;2.717497556
0.409;2.712609971
0.41;2.722385142
0.411;2.737047898
0.412;2.746823069
0.413;2.746823069
0.414;2.732160313
0.415;2.717497556
0.416;2.7028348
0.417;2.7028348
0.418;2.717497556
0.419;2.732160313
0.42;2.737047898
0.421;2.732160313
0.422;2.712609971
0.423;2.697947214
0.424;2.688172043
0.425;2.693059629
0.426;2.707722385
0.427;2.722385142
0.428;2.722385142
0.429;2.712609971
0.43;2.693059629
0.431;2.678396872
0.432;2.678396872
0.433;2.688172043
0.434;2.7028348
0.435;2.712609971
0.436;2.707722385
0.437;2.693059629
0.438;2.678396872
0.439;2.668621701
0.44;2.673509286
0.441;2.688172043
0.442;2.7028348
0.443;2.707722385
0.444;2.697947214
0.445;2.678396872
0.446;2.663734115
0.447;2.65884653
0.448;2.668621701
0.449;2.688172043
0.45;2.697947214
0.451;2.7028348
0.452;2.688172043
0.453;2.673509286
0.454;2.65884653
0.455;2.663734115
0.456;2.673509286
0.457;2.693059629
0.458;2.7028348
0.459;2.697947214
0.46;2.683284457
0.461;2.668621701
0.462;2.65884653
0.463;2.668621701
0.464;2.688172043
0.465;2.697947214
0.466;2.707722385
0.467;2.697947214
0.468;2.683284457
0.469;2.668621701
0.47;2.668621701
0.471;2.678396872
0.472;2.697947214
0.473;2.712609971
0.474;2.712609971
0.475;2.697947214
0.476;2.683284457
0.477;2.673509286
0.478;2.678396872
0.479;2.693059629
0.48;2.707722385
0.481;2.722385142
0.482;2.712609971
0.483;2.697947214
0.484;2.683284457
0.485;2.678396872
0.486;2.693059629
0.487;2.707722385
0.488;2.722385142
0.489;2.727272727
0.49;2.717497556
0.491;2.697947214
0.492;2.688172043
0.493;2.688172043
0.494;2.7028348
0.495;2.722385142
0.496;2.732160313
0.497;2.732160313
0.498;2.717497556
0.499;2.7028348
0.5;2.693059629
0.501;2.7028348
0.502;2.717497556
0.503;2.737047898
0.504;2.741935484
0.505;2.732160313
0.506;2.717497556
0.507;2.7028348
0.508;2.7028348
0.509;2.712609971
0.51;2.732160313
0.511;2.746823069
0.512;2.746823069
0.513;2.732160313
0.514;2.717497556
0.515;2.707722385
0.516;2.707722385
0.517;2.727272727
0.518;2.741935484
0.519;2.751710655
0.52;2.746823069
0.521;2.732160313
0.522;2.717497556
0.523;2.712609971
0.524;2.722385142
0.525;2.737047898
0.526;2.751710655
0.527;2.75659824
0.528;2.741935484
0.529;2.727272727
0.53;2.717497556
0.531;2.712609971
0.532;2.732160313
0.533;2.746823069
0.534;2.75659824
0.535;2.75659824
0.536;2.741935484
0.537;2.727272727
0.538;2.717497556
0.539;2.722385142
0.54;2.741935484
0.541;2.75659824
0.542;2.761485826
0.543;2.75659824
0.544;2.737047898
0.545;2.727272727
0.546;2.722385142
0.547;2.732160313
0.548;2.751710655
0.549;2.766373412
0.55;2.766373412
0.551;2.75659824
0.552;2.737047898
0.553;2.727272727
0.554;2.732160313
0.555;2.746823069
0.556;2.761485826
0.557;2.771260997
0.558;2.771260997
0.559;2.751710655
0.56;2.737047898
0.561;2.732160313
0.562;2.741935484
0.563;2.75659824
0.564;2.776148583
0.565;2.776148583
0.566;2.766373412
0.567;2.751710655
0.568;2.737047898
0.569;2.737047898
0.57;2.751710655
0.571;2.766373412
0.572;2.781036168
0.573;2.781036168
0.574;2.766373412
0.575;2.746823069
0.576;2.737047898
0.577;2.741935484
0.578;2.761485826
0.579;2.776148583
0.58;2.781036168
0.581;2.776148583
0.582;2.761485826
0.583;2.746823069
0.584;2.737047898
0.585;2.751710655
0.586;2.766373412
0.587;2.781036168
0.588;2.781036168
0.589;2.771260997
0.59;2.751710655
0.591;2.741935484
0.592;2.741935484
0.593;2.75659824
0.594;2.771260997
0.595;2.781036168
0.596;2.776148583
0.597;2.761485826
0.598;2.746823069
0.599;2.737047898
0.6;2.746823069
0.601;2.766373412
0.602;2.776148583
0.603;2.781036168
0.604;2.771260997
0.605;2.75659824
0.606;2.737047898
0.607;2.737047898
0.608;2.746823069
0.609;2.766373412
0.61;2.776148583
0.611;2.776148583
0.612;2.761485826
0.613;2.746823069
0.614;2.737047898
0.615;2.737047898
0.616;2.751710655
0.617;2.771260997
0.618;2.776148583
0.619;2.771260997
0.62;2.751710655
0.621;2.737047898
0.622;2.732160313
0.623;2.741935484
0.624;2.75659824
0.625;2.771260997
0.626;2.771260997
0.627;2.761485826
0.628;2.746823069
0.629;2.732160313
0.63;2.732160313
0.631;2.746823069
0.632;2.761485826
0.633;2.771260997
0.634;2.771260997
0.635;2.75659824
0.636;2.741935484
0.637;2.732160313
0.638;2.741935484
0.639;2.75659824
0.64;2.771260997
0.641;2.776148583
0.642;2.766373412
0.643;2.751710655
0.644;2.737047898
0.645;2.737047898
0.646;2.746823069
0.647;2.766373412
0.648;2.781036168
0.649;2.781036168
0.65;2.771260997
0.651;2.751710655
0.652;2.741935484
0.653;2.746823069
0.654;2.761485826
0.655;2.781036168
0.656;2.790811339
0.657;2.785923754
0.658;2.771260997
0.659;2.75659824
0.66;2.751710655
0.661;2.761485826
0.662;2.781036168
0.663;2.795698925
0.664;2.80058651
0.665;2.785923754
0.666;2.771260997
0.667;2.761485826
0.668;2.761485826
0.669;2.776148583
0.67;2.795698925
0.671;2.810361681
0.672;2.805474096
0.673;2.795698925
0.674;2.776148583
0.675;2.771260997
0.676;2.776148583
0.677;2.795698925
0.678;2.810361681
0.679;2.815249267
0.68;2.810361681
0.681;2.795698925
0.682;2.781036168
0.683;2.781036168
0.684;2.790811339
0.685;2.805474096
0.686;2.820136852
0.687;2.825024438
0.688;2.815249267
0.689;2.795698925
0.69;2.785923754
0.691;2.790811339
0.692;2.805474096
0.693;2.820136852
0.694;2.829912023
0.695;2.825024438
0.696;2.810361681
0.697;2.795698925
0.698;2.790811339
0.699;2.795698925
0.7;2.815249267
0.701;2.829912023
0.702;2.834799609
0.703;2.825024438
0.704;2.810361681
0.705;2.795698925
0.706;2.795698925
0.707;2.805474096
0.708;2.825024438
0.709;2.834799609
0.71;2.834799609
0.711;2.820136852
0.712;2.805474096
0.713;2.795698925
0.714;2.795698925
0.715;2.815249267
0.716;2.829912023
0.717;2.834799609
0.718;2.829912023
0.719;2.815249267
0.72;2.80058651
0.721;2.795698925
0.722;2.805474096
0.723;2.820136852
0.724;2.834799609
0.725;2.834799609
0.726;2.825024438
0.727;2.805474096
0.728;2.795698925
0.729;2.80058651
0.73;2.815249267
0.731;2.829912023
0.732;2.839687195
0.733;2.834799609
0.734;2.820136852
0.735;2.805474096
0.736;2.80058651
0.737;2.805474096
0.738;2.820136852
0.739;2.834799609
0.74;2.839687195
0.741;2.834799609
0.742;2.815249267
0.743;2.805474096
0.744;2.80058651
0.745;2.815249267
0.746;2.829912023
0.747;2.839687195
0.748;2.839687195
0.749;2.829912023
0.75;2.810361681
0.751;2.80058651
0.752;2.805474096
0.753;2.820136852
0.754;2.834799609
0.755;2.84457478
0.756;2.839687195
0.757;2.825024438
0.758;2.810361681
0.759;2.80058651
0.76;2.810361681
0.761;2.825024438
0.762;2.839687195
0.763;2.839687195
0.764;2.829912023
0.765;2.815249267
0.766;2.80058651
0.767;2.805474096
0.768;2.815249267
0.769;2.829912023
0.77;2.84457478
0.771;2.839687195
0.772;2.825024438
0.773;2.810361681
0.774;2.80058651
0.775;2.805474096
0.776;2.820136852
0.777;2.834799609
0.778;2.839687195
0.779;2.834799609
0.78;2.820136852
0.781;2.80058651
0.782;2.80058651
0.783;2.810361681
0.784;2.825024438
0.785;2.839687195
0.786;2.839687195
0.787;2.825024438
0.788;2.810361681
0.789;2.80058651
0.79;2.805474096
0.791;2.820136852
0.792;2.834799609
0.793;2.84457478
0.794;2.834799609
0.795;2.825024438
0.796;2.805474096
0.797;2.80058651
0.798;2.810361681
0.799;2.825024438
0.8;2.839687195
0.801;2.84457478
0.802;2.834799609
0.803;2.820136852
0.804;2.805474096
0.805;2.805474096
0.806;2.820136852
0.807;2.834799609
0.808;2.849462366
0.809;2.84457478
0.81;2.829912023
0.811;2.815249267
0.812;2.805474096
0.813;2.815249267
0.814;2.829912023
0.815;2.84457478
0.816;2.849462366
0.817;2.84457478
0.818;2.829912023
0.819;2.815249267
0.82;2.810361681
0.821;2.825024438
0.822;2.839687195
0.823;2.854349951
0.824;2.854349951
0.825;2.84457478
0.826;2.829912023
0.827;2.820136852
0.828;2.820136852
0.829;2.834799609
0.83;2.849462366
0.831;2.859237537
0.832;2.859237537
0.833;2.84457478
0.834;2.825024438
0.835;2.820136852
0.836;2.829912023
0.837;2.84457478
0.838;2.859237537
0.839;2.864125122
0.84;2.859237537
0.841;2.84457478
0.842;2.829912023
0.843;2.825024438
0.844;2.839687195
0.845;2.859237537
0.846;2.869012708
0.847;2.869012708
0.848;2.854349951
0.849;2.839687195
0.85;2.834799609
0.851;2.834799609
0.852;2.854349951
0.853;2.864125122
0.854;2.873900293
0.855;2.869012708
0.856;2.854349951
0.857;2.839687195
0.858;2.834799609
0.859;2.84457478
0.86;2.859237537
0.861;2.873900293
0.862;2.873900293
0.863;2.869012708
0.864;2.849462366
0.865;2.839687195
0.866;2.839687195
0.867;2.854349951
0.868;2.869012708
0.869;2.883675464
0.87;2.878787879
0.871;2.864125122
0.872;2.849462366
0.873;2.839687195
0.874;2.84457478
0.875;2.864125122
0.876;2.878787879
0.877;2.883675464
0.878;2.873900293
0.879;2.859237537
0.88;2.84457478
0.881;2.84457478
0.882;2.854349951
0.883;2.869012708
0.884;2.883675464
0.885;2.883675464
0.886;2.873900293
0.887;2.854349951
0.888;2.84457478
0.889;2.849462366
0.89;2.864125122
0.891;2.878787879
0.892;2.88856305
0.893;2.883675464
0.894;2.864125122
0.895;2.854349951
0.896;2.84457478
0.897;2.854349951
0.898;2.873900293
0.899;2.883675464
0.9;2.88856305
0.901;2.878787879
0.902;2.859237537
0.903;2.849462366
0.904;2.849462366
0.905;2.859237537
0.906;2.878787879
0.907;2.88856305
0.908;2.883675464
0.909;2.873900293
0.91;2.854349951
0.911;2.849462366
0.912;2.854349951
0.913;2.869012708
0.914;2.883675464
0.915;2.88856305
0.916;2.883675464
0.917;2.864125122
0.918;2.854349951
0.919;2.849462366
0.92;2.859237537
0.921;2.878787879
0.922;2.88856305
0.923;2.88856305
0.924;2.878787879
0.925;2.864125122
0.926;2.854349951
0.927;2.854349951
0.928;2.869012708
0.929;2.883675464
0.93;2.893450635
0.931;2.88856305
0.932;2.873900293
0.933;2.859237537
0.934;2.854349951
0.935;2.864125122
0.936;2.873900293
0.937;2.88856305
0.938;2.893450635
0.939;2.883675464
0.94;2.869012708
0.941;2.859237537
0.942;2.854349951
0.943;2.869012708
0.944;2.883675464
0.945;2.893450635
0.946;2.88856305
0.947;2.878787879
0.948;2.864125122
0.949;2.854349951
0.95;2.859237537
0.951;2.873900293
0.952;2.893450635
0.953;2.898338221
0.954;2.88856305
0.955;2.873900293
0.956;2.859237537
0.957;2.859237537
0.958;2.869012708
0.959;2.878787879
0.96;2.893450635
0.961;2.893450635
0.962;2.883675464
0.963;2.869012708
0.964;2.854349951
0.965;2.859237537
0.966;2.869012708
0.967;2.883675464
0.968;2.893450635
0.969;2.893450635
0.97;2.878787879
0.971;2.864125122
0.972;2.854349951
0.973;2.864125122
0.974;2.873900293
0.975;2.88856305
0.976;2.893450635
0.977;2.88856305
0.978;2.869012708
0.979;2.854349951
0.98;2.854349951
0.981;2.864125122
0.982;2.878787879
0.983;2.88856305
0.984;2.88856305
0.985;2.878787879
0.986;2.864125122
0.987;2.849462366
0.988;2.854349951
0.989;2.869012708
0.99;2.883675464
0.991;2.88856305
0.992;2.883675464
0.993;2.869012708
0.994;2.859237537
0.995;2.849462366
0.996;2.859237537
0.997;2.873900293
0.998;2.883675464
0.999;2.88856305
1;2.878787879
1.001;2.864125122
1.002;2.854349951
1.003;2.854349951
1.004;2.864125122
1.005;2.878787879
1.006;2.88856305
1.007;2.883675464
1.008;2.869012708
1.009;2.859237537
1.01;2.849462366
1.011;2.854349951
1.012;2.873900293
1.013;2.883675464
1.014;2.88856305
1.015;2.883675464
1.016;2.864125122
1.017;2.854349951
1.018;2.849462366
1.019;2.864125122
1.02;2.878787879
1.021;2.88856305
1.022;2.88856305
1.023;2.878787879
1.024;2.864125122
1.025;2.854349951
1.026;2.859237537
1.027;2.869012708
1.028;2.883675464
1.029;2.88856305
1.03;2.88856305
1.031;2.873900293
1.032;2.859237537
1.033;2.854349951
1.034;2.859237537
1.035;2.873900293
1.036;2.88856305
1.037;2.88856305
1.038;2.883675464
1.039;2.869012708
1.04;2.859237537
1.041;2.859237537
1.042;2.869012708
1.043;2.883675464
1.044;2.893450635
1.045;2.88856305
1.046;2.878787879
1.047;2.859237537
1.048;2.854349951
1.049;2.859237537
1.05;2.873900293
1.051;2.88856305
1.052;2.893450635
1.053;2.88856305
1.054;2.873900293
1.055;2.859237537
1.056;2.859237537
1.057;2.869012708
1.058;2.883675464
1.059;2.893450635
1.06;2.893450635
1.061;2.883675464
1.062;2.869012708
1.063;2.859237537
1.064;2.864125122
1.065;2.873900293
1.066;2.88856305
1.067;2.893450635
1.068;2.893450635
1.069;2.878787879
1.07;2.864125122
1.071;2.859237537
1.072;2.864125122
1.073;2.878787879
1.074;2.893450635
1.075;2.893450635
1.076;2.88856305
1.077;2.873900293
1.078;2.859237537
1.079;2.859237537
1.08;2.873900293
1.081;2.88856305
1.082;2.898338221
1.083;2.893450635
1.084;2.883675464
1.085;2.869012708
1.086;2.859237537
1.087;2.864125122
1.088;2.878787879
1.089;2.88856305
1.09;2.898338221
1.091;2.88856305
1.092;2.873900293
1.093;2.864125122
1.094;2.859237537
1.095;2.869012708
1.096;2.883675464
1.097;2.893450635
1.098;2.893450635
1.099;2.883675464
1.1;2.869012708
1.101;2.859237537
1.102;2.864125122
1.103;2.873900293
1.104;2.88856305
1.105;2.898338221
1.106;2.88856305
1.107;2.878787879
1.108;2.864125122
1.109;2.859237537
1.11;2.869012708
1.111;2.878787879
1.112;2.893450635
1.113;2.893450635
1.114;2.88856305
1.115;2.869012708
1.116;2.859237537
1.117;2.859237537
1.118;2.869012708
1.119;2.883675464
1.12;2.898338221
1.121;2.893450635
1.122;2.878787879
1.123;2.864125122
1.124;2.859237537
1.125;2.864125122
1.126;2.873900293
1.127;2.88856305
1.128;2.88856305
1.129;2.883675464
1.13;2.873900293
1.131;2.859237537
1.132;2.854349951
1.133;2.864125122
1.134;2.878787879
1.135;2.88856305
1.136;2.88856305
1.137;2.878787879
1.138;2.859237537
1.139;2.854349951
1.14;2.854349951
1.141;2.864125122
1.142;2.878787879
1.143;2.883675464
1.144;2.878787879
1.145;2.864125122
1.146;2.854349951
1.147;2.849462366
1.148;2.854349951
1.149;2.869012708
1.15;2.878787879
1.151;2.883675464
1.152;2.873900293
1.153;2.859237537
1.154;2.84457478
1.155;2.84457478
1.156;2.859237537
1.157;2.873900293
1.158;2.878787879
1.159;2.878787879
1.16;2.864125122
1.161;2.849462366
1.162;2.84457478
1.163;2.849462366
1.164;2.859237537
1.165;2.873900293
1.166;2.878787879
1.167;2.869012708
1.168;2.854349951
1.169;2.84457478
1.17;2.839687195
1.171;2.854349951
1.172;2.864125122
1.173;2.873900293
1.174;2.873900293
1.175;2.864125122
1.176;2.854349951
1.177;2.839687195
1.178;2.84457478
1.179;2.854349951
1.18;2.869012708
1.181;2.873900293
1.182;2.873900293
1.183;2.859237537
1.184;2.84457478
1.185;2.839687195
1.186;2.849462366
1.187;2.864125122
1.188;2.873900293
1.189;2.878787879
1.19;2.869012708
1.191;2.854349951
1.192;2.84457478
1.193;2.839687195
1.194;2.854349951
1.195;2.869012708
1.196;2.878787879
1.197;2.873900293
1.198;2.864125122
1.199;2.849462366
1.2;2.84457478
1.201;2.849462366
1.202;2.864125122
1.203;2.873900293
1.204;2.878787879
1.205;2.873900293
1.206;2.859237537
1.207;2.849462366
1.208;2.84457478
1.209;2.854349951
1.21;2.864125122
1.211;2.878787879
1.212;2.878787879
1.213;2.869012708
1.214;2.854349951
1.215;2.84457478
1.216;2.84457478
1.217;2.859237537
1.218;2.869012708
1.219;2.878787879
1.22;2.873900293
1.221;2.864125122
1.222;2.849462366
1.223;2.84457478
1.224;2.849462366
1.225;2.864125122
1.226;2.873900293
1.227;2.878787879
1.228;2.869012708
1.229;2.854349951
1.23;2.84457478
1.231;2.84457478
1.232;2.854349951
1.233;2.869012708
1.234;2.878787879
1.235;2.873900293
1.236;2.864125122
1.237;2.854349951
1.238;2.84457478
1.239;2.84457478
1.24;2.859237537
1.241;2.873900293
1.242;2.873900293
1.243;2.869012708
1.244;2.859237537
1.245;2.84457478
1.246;2.839687195
1.247;2.849462366
1.248;2.864125122
1.249;2.873900293
1.25;2.873900293
1.251;2.864125122
1.252;2.849462366
1.253;2.839687195
1.254;2.84457478
1.255;2.849462366
1.256;2.864125122
1.257;2.869012708
1.258;2.869012708
1.259;2.854349951
1.26;2.84457478
1.261;2.834799609
1.262;2.839687195
1.263;2.854349951
1.264;2.864125122
1.265;2.869012708
1.266;2.864125122
1.267;2.849462366
1.268;2.834799609
1.269;2.834799609
1.27;2.84457478
1.271;2.854349951
1.272;2.864125122
1.273;2.864125122
1.274;2.849462366
1.275;2.839687195
1.276;2.829912023
1.277;2.834799609
1.278;2.84457478
1.279;2.854349951
1.28;2.859237537
1.281;2.854349951
1.282;2.84457478
1.283;2.829912023
1.284;2.825024438
1.285;2.834799609
1.286;2.84457478
1.287;2.854349951
1.288;2.854349951
1.289;2.84457478
1.29;2.834799609
1.291;2.820136852
1.292;2.820136852
1.293;2.829912023
1.294;2.84457478
1.295;2.854349951
1.296;2.849462366
1.297;2.834799609
1.298;2.825024438
1.299;2.815249267
1.3;2.825024438
1.301;2.834799609
1.302;2.84457478
1.303;2.849462366
1.304;2.839687195
1.305;2.829912023
1.306;2.815249267
1.307;2.815249267
1.308;2.820136852
1.309;2.834799609
1.31;2.84457478
1.311;2.84457478
1.312;2.834799609
1.313;2.820136852
1.314;2.810361681
1.315;2.815249267
1.316;2.825024438
1.317;2.834799609
1.318;2.84457478
1.319;2.839687195
1.32;2.825024438
1.321;2.810361681
1.322;2.805474096
1.323;2.815249267
1.324;2.829912023
1.325;2.839687195
1.326;2.839687195
1.327;2.829912023
1.328;2.815249267
1.329;2.805474096
1.33;2.80058651
1.331;2.815249267
1.332;2.825024438
1.333;2.834799609
1.334;2.834799609
1.335;2.820136852
1.336;2.805474096
1.337;2.80058651
1.338;2.805474096
1.339;2.815249267
1.34;2.829912023
1.341;2.829912023
1.342;2.825024438
1.343;2.810361681
1.344;2.80058651
1.345;2.795698925
1.346;2.805474096
1.347;2.815249267
1.348;2.825024438
1.349;2.825024438
1.35;2.815249267
1.351;2.80058651
1.352;2.795698925
1.353;2.790811339
1.354;2.805474096
1.355;2.815249267
1.356;2.820136852
1.357;2.815249267
1.358;2.805474096
1.359;2.790811339
1.36;2.785923754
1.361;2.790811339
1.362;2.80058651
1.363;2.815249267
1.364;2.815249267
1.365;2.810361681
1.366;2.790811339
1.367;2.781036168
1.368;2.781036168
1.369;2.785923754
1.37;2.80058651
1.371;2.810361681
1.372;2.805474096
1.373;2.795698925
1.374;2.781036168
1.375;2.771260997
1.376;2.776148583
1.377;2.785923754
1.378;2.80058651
1.379;2.80058651
1.38;2.795698925
1.381;2.785923754
1.382;2.771260997
1.383;2.766373412
1.384;2.776148583
1.385;2.785923754
1.386;2.795698925
1.387;2.795698925
1.388;2.785923754
1.389;2.771260997
1.39;2.761485826
1.391;2.761485826
1.392;2.776148583
1.393;2.785923754
1.394;2.790811339
1.395;2.790811339
1.396;2.776148583
1.397;2.766373412
1.398;2.75659824
1.399;2.761485826
1.4;2.776148583
1.401;2.790811339
1.402;2.790811339
1.403;2.785923754
1.404;2.771260997
1.405;2.75659824
1.406;2.75659824
1.407;2.766373412
1.408;2.781036168
1.409;2.790811339
1.41;2.790811339
1.411;2.781036168
1.412;2.761485826
1.413;2.75659824
1.414;2.761485826
1.415;2.771260997
1.416;2.785923754
1.417;2.790811339
1.418;2.785923754
1.419;2.771260997
1.42;2.75659824
1.421;2.75659824
1.422;2.761485826
1.423;2.776148583
1.424;2.790811339
1.425;2.790811339
1.426;2.781036168
1.427;2.766373412
1.428;2.75659824
1.429;2.75659824
1.43;2.771260997
1.431;2.781036168
1.432;2.795698925
1.433;2.790811339
1.434;2.776148583
1.435;2.761485826
1.436;2.75659824
1.437;2.761485826
1.438;2.776148583
1.439;2.790811339
1.44;2.795698925
1.441;2.785923754
1.442;2.771260997
1.443;2.75659824
1.444;2.751710655
1.445;2.766373412
1.446;2.776148583
1.447;2.785923754
1.448;2.785923754
1.449;2.776148583
1.45;2.761485826
1.451;2.751710655
1.452;2.751710655
1.453;2.766373412
1.454;2.776148583
1.455;2.785923754
1.456;2.776148583
1.457;2.761485826
1.458;2.746823069
1.459;2.741935484
1.46;2.746823069
1.461;2.761485826
1.462;2.771260997
1.463;2.771260997
1.464;2.761485826
1.465;2.746823069
1.466;2.732160313
1.467;2.732160313
1.468;2.741935484
1.469;2.751710655
1.47;2.761485826
1.471;2.75659824
1.472;2.741935484
1.473;2.722385142
1.474;2.712609971
1.475;2.717497556
1.476;2.732160313
1.477;2.741935484
1.478;2.741935484
1.479;2.732160313
1.48;2.712609971
1.481;2.697947214
1.482;2.693059629
1.483;2.697947214
1.484;2.712609971
1.485;2.722385142
1.486;2.717497556
1.487;2.7028348
1.488;2.683284457
1.489;2.668621701
1.49;2.668621701
1.491;2.678396872
1.492;2.693059629
1.493;2.693059629
1.494;2.688172043
1.495;2.663734115
1.496;2.644183773
1.497;2.634408602
1.498;2.639296188
1.499;2.653958944
1.5;2.663734115
1.501;2.663734115
1.502;2.649071359
1.503;2.624633431
1.504;2.609970674
1.505;2.600195503
1.506;2.61485826
1.507;2.629521017
1.508;2.634408602
1.509;2.624633431
1.51;2.605083089
1.511;2.580645161
1.512;2.57086999
1.513;2.57086999
1.514;2.585532747
1.515;2.600195503
1.516;2.600195503
1.517;2.590420332
1.518;2.565982405
1.519;2.541544477
1.52;2.536656891
1.521;2.546432063
1.522;2.556207234
1.523;2.57086999
1.524;2.57086999
1.525;2.551319648
1.526;2.52688172
1.527;2.507331378
1.528;2.512218964
1.529;2.521994135
1.53;2.541544477
1.531;2.551319648
1.532;2.541544477
1.533;2.517106549
1.534;2.497556207
1.535;2.482893451
1.536;2.497556207
1.537;2.512218964
1.538;2.52688172
1.539;2.531769306
1.54;2.517106549
1.541;2.492668622
1.542;2.47311828
1.543;2.47311828
1.544;2.487781036
1.545;2.507331378
1.546;2.521994135
1.547;2.517106549
1.548;2.497556207
1.549;2.47311828
1.55;2.463343109
1.551;2.47311828
1.552;2.492668622
1.553;2.512218964
1.554;2.517106549
1.555;2.512218964
1.556;2.487781036
1.557;2.468230694
1.558;2.463343109
1.559;2.482893451
1.56;2.502443793
1.561;2.517106549
1.562;2.521994135
1.563;2.507331378
1.564;2.482893451
1.565;2.47311828
1.566;2.478005865
1.567;2.497556207
1.568;2.517106549
1.569;2.531769306
1.57;2.52688172
1.571;2.507331378
1.572;2.487781036
1.573;2.482893451
1.574;2.492668622
1.575;2.517106549
1.576;2.541544477
1.577;2.546432063
1.578;2.531769306
1.579;2.517106549
1.58;2.502443793
1.581;2.502443793
1.582;2.521994135
1.583;2.541544477
1.584;2.556207234
1.585;2.561094819
1.586;2.546432063
1.587;2.52688172
1.588;2.517106549
1.589;2.52688172
1.59;2.546432063
1.591;2.565982405
1.592;2.575757576
1.593;2.57086999
1.594;2.551319648
1.595;2.536656891
1.596;2.531769306
1.597;2.541544477
1.598;2.565982405
1.599;2.585532747
1.6;2.585532747
1.601;2.575757576
1.602;2.556207234
1.603;2.541544477
1.604;2.546432063
1.605;2.561094819
1.606;2.580645161
1.607;2.595307918
1.608;2.590420332
1.609;2.57086999
1.61;2.551319648
1.611;2.546432063
1.612;2.556207234
1.613;2.575757576
1.614;2.590420332
1.615;2.595307918
1.616;2.585532747
1.617;2.565982405
1.618;2.546432063
1.619;2.541544477
1.62;2.556207234
1.621;2.575757576
1.622;2.590420332
1.623;2.585532747
1.624;2.57086999
1.625;2.546432063
1.626;2.531769306
1.627;2.536656891
1.628;2.556207234
1.629;2.57086999
1.63;2.575757576
1.631;2.565982405
1.632;2.546432063
1.633;2.521994135
1.634;2.517106549
1.635;2.52688172
1.636;2.541544477
1.637;2.556207234
1.638;2.556207234
1.639;2.541544477
1.64;2.517106549
1.641;2.502443793
1.642;2.497556207
1.643;2.512218964
1.644;2.52688172
1.645;2.536656891
1.646;2.52688172
1.647;2.507331378
1.648;2.482893451
1.649;2.47311828
1.65;2.478005865
1.651;2.492668622
1.652;2.507331378
1.653;2.512218964
1.654;2.497556207
1.655;2.47311828
1.656;2.453567937
1.657;2.448680352
1.658;2.458455523
1.659;2.47311828
1.66;2.492668622
1.661;2.487781036
1.662;2.468230694
1.663;2.443792766
1.664;2.42913001
1.665;2.434017595
1.666;2.448680352
1.667;2.463343109
1.668;2.47311828
1.669;2.463343109
1.67;2.443792766
1.671;2.424242424
1.672;2.409579668
1.673;2.424242424
1.674;2.438905181
1.675;2.458455523
1.676;2.463343109
1.677;2.448680352
1.678;2.424242424
1.679;2.404692082
1.68;2.409579668
1.681;2.424242424
1.682;2.443792766
1.683;2.458455523
1.684;2.453567937
1.685;2.434017595
1.686;2.414467253
1.687;2.404692082
1.688;2.414467253
1.689;2.434017595
1.69;2.453567937
1.691;2.463343109
1.692;2.453567937
1.693;2.434017595
1.694;2.419354839
1.695;2.414467253
1.696;2.42913001
1.697;2.448680352
1.698;2.468230694
1.699;2.468230694
1.7;2.458455523
1.701;2.438905181
1.702;2.42913001
1.703;2.434017595
1.704;2.453567937
1.705;2.47311828
1.706;2.487781036
1.707;2.482893451
1.708;2.468230694
1.709;2.453567937
1.71;2.448680352
1.711;2.463343109
1.712;2.482893451
1.713;2.502443793
1.714;2.507331378
1.715;2.497556207
1.716;2.482893451
1.717;2.47311828
1.718;2.47311828
1.719;2.487781036
1.72;2.512218964
1.721;2.52688172
1.722;2.52688172
1.723;2.512218964
1.724;2.497556207
1.725;2.492668622
1.726;2.497556207
1.727;2.521994135
1.728;2.536656891
1.729;2.546432063
1.73;2.541544477
1.731;2.52688172
1.732;2.512218964
1.733;2.512218964
1.734;2.521994135
1.735;2.541544477
1.736;2.561094819
1.737;2.561094819
1.738;2.551319648
1.739;2.536656891
1.74;2.52688172
1.741;2.531769306
1.742;2.546432063
1.743;2.565982405
1.744;2.575757576
1.745;2.575757576
1.746;2.561094819
1.747;2.541544477
1.748;2.536656891
1.749;2.546432063
1.75;2.565982405
1.751;2.580645161
1.752;2.585532747
1.753;2.575757576
1.754;2.561094819
1.755;2.546432063
1.756;2.546432063
1.757;2.556207234
1.758;2.575757576
1.759;2.590420332
1.76;2.585532747
1.761;2.57086999
1.762;2.551319648
1.763;2.541544477
1.764;2.546432063
1.765;2.561094819
1.766;2.575757576
1.767;2.580645161
1.768;2.575757576
1.769;2.556207234
1.77;2.536656891
1.771;2.531769306
1.772;2.541544477
1.773;2.556207234
1.774;2.565982405
1.775;2.565982405
1.776;2.551319648
1.777;2.531769306
1.778;2.512218964
1.779;2.512218964
1.78;2.52688172
1.781;2.536656891
1.782;2.546432063
1.783;2.536656891
1.784;2.517106549
1.785;2.497556207
1.786;2.482893451
1.787;2.482893451
1.788;2.497556207
1.789;2.512218964
1.79;2.512218964
1.791;2.497556207
1.792;2.47311828
1.793;2.448680352
1.794;2.443792766
1.795;2.448680352
1.796;2.463343109
1.797;2.47311828
1.798;2.468230694
1.799;2.448680352
1.8;2.419354839
1.801;2.399804497
1.802;2.399804497
1.803;2.414467253
1.804;2.424242424
1.805;2.42913001
1.806;2.414467253
1.807;2.390029326
1.808;2.360703812
1.809;2.346041056
1.81;2.355816227
1.811;2.370478983
1.812;2.380254154
1.813;2.375366569
1.814;2.355816227
1.815;2.326490714
1.816;2.302052786
1.817;2.292277615
1.818;2.306940371
1.819;2.321603128
1.82;2.331378299
1.821;2.316715543
1.822;2.287390029
1.823;2.258064516
1.824;2.238514174
1.825;2.238514174
1.826;2.253176931
1.827;2.272727273
1.828;2.272727273
1.829;2.253176931
1.83;2.218963832
1.831;2.189638319
1.832;2.174975562
1.833;2.184750733
1.834;2.204301075
1.835;2.218963832
1.836;2.214076246
1.837;2.184750733
1.838;2.150537634
1.839;2.126099707
1.84;2.121212121
1.841;2.145650049
1.842;2.165200391
1.843;2.174975562
1.844;2.15542522
1.845;2.121212121
1.846;2.091886608
1.847;2.072336266
1.848;2.082111437
1.849;2.106549365
1.85;2.126099707
1.851;2.126099707
1.852;2.096774194
1.853;2.062561095
1.854;2.033235582
1.855;2.023460411
1.856;2.038123167
1.857;2.062561095
1.858;2.082111437
1.859;2.077223851
1.86;2.038123167
1.861;2.003910068
1.862;1.974584555
1.863;1.979472141
1.864;2.008797654
1.865;2.028347996
1.866;2.043010753
1.867;2.023460411
1.868;1.979472141
1.869;1.945259042
1.87;1.9257087
1.871;1.940371457
1.872;1.96969697
1.873;1.999022483
1.874;1.999022483
1.875;1.964809384
1.876;1.920821114
1.877;1.891495601
1.878;1.891495601
1.879;1.915933529
1.88;1.945259042
1.881;1.959921799
1.882;1.950146628
1.883;1.911045943
1.884;1.871945259
1.885;1.852394917
1.886;1.862170088
1.887;1.891495601
1.888;1.9257087
1.889;1.935483871
1.89;1.906158358
1.891;1.862170088
1.892;1.827956989
1.893;1.818181818
1.894;1.83773216
1.895;1.876832845
1.896;1.901270772
1.897;1.896383187
1.898;1.862170088
1.899;1.823069404
1.9;1.793743891
1.901;1.803519062
1.902;1.83773216
1.903;1.871945259
1.904;1.886608016
1.905;1.871945259
1.906;1.832844575
1.907;1.793743891
1.908;1.783968719
1.909;1.808406647
1.91;1.847507331
1.911;1.876832845
1.912;1.886608016
1.913;1.862170088
1.914;1.827956989
1.915;1.798631476
1.916;1.798631476
1.917;1.832844575
1.918;1.876832845
1.919;1.901270772
1.92;1.896383187
1.921;1.867057674
1.922;1.83773216
1.923;1.823069404
1.924;1.842619746
1.925;1.88172043
1.926;1.920821114
1.927;1.945259042
1.928;1.930596285
1.929;1.906158358
1.93;1.88172043
1.931;1.886608016
1.932;1.920821114
1.933;1.964809384
1.934;2.003910068
1.935;2.018572825
1.936;2.003910068
1.937;1.984359726
1.938;1.979472141
1.939;1.999022483
1.94;2.043010753
1.941;2.082111437
1.942;2.116324536
1.943;2.121212121
1.944;2.11143695
1.945;2.101661779
1.946;2.11143695
1.947;2.140762463
1.948;2.179863148
1.949;2.223851417
1.95;2.24340176
1.951;2.248289345
1.952;2.238514174
1.953;2.238514174
1.954;2.253176931
1.955;2.292277615
1.956;2.326490714
1.957;2.360703812
1.958;2.375366569
1.959;2.375366569
1.96;2.370478983
1.961;2.375366569
1.962;2.399804497
1.963;2.438905181
1.964;2.468230694
1.965;2.487781036
1.966;2.502443793
1.967;2.497556207
1.968;2.492668622
1.969;2.502443793
1.97;2.52688172
1.971;2.551319648
1.972;2.575757576
1.973;2.585532747
1.974;2.585532747
1.975;2.580645161
1.976;2.575757576
1.977;2.595307918
1.978;2.61485826
1.979;2.639296188
1.98;2.65884653
1.981;2.65884653
1.982;2.653958944
1.983;2.644183773
1.984;2.649071359
1.985;2.65884653
1.986;2.678396872
1.987;2.7028348
1.988;2.712609971
1.989;2.7028348
1.99;2.688172043
1.991;2.683284457
1.992;2.688172043
1.993;2.7028348
1.994;2.717497556
1.995;2.727272727
1.996;2.732160313
1.997;2.722385142
1.998;2.712609971
1.999;2.707722385
2;2.712609971
2.001;2.727272727
2.002;2.741935484
2.003;2.746823069
2.004;2.737047898
2.005;2.722385142
2.006;2.707722385
2.007;2.707722385
2.008;2.712609971
2.009;2.727272727
2.01;2.737047898
2.011;2.732160313
2.012;2.722385142
2.013;2.7028348
2.014;2.688172043
2.015;2.688172043
2.016;2.697947214
2.017;2.712609971
2.018;2.717497556
2.019;2.7028348
2.02;2.683284457
2.021;2.663734115
2.022;2.653958944
2.023;2.65884653
2.024;2.668621701
2.025;2.673509286
2.026;2.673509286
2.027;2.653958944
2.028;2.634408602
2.029;2.61485826
2.03;2.609970674
2.031;2.61485826
2.032;2.624633431
2.033;2.624633431
2.034;2.609970674
2.035;2.585532747
2.036;2.556207234
2.037;2.536656891
2.038;2.536656891
2.039;2.546432063
2.04;2.556207234
2.041;2.556207234
2.042;2.541544477
2.043;2.507331378
2.044;2.482893451
2.045;2.468230694
2.046;2.47311828
2.047;2.487781036
2.048;2.497556207
2.049;2.492668622
2.05;2.468230694
2.051;2.443792766
2.052;2.424242424
2.053;2.42913001
2.054;2.443792766
2.055;2.458455523
2.056;2.468230694
2.057;2.453567937
2.058;2.434017595
2.059;2.414467253
2.06;2.404692082
2.061;2.414467253
2.062;2.438905181
2.063;2.453567937
2.064;2.458455523
2.065;2.443792766
2.066;2.419354839
2.067;2.404692082
2.068;2.409579668
2.069;2.42913001
2.07;2.458455523
2.071;2.478005865
2.072;2.47311828
2.073;2.463343109
2.074;2.448680352
2.075;2.443792766
2.076;2.453567937
2.077;2.478005865
2.078;2.507331378
2.079;2.517106549
2.08;2.512218964
2.081;2.502443793
2.082;2.487781036
2.083;2.497556207
2.084;2.521994135
2.085;2.546432063
2.086;2.57086999
2.087;2.575757576
2.088;2.57086999
2.089;2.565982405
2.09;2.561094819
2.091;2.575757576
2.092;2.605083089
2.093;2.629521017
2.094;2.644183773
2.095;2.644183773
2.096;2.639296188
2.097;2.629521017
2.098;2.634408602
2.099;2.653958944
2.1;2.678396872
2.101;2.697947214
2.102;2.707722385
2.103;2.7028348
2.104;2.697947214
2.105;2.697947214
2.106;2.707722385
2.107;2.727272727
2.108;2.746823069
2.109;2.761485826
2.11;2.766373412
2.111;2.75659824
2.112;2.75659824
2.113;2.75659824
2.114;2.771260997
2.115;2.790811339
2.116;2.810361681
2.117;2.820136852
2.118;2.815249267
2.119;2.810361681
2.12;2.805474096
2.121;2.810361681
2.122;2.825024438
2.123;2.84457478
2.124;2.854349951
2.125;2.854349951
2.126;2.84457478
2.127;2.834799609
2.128;2.834799609
2.129;2.84457478
2.13;2.854349951
2.131;2.873900293
2.132;2.878787879
2.133;2.873900293
2.134;2.864125122
2.135;2.859237537
2.136;2.859237537
2.137;2.869012708
2.138;2.883675464
2.139;2.898338221
2.14;2.893450635
2.141;2.878787879
2.142;2.869012708
2.143;2.859237537
2.144;2.869012708
2.145;2.878787879
2.146;2.88856305
2.147;2.898338221
2.148;2.88856305
2.149;2.873900293
2.15;2.864125122
2.151;2.864125122
2.152;2.869012708
2.153;2.878787879
2.154;2.88856305
2.155;2.88856305
2.156;2.873900293
2.157;2.864125122
2.158;2.854349951
2.159;2.849462366
2.16;2.864125122
2.161;2.878787879
2.162;2.878787879
2.163;2.869012708
2.164;2.854349951
2.165;2.839687195
2.166;2.834799609
2.167;2.839687195
2.168;2.849462366
2.169;2.854349951
2.17;2.854349951
2.171;2.84457478
2.172;2.825024438
2.173;2.815249267
2.174;2.810361681
2.175;2.815249267
2.176;2.825024438
2.177;2.829912023
2.178;2.820136852
2.179;2.805474096
2.18;2.790811339
2.181;2.781036168
2.182;2.781036168
2.183;2.790811339
2.184;2.80058651
2.185;2.80058651
2.186;2.790811339
2.187;2.771260997
2.188;2.75659824
2.189;2.75659824
2.19;2.75659824
2.191;2.771260997
2.192;2.776148583
2.193;2.771260997
2.194;2.75659824
2.195;2.741935484
2.196;2.737047898
2.197;2.737047898
2.198;2.746823069
2.199;2.761485826
2.2;2.766373412
2.201;2.761485826
2.202;2.746823069
2.203;2.732160313
2.204;2.732160313
2.205;2.737047898
2.206;2.751710655
2.207;2.766373412
2.208;2.766373412
2.209;2.75659824
2.21;2.741935484
2.211;2.737047898
2.212;2.741935484
2.213;2.751710655
2.214;2.771260997
2.215;2.781036168
2.216;2.776148583
2.217;2.766373412
2.218;2.75659824
2.219;2.75659824
2.22;2.766373412
2.221;2.781036168
2.222;2.795698925
2.223;2.80058651
2.224;2.795698925
2.225;2.785923754
2.226;2.776148583
2.227;2.785923754
2.228;2.805474096
2.229;2.820136852
2.23;2.829912023
2.231;2.834799609
2.232;2.829912023
2.233;2.815249267
2.234;2.810361681
2.235;2.820136852
2.236;2.839687195
2.237;2.849462366
2.238;2.864125122
2.239;2.854349951
2.24;2.84457478
2.241;2.839687195
2.242;2.839687195
2.243;2.854349951
2.244;2.869012708
2.245;2.878787879
2.246;2.878787879
2.247;2.873900293
2.248;2.864125122
2.249;2.859237537
2.25;2.864125122
2.251;2.873900293
2.252;2.88856305
2.253;2.898338221
2.254;2.893450635
2.255;2.878787879
2.256;2.873900293
2.257;2.869012708
2.258;2.878787879
2.259;2.893450635
2.26;2.903225806
2.261;2.903225806
2.262;2.898338221
2.263;2.88856305
2.264;2.883675464
2.265;2.883675464
2.266;2.898338221
2.267;2.908113392
2.268;2.917888563
2.269;2.917888563
2.27;2.903225806
2.271;2.893450635
2.272;2.898338221
2.273;2.903225806
2.274;2.913000978
2.275;2.927663734
2.276;2.927663734
2.277;2.922776149
2.278;2.913000978
2.279;2.908113392
2.28;2.908113392
2.281;2.922776149
2.282;2.93255132
2.283;2.942326491
2.284;2.942326491
2.285;2.937438905
2.286;2.927663734
2.287;2.922776149
2.288;2.93255132
2.289;2.942326491
2.29;2.956989247
2.291;2.961876833
2.292;2.956989247
2.293;2.947214076
2.294;2.937438905
2.295;2.942326491
2.296;2.947214076
2.297;2.961876833
2.298;2.971652004
2.299;2.976539589
2.3;2.966764418
2.301;2.956989247
2.302;2.952101662
2.303;2.956989247
2.304;2.971652004
2.305;2.986314761
2.306;2.986314761
2.307;2.981427175
2.308;2.971652004
2.309;2.961876833
2.31;2.961876833
2.311;2.971652004
2.312;2.986314761
2.313;2.996089932
2.314;2.996089932
2.315;2.991202346
2.316;2.976539589
2.317;2.971652004
2.318;2.971652004
2.319;2.986314761
2.32;2.996089932
2.321;3.005865103
2.322;2.996089932
2.323;2.986314761
2.324;2.976539589
2.325;2.971652004
2.326;2.981427175
2.327;2.991202346
2.328;3.000977517
2.329;3.005865103
2.33;2.996089932
2.331;2.986314761
2.332;2.971652004
2.333;2.976539589
2.334;2.986314761
2.335;2.996089932
2.336;3.000977517
2.337;3.000977517
2.338;2.986314761
2.339;2.976539589
2.34;2.966764418
2.341;2.976539589
2.342;2.986314761
2.343;2.996089932
2.344;3.000977517
2.345;2.996089932
2.346;2.981427175
2.347;2.966764418
2.348;2.966764418
2.349;2.971652004
2.35;2.986314761
2.351;2.996089932
2.352;2.991202346
2.353;2.976539589
2.354;2.961876833
2.355;2.956989247
2.356;2.961876833
2.357;2.966764418
2.358;2.981427175
2.359;2.986314761
2.36;2.976539589
2.361;2.961876833
2.362;2.952101662
2.363;2.947214076
2.364;2.956989247
2.365;2.966764418
2.366;2.976539589
2.367;2.976539589
2.368;2.961876833
2.369;2.947214076
2.37;2.937438905
2.371;2.937438905
2.372;2.947214076
2.373;2.956989247
2.374;2.966764418
2.375;2.956989247
2.376;2.947214076
2.377;2.93255132
2.378;2.927663734
2.379;2.927663734
2.38;2.942326491
2.381;2.952101662
2.382;2.952101662
2.383;2.942326491
2.384;2.927663734
2.385;2.917888563
2.386;2.917888563
2.387;2.927663734
2.388;2.937438905
2.389;2.942326491
2.39;2.942326491
2.391;2.927663734
2.392;2.917888563
2.393;2.908113392
2.394;2.913000978
2.395;2.927663734
2.396;2.937438905
2.397;2.942326491
2.398;2.93255132
2.399;2.922776149
2.4;2.908113392
2.401;2.908113392
2.402;2.917888563
2.403;2.93255132
2.404;2.942326491
2.405;2.937438905
2.406;2.927663734
2.407;2.913000978
2.408;2.908113392
2.409;2.913000978
2.41;2.922776149
2.411;2.937438905
2.412;2.942326491
2.413;2.937438905
2.414;2.927663734
2.415;2.913000978
2.416;2.913000978
2.417;2.922776149
2.418;2.93255132
2.419;2.947214076
2.42;2.947214076
2.421;2.93255132
2.422;2.922776149
2.423;2.913000978
2.424;2.917888563
2.425;2.927663734
2.426;2.937438905
2.427;2.947214076
2.428;2.942326491
2.429;2.93255132
2.43;2.917888563
2.431;2.913000978
2.432;2.922776149
2.433;2.93255132
2.434;2.942326491
2.435;2.942326491
2.436;2.93255132
2.437;2.917888563
2.438;2.908113392
2.439;2.908113392
2.44;2.917888563
2.441;2.927663734
2.442;2.93255132
2.443;2.927663734
2.444;2.913000978
2.445;2.903225806
2.446;2.893450635
2.447;2.898338221
2.448;2.903225806
2.449;2.913000978
2.45;2.908113392
2.451;2.898338221
2.452;2.88856305
2.453;2.873900293
2.454;2.869012708
2.455;2.873900293
2.456;2.878787879
2.457;2.883675464
2.458;2.878787879
2.459;2.869012708
2.46;2.854349951
2.461;2.84457478
2.462;2.84457478
2.463;2.849462366
2.464;2.849462366
2.465;2.854349951
2.466;2.84457478
2.467;2.829912023
2.468;2.815249267
2.469;2.810361681
2.47;2.810361681
2.471;2.820136852
2.472;2.820136852
2.473;2.820136852
2.474;2.805474096
2.475;2.795698925
2.476;2.781036168
2.477;2.781036168
2.478;2.785923754
2.479;2.790811339
2.48;2.790811339
2.481;2.785923754
2.482;2.771260997
2.483;2.761485826
2.484;2.751710655
2.485;2.751710655
2.486;2.761485826
2.487;2.766373412
2.488;2.761485826
2.489;2.75659824
2.49;2.741935484
2.491;2.732160313
2.492;2.727272727
2.493;2.732160313
2.494;2.741935484
2.495;2.741935484
2.496;2.737047898
2.497;2.727272727
2.498;2.717497556
2.499;2.707722385
2.5;2.707722385
2.501;2.717497556
2.502;2.722385142
2.503;2.727272727
2.504;2.717497556
2.505;2.7028348
2.506;2.693059629
2.507;2.688172043
2.508;2.697947214
2.509;2.7028348
2.51;2.712609971
2.511;2.712609971
2.512;2.7028348
2.513;2.688172043
2.514;2.678396872
2.515;2.678396872
2.516;2.693059629
2.517;2.697947214
2.518;2.707722385
2.519;2.697947214
2.52;2.688172043
2.521;2.673509286
2.522;2.673509286
2.523;2.678396872
2.524;2.688172043
2.525;2.697947214
2.526;2.7028348
2.527;2.688172043
2.528;2.678396872
2.529;2.668621701
2.53;2.668621701
2.531;2.678396872
2.532;2.693059629
2.533;2.697947214
2.534;2.697947214
2.535;2.683284457
2.536;2.673509286
2.537;2.668621701
2.538;2.673509286
2.539;2.683284457
2.54;2.697947214
2.541;2.7028348
2.542;2.697947214
2.543;2.683284457
2.544;2.678396872
2.545;2.678396872
2.546;2.683284457
2.547;2.697947214
2.548;2.707722385
2.549;2.707722385
2.55;2.697947214
2.551;2.688172043
2.552;2.683284457
2.553;2.688172043
2.554;2.7028348
2.555;2.712609971
2.556;2.717497556
2.557;2.712609971
2.558;2.7028348
2.559;2.693059629
2.56;2.693059629
2.561;2.7028348
2.562;2.717497556
2.563;2.727272727
2.564;2.727272727
2.565;2.717497556
2.566;2.707722385
2.567;2.697947214
2.568;2.697947214
2.569;2.712609971
2.57;2.722385142
2.571;2.732160313
2.572;2.727272727
2.573;2.717497556
2.574;2.7028348
2.575;2.7028348
2.576;2.707722385
2.577;2.722385142
2.578;2.732160313
2.579;2.737047898
2.58;2.727272727
2.581;2.712609971
2.582;2.7028348
2.583;2.707722385
2.584;2.717497556
2.585;2.732160313
2.586;2.737047898
2.587;2.732160313
2.588;2.722385142
2.589;2.707722385
2.59;2.7028348
2.591;2.712609971
2.592;2.722385142
2.593;2.732160313
2.594;2.737047898
2.595;2.727272727
2.596;2.712609971
2.597;2.697947214
2.598;2.697947214
2.599;2.707722385
2.6;2.717497556
2.601;2.727272727
2.602;2.727272727
2.603;2.712609971
2.604;2.697947214
2.605;2.688172043
2.606;2.688172043
2.607;2.7028348
2.608;2.712609971
2.609;2.722385142
2.61;2.712609971
2.611;2.693059629
2.612;2.678396872
2.613;2.678396872
2.614;2.688172043
2.615;2.7028348
2.616;2.707722385
2.617;2.712609971
2.618;2.697947214
2.619;2.683284457
2.62;2.673509286
2.621;2.673509286
2.622;2.688172043
2.623;2.7028348
2.624;2.707722385
2.625;2.7028348
2.626;2.688172043
2.627;2.673509286
2.628;2.668621701
2.629;2.673509286
2.63;2.693059629
2.631;2.7028348
2.632;2.7028348
2.633;2.697947214
2.634;2.678396872
2.635;2.668621701
2.636;2.668621701
2.637;2.683284457
2.638;2.693059629
2.639;2.707722385
2.64;2.7028348
2.641;2.688172043
2.642;2.668621701
2.643;2.663734115
2.644;2.668621701
2.645;2.683284457
2.646;2.697947214
2.647;2.7028348
2.648;2.688172043
2.649;2.673509286
2.65;2.65884653
2.651;2.65884653
2.652;2.668621701
2.653;2.683284457
2.654;2.697947214
2.655;2.693059629
2.656;2.678396872
2.657;2.65884653
2.658;2.649071359
2.659;2.653958944
2.66;2.668621701
2.661;2.683284457
2.662;2.688172043
2.663;2.678396872
2.664;2.65884653
2.665;2.639296188
2.666;2.634408602
2.667;2.644183773
2.668;2.663734115
2.669;2.673509286
2.67;2.668621701
2.671;2.653958944
2.672;2.634408602
2.673;2.61485826
2.674;2.619745846
2.675;2.629521017
2.676;2.644183773
2.677;2.653958944
2.678;2.644183773
2.679;2.619745846
2.68;2.595307918
2.681;2.585532747
2.682;2.590420332
2.683;2.605083089
2.684;2.619745846
2.685;2.619745846
2.686;2.600195503
2.687;2.57086999
2.688;2.546432063
2.689;2.541544477
2.69;2.556207234
2.691;2.57086999
2.692;2.580645161
2.693;2.565982405
2.694;2.536656891
2.695;2.507331378
2.696;2.487781036
2.697;2.492668622
2.698;2.507331378
2.699;2.517106549
2.7;2.521994135
2.701;2.497556207
2.702;2.463343109
2.703;2.42913001
2.704;2.419354839
2.705;2.424242424
2.706;2.438905181
2.707;2.453567937
2.708;2.438905181
2.709;2.409579668
2.71;2.370478983
2.711;2.336265885
2.712;2.331378299
2.713;2.350928641
2.714;2.370478983
2.715;2.370478983
2.716;2.350928641
2.717;2.306940371
2.718;2.262952102
2.719;2.24340176
2.72;2.253176931
2.721;2.272727273
2.722;2.292277615
2.723;2.282502444
2.724;2.248289345
2.725;2.194525904
2.726;2.15542522
2.727;2.150537634
2.728;2.170087977
2.729;2.19941349
2.73;2.209188661
2.731;2.189638319
2.732;2.135874878
2.733;2.082111437
2.734;2.057673509
2.735;2.06744868
2.736;2.096774194
2.737;2.121212121
2.738;2.121212121
2.739;2.086999022
2.74;2.033235582
2.741;1.979472141
2.742;1.96969697
2.743;1.994134897
2.744;2.033235582
2.745;2.057673509
2.746;2.043010753
2.747;1.994134897
2.748;1.935483871
2.749;1.901270772
2.75;1.911045943
2.751;1.950146628
2.752;1.989247312
2.753;2.003910068
2.754;1.979472141
2.755;1.920821114
2.756;1.867057674
2.757;1.852394917
2.758;1.88172043
2.759;1.935483871
2.76;1.96969697
2.761;1.964809384
2.762;1.9257087
2.763;1.862170088
2.764;1.827956989
2.765;1.832844575
2.766;1.876832845
2.767;1.9257087
2.768;1.955034213
2.769;1.930596285
2.77;1.876832845
2.771;1.823069404
2.772;1.803519062
2.773;1.832844575
2.774;1.891495601
2.775;1.935483871
2.776;1.945259042
2.777;1.911045943
2.778;1.857282502
2.779;1.808406647
2.78;1.818181818
2.781;1.867057674
2.782;1.9257087
2.783;1.959921799
2.784;1.950146628
2.785;1.906158358
2.786;1.852394917
2.787;1.827956989
2.788;1.862170088
2.789;1.915933529
2.79;1.974584555
2.791;1.994134897
2.792;1.964809384
2.793;1.915933529
2.794;1.876832845
2.795;1.871945259
2.796;1.920821114
2.797;1.979472141
2.798;2.028347996
2.799;2.028347996
2.8;1.989247312
2.801;1.940371457
2.802;1.915933529
2.803;1.945259042
2.804;1.999022483
2.805;2.052785924
2.806;2.082111437
2.807;2.06744868
2.808;2.028347996
2.809;1.989247312
2.81;1.989247312
2.811;2.028347996
2.812;2.082111437
2.813;2.130987292
2.814;2.145650049
2.815;2.121212121
2.816;2.082111437
2.817;2.057673509
2.818;2.072336266
2.819;2.121212121
2.82;2.174975562
2.821;2.209188661
2.822;2.204301075
2.823;2.174975562
2.824;2.140762463
2.825;2.130987292
2.826;2.165200391
2.827;2.214076246
2.828;2.258064516
2.829;2.272727273
2.83;2.262952102
2.831;2.228739003
2.832;2.204301075
2.833;2.214076246
2.834;2.253176931
2.835;2.302052786
2.836;2.336265885
2.837;2.336265885
2.838;2.311827957
2.839;2.287390029
2.84;2.277614858
2.841;2.2971652
2.842;2.34115347
2.843;2.375366569
2.844;2.394916911
2.845;2.38514174
2.846;2.360703812
2.847;2.336265885
2.848;2.34115347
2.849;2.370478983
2.85;2.404692082
2.851;2.434017595
2.852;2.438905181
2.853;2.424242424
2.854;2.394916911
2.855;2.380254154
2.856;2.394916911
2.857;2.424242424
2.858;2.458455523
2.859;2.478005865
2.86;2.468230694
2.861;2.443792766
2.862;2.424242424
2.863;2.414467253
2.864;2.438905181
2.865;2.468230694
2.866;2.497556207
2.867;2.502443793
2.868;2.487781036
2.869;2.458455523
2.87;2.438905181
2.871;2.443792766
2.872;2.47311828
2.873;2.502443793
2.874;2.521994135
2.875;2.512218964
2.876;2.487781036
2.877;2.463343109
2.878;2.453567937
2.879;2.463343109
2.88;2.492668622
2.881;2.517106549
2.882;2.52688172
2.883;2.507331378
2.884;2.478005865
2.885;2.458455523
2.886;2.453567937
2.887;2.47311828
2.888;2.502443793
2.889;2.521994135
2.89;2.517106549
2.891;2.492668622
2.892;2.463343109
2.893;2.448680352
2.894;2.458455523
2.895;2.482893451
2.896;2.512218964
2.897;2.517106549
2.898;2.502443793
2.899;2.47311828
2.9;2.448680352
2.901;2.443792766
2.902;2.458455523
2.903;2.487781036
2.904;2.507331378
2.905;2.507331378
2.906;2.487781036
2.907;2.453567937
2.908;2.434017595
2.909;2.438905181
2.91;2.463343109
2.911;2.482893451
2.912;2.502443793
2.913;2.487781036
2.914;2.458455523
2.915;2.42913001
2.916;2.419354839
2.917;2.434017595
2.918;2.463343109
2.919;2.482893451
2.92;2.487781036
2.921;2.468230694
2.922;2.438905181
2.923;2.414467253
2.924;2.414467253
2.925;2.434017595
2.926;2.463343109
2.927;2.478005865
2.928;2.468230694
2.929;2.443792766
2.93;2.414467253
2.931;2.399804497
2.932;2.409579668
2.933;2.434017595
2.934;2.458455523
2.935;2.463343109
2.936;2.448680352
2.937;2.419354839
2.938;2.390029326
2.939;2.38514174
2.94;2.399804497
2.941;2.42913001
2.942;2.448680352
2.943;2.443792766
2.944;2.419354839
2.945;2.38514174
2.946;2.365591398
2.947;2.370478983
2.948;2.394916911
2.949;2.414467253
2.95;2.42913001
2.951;2.414467253
2.952;2.38514174
2.953;2.350928641
2.954;2.34115347
2.955;2.360703812
2.956;2.380254154
2.957;2.404692082
2.958;2.404692082
2.959;2.380254154
2.96;2.346041056
2.961;2.321603128
2.962;2.321603128
2.963;2.346041056
2.964;2.370478983
2.965;2.380254154
2.966;2.375366569
2.967;2.346041056
2.968;2.311827957
2.969;2.292277615
2.97;2.306940371
2.971;2.331378299
2.972;2.350928641
2.973;2.355816227
2.974;2.34115347
2.975;2.302052786
2.976;2.277614858
2.977;2.267839687
2.978;2.292277615
2.979;2.316715543
2.98;2.336265885
2.981;2.326490714
2.982;2.302052786
2.983;2.267839687
2.984;2.24340176
2.985;2.253176931
2.986;2.277614858
2.987;2.302052786
2.988;2.311827957
2.989;2.2971652
2.99;2.262952102
2.991;2.228739003
2.992;2.223851417
2.993;2.238514174
2.994;2.267839687
2.995;2.287390029
2.996;2.287390029
2.997;2.262952102
2.998;2.223851417
2.999;2.19941349
3;2.204301075
3.001;2.228739003
3.002;2.258064516
3.003;2.272727273
3.004;2.258064516
3.005;2.223851417
3.006;2.194525904
3.007;2.179863148
3.008;2.194525904
3.009;2.223851417
3.01;2.248289345
3.011;2.253176931
3.012;2.233626588
3.013;2.194525904
3.014;2.170087977
3.015;2.170087977
3.016;2.194525904
3.017;2.218963832
3.018;2.24340176
3.019;2.233626588
3.02;2.209188661
3.021;2.174975562
3.022;2.160312805
3.023;2.174975562
3.024;2.19941349
3.025;2.228739003
3.026;2.238514174
3.027;2.218963832
3.028;2.189638319
3.029;2.160312805
3.03;2.160312805
3.031;2.179863148
3.032;2.214076246
3.033;2.233626588
3.034;2.228739003
3.035;2.209188661
3.036;2.174975562
3.037;2.160312805
3.038;2.174975562
3.039;2.19941349
3.04;2.228739003
3.041;2.24340176
3.042;2.233626588
3.043;2.204301075
3.044;2.179863148
3.045;2.174975562
3.046;2.19941349
3.047;2.228739003
3.048;2.253176931
3.049;2.258064516
3.05;2.24340176
3.051;2.214076246
3.052;2.19941349
3.053;2.209188661
3.054;2.233626588
3.055;2.267839687
3.056;2.287390029
3.057;2.282502444
3.058;2.258064516
3.059;2.233626588
3.06;2.228739003
3.061;2.248289345
3.062;2.282502444
3.063;2.311827957
3.064;2.316715543
3.065;2.306940371
3.066;2.282502444
3.067;2.267839687
3.068;2.267839687
3.069;2.2971652
3.07;2.331378299
3.071;2.350928641
3.072;2.350928641
3.073;2.331378299
3.074;2.306940371
3.075;2.2971652
3.076;2.316715543
3.077;2.346041056
3.078;2.375366569
3.079;2.38514174
3.08;2.375366569
3.081;2.350928641
3.082;2.331378299
3.083;2.331378299
3.084;2.355816227
3.085;2.38514174
3.086;2.409579668
3.087;2.414467253
3.088;2.394916911
3.089;2.370478983
3.09;2.355816227
3.091;2.370478983
3.092;2.394916911
3.093;2.424242424
3.094;2.438905181
3.095;2.42913001
3.096;2.409579668
3.097;2.38514174
3.098;2.380254154
3.099;2.399804497
3.1;2.42913001
3.101;2.453567937
3.102;2.458455523
3.103;2.443792766
3.104;2.414467253
3.105;2.394916911
3.106;2.399804497
3.107;2.424242424
3.108;2.453567937
3.109;2.468230694
3.11;2.463343109
3.111;2.438905181
3.112;2.414467253
3.113;2.404692082
3.114;2.419354839
3.115;2.443792766
3.116;2.468230694
3.117;2.478005865
3.118;2.463343109
3.119;2.434017595
3.12;2.409579668
3.121;2.409579668
3.122;2.42913001
3.123;2.458455523
3.124;2.478005865
3.125;2.47311828
3.126;2.448680352
3.127;2.419354839
3.128;2.404692082
3.129;2.414467253
3.13;2.438905181
3.131;2.463343109
3.132;2.47311828
3.133;2.458455523
3.134;2.42913001
3.135;2.399804497
3.136;2.394916911
3.137;2.414467253
3.138;2.438905181
3.139;2.463343109
3.14;2.458455523
3.141;2.438905181
3.142;2.404692082
3.143;2.38514174
3.144;2.390029326
3.145;2.414467253
3.146;2.443792766
3.147;2.458455523
3.148;2.443792766
3.149;2.414467253
3.15;2.38514174
3.151;2.370478983
3.152;2.390029326
3.153;2.414467253
3.154;2.443792766
3.155;2.443792766
3.156;2.424242424
3.157;2.390029326
3.158;2.360703812
3.159;2.360703812
3.16;2.38514174
3.161;2.414467253
3.162;2.438905181
3.163;2.42913001
3.164;2.399804497
3.165;2.360703812
3.166;2.346041056
3.167;2.355816227
3.168;2.390029326
3.169;2.419354839
3.17;2.42913001
3.171;2.409579668
3.172;2.370478983
3.173;2.34115347
3.174;2.336265885
3.175;2.360703812
3.176;2.394916911
3.177;2.419354839
3.178;2.414467253
3.179;2.38514174
3.18;2.350928641
3.181;2.326490714
3.182;2.336265885
3.183;2.365591398
3.184;2.399804497
3.185;2.414467253
3.186;2.399804497
3.187;2.360703812
3.188;2.326490714
3.189;2.316715543
3.19;2.34115347
3.191;2.375366569
3.192;2.404692082
3.193;2.404692082
3.194;2.375366569
3.195;2.336265885
3.196;2.311827957
3.197;2.311827957
3.198;2.346041056
3.199;2.380254154
3.2;2.394916911
3.201;2.390029326
3.202;2.350928641
3.203;2.311827957
3.204;2.2971652
3.205;2.311827957
3.206;2.346041056
3.207;2.380254154
3.208;2.38514174
3.209;2.360703812
3.21;2.316715543
3.211;2.282502444
3.212;2.277614858
3.213;2.306940371
3.214;2.34115347
3.215;2.365591398
3.216;2.355816227
3.217;2.321603128
3.218;2.277614858
3.219;2.253176931
3.22;2.262952102
3.221;2.302052786
3.222;2.336265885
3.223;2.346041056
3.224;2.326490714
3.225;2.282502444
3.226;2.248289345
3.227;2.238514174
3.228;2.262952102
3.229;2.302052786
3.23;2.331378299
3.231;2.331378299
3.232;2.302052786
3.233;2.258064516
3.234;2.233626588
3.235;2.238514174
3.236;2.277614858
3.237;2.316715543
3.238;2.336265885
3.239;2.321603128
3.24;2.282502444
3.241;2.24340176
3.242;2.233626588
3.243;2.258064516
3.244;2.2971652
3.245;2.326490714
3.246;2.336265885
3.247;2.311827957
3.248;2.267839687
3.249;2.238514174
3.25;2.24340176
3.251;2.277614858
3.252;2.316715543
3.253;2.34115347
3.254;2.331378299
3.255;2.2971652
3.256;2.262952102
3.257;2.24340176
3.258;2.262952102
3.259;2.302052786
3.26;2.336265885
3.261;2.346041056
3.262;2.331378299
3.263;2.292277615
3.264;2.262952102
3.265;2.262952102
3.266;2.292277615
3.267;2.331378299
3.268;2.355816227
3.269;2.355816227
3.27;2.326490714
3.271;2.2971652
3.272;2.277614858
3.273;2.292277615
3.274;2.326490714
3.275;2.360703812
3.276;2.375366569
3.277;2.365591398
3.278;2.336265885
3.279;2.306940371
3.28;2.302052786
3.281;2.331378299
3.282;2.365591398
3.283;2.394916911
3.284;2.399804497
3.285;2.380254154
3.286;2.350928641
3.287;2.336265885
3.288;2.346041056
3.289;2.375366569
3.29;2.404692082
3.291;2.424242424
3.292;2.419354839
3.293;2.394916911
3.294;2.375366569
3.295;2.365591398
3.296;2.38514174
3.297;2.414467253
3.298;2.438905181
3.299;2.443792766
3.3;2.434017595
3.301;2.409579668
3.302;2.38514174
3.303;2.390029326
3.304;2.414467253
3.305;2.438905181
3.306;2.458455523
3.307;2.458455523
3.308;2.434017595
3.309;2.409579668
3.31;2.399804497
3.311;2.414467253
3.312;2.438905181
3.313;2.463343109
3.314;2.468230694
3.315;2.458455523
3.316;2.438905181
3.317;2.419354839
3.318;2.419354839
3.319;2.438905181
3.32;2.463343109
3.321;2.482893451
3.322;2.482893451
3.323;2.468230694
3.324;2.448680352
3.325;2.434017595
3.326;2.443792766
3.327;2.468230694
3.328;2.487781036
3.329;2.497556207
3.33;2.492668622
3.331;2.478005865
3.332;2.458455523
3.333;2.453567937
3.334;2.468230694
3.335;2.487781036
3.336;2.507331378
3.337;2.507331378
3.338;2.497556207
3.339;2.478005865
3.34;2.463343109
3.341;2.463343109
3.342;2.482893451
3.343;2.502443793
3.344;2.512218964
3.345;2.507331378
3.346;2.487781036
3.347;2.47311828
3.348;2.463343109
3.349;2.47311828
3.35;2.487781036
3.351;2.507331378
3.352;2.507331378
3.353;2.497556207
3.354;2.47311828
3.355;2.458455523
3.356;2.453567937
3.357;2.468230694
3.358;2.487781036
3.359;2.497556207
3.36;2.497556207
3.361;2.478005865
3.362;2.453567937
3.363;2.443792766
3.364;2.448680352
3.365;2.468230694
3.366;2.482893451
3.367;2.492668622
3.368;2.478005865
3.369;2.453567937
3.37;2.434017595
3.371;2.42913001
3.372;2.443792766
3.373;2.458455523
3.374;2.47311828
3.375;2.47311828
3.376;2.453567937
3.377;2.42913001
3.378;2.409579668
3.379;2.409579668
3.38;2.42913001
3.381;2.443792766
3.382;2.453567937
3.383;2.438905181
3.384;2.414467253
3.385;2.390029326
3.386;2.375366569
3.387;2.38514174
3.388;2.404692082
3.389;2.419354839
3.39;2.419354839
3.391;2.399804497
3.392;2.370478983
3.393;2.346041056
3.394;2.34115347
3.395;2.360703812
3.396;2.380254154
3.397;2.390029326
3.398;2.380254154
3.399;2.355816227
3.4;2.321603128
3.401;2.306940371
3.402;2.311827957
3.403;2.336265885
3.404;2.355816227
3.405;2.360703812
3.406;2.346041056
3.407;2.311827957
3.408;2.282502444
3.409;2.277614858
3.41;2.292277615
3.411;2.321603128
3.412;2.336265885
3.413;2.336265885
3.414;2.306940371
3.415;2.272727273
3.416;2.248289345
3.417;2.253176931
3.418;2.277614858
3.419;2.306940371
3.42;2.321603128
3.421;2.306940371
3.422;2.267839687
3.423;2.233626588
3.424;2.223851417
3.425;2.24340176
3.426;2.272727273
3.427;2.2971652
3.428;2.2971652
3.429;2.267839687
3.43;2.228739003
3.431;2.19941349
3.432;2.204301075
3.433;2.233626588
3.434;2.267839687
3.435;2.287390029
3.436;2.277614858
3.437;2.238514174
3.438;2.19941349
3.439;2.184750733
3.44;2.19941349
3.441;2.238514174
3.442;2.272727273
3.443;2.282502444
3.444;2.253176931
3.445;2.214076246
3.446;2.179863148
3.447;2.174975562
3.448;2.209188661
3.449;2.248289345
3.45;2.277614858
3.451;2.267839687
3.452;2.233626588
3.453;2.189638319
3.454;2.165200391
3.455;2.179863148
3.456;2.218963832
3.457;2.258064516
3.458;2.272727273
3.459;2.253176931
3.46;2.204301075
3.461;2.160312805
3.462;2.15542522
3.463;2.184750733
3.464;2.228739003
3.465;2.262952102
3.466;2.258064516
3.467;2.223851417
3.468;2.170087977
3.469;2.135874878
3.47;2.150537634
3.471;2.194525904
3.472;2.238514174
3.473;2.258064516
3.474;2.238514174
3.475;2.189638319
3.476;2.140762463
3.477;2.126099707
3.478;2.15542522
3.479;2.204301075
3.48;2.24340176
3.481;2.248289345
3.482;2.209188661
3.483;2.15542522
3.484;2.116324536
3.485;2.121212121
3.486;2.165200391
3.487;2.214076246
3.488;2.24340176
3.489;2.228739003
3.49;2.179863148
3.491;2.126099707
3.492;2.101661779
3.493;2.130987292
3.494;2.179863148
3.495;2.223851417
3.496;2.233626588
3.497;2.204301075
3.498;2.145650049
3.499;2.096774194
3.5;2.096774194
3.501;2.135874878
3.502;2.189638319
3.503;2.223851417
3.504;2.218963832
3.505;2.170087977
3.506;2.11143695
3.507;2.077223851
3.508;2.096774194
3.509;2.150537634
3.51;2.204301075
3.511;2.218963832
3.512;2.194525904
3.513;2.130987292
3.514;2.077223851
3.515;2.06744868
3.516;2.11143695
3.517;2.165200391
3.518;2.209188661
3.519;2.204301075
3.52;2.160312805
3.521;2.096774194
3.522;2.057673509
3.523;2.072336266
3.524;2.126099707
3.525;2.179863148
3.526;2.204301075
3.527;2.179863148
3.528;2.126099707
3.529;2.062561095
3.53;2.043010753
3.531;2.082111437
3.532;2.140762463
3.533;2.189638319
3.534;2.194525904
3.535;2.150537634
3.536;2.086999022
3.537;2.038123167
3.538;2.043010753
3.539;2.096774194
3.54;2.15542522
3.541;2.184750733
3.542;2.170087977
3.543;2.11143695
3.544;2.047898338
3.545;2.018572825
3.546;2.047898338
3.547;2.106549365
3.548;2.160312805
3.549;2.174975562
3.55;2.135874878
3.551;2.06744868
3.552;2.008797654
3.553;2.003910068
3.554;2.052785924
3.555;2.116324536
3.556;2.15542522
3.557;2.145650049
3.558;2.091886608
3.559;2.018572825
3.56;1.979472141
3.561;1.999022483
3.562;2.062561095
3.563;2.121212121
3.564;2.140762463
3.565;2.106549365
3.566;2.038123167
3.567;1.974584555
3.568;1.955034213
3.569;1.999022483
3.57;2.06744868
3.571;2.11143695
3.572;2.11143695
3.573;2.062561095
3.574;1.989247312
3.575;1.930596285
3.576;1.945259042
3.577;2.003910068
3.578;2.062561095
3.579;2.096774194
3.58;2.072336266
3.581;2.003910068
3.582;1.930596285
3.583;1.896383187
3.584;1.935483871
3.585;1.999022483
3.586;2.057673509
3.587;2.062561095
3.588;2.013685239
3.589;1.935483871
3.59;1.871945259
3.591;1.867057674
3.592;1.9257087
3.593;1.994134897
3.594;2.038123167
3.595;2.018572825
3.596;1.955034213
3.597;1.871945259
3.598;1.827956989
3.599;1.857282502
3.6;1.9257087
3.601;1.989247312
3.602;2.008797654
3.603;1.96969697
3.604;1.886608016
3.605;1.813294233
3.606;1.798631476
3.607;1.852394917
3.608;1.930596285
3.609;1.979472141
3.61;1.974584555
3.611;1.911045943
3.612;1.827956989
3.613;1.769305963
3.614;1.793743891
3.615;1.862170088
3.616;1.935483871
3.617;1.964809384
3.618;1.930596285
3.619;1.852394917
3.62;1.774193548
3.621;1.749755621
3.622;1.798631476
3.623;1.876832845
3.624;1.940371457
3.625;1.945259042
3.626;1.891495601
3.627;1.803519062
3.628;1.73998045
3.629;1.749755621
3.63;1.818181818
3.631;1.896383187
3.632;1.940371457
3.633;1.920821114
3.634;1.847507331
3.635;1.764418377
3.636;1.725317693
3.637;1.774193548
3.638;1.852394917
3.639;1.920821114
3.64;1.940371457
3.641;1.896383187
3.642;1.813294233
3.643;1.749755621
3.644;1.749755621
3.645;1.818181818
3.646;1.896383187
3.647;1.950146628
3.648;1.945259042
3.649;1.88172043
3.65;1.803519062
3.651;1.759530792
3.652;1.798631476
3.653;1.876832845
3.654;1.950146628
3.655;1.984359726
3.656;1.950146628
3.657;1.88172043
3.658;1.813294233
3.659;1.808406647
3.66;1.867057674
3.661;1.945259042
3.662;2.008797654
3.663;2.013685239
3.664;1.964809384
3.665;1.891495601
3.666;1.852394917
3.667;1.876832845
3.668;1.950146628
3.669;2.023460411
3.67;2.062561095
3.671;2.047898338
3.672;1.989247312
3.673;1.935483871
3.674;1.920821114
3.675;1.96969697
3.676;2.047898338
3.677;2.106549365
3.678;2.121212121
3.679;2.091886608
3.68;2.038123167
3.681;1.999022483
3.682;2.018572825
3.683;2.077223851
3.684;2.145650049
3.685;2.189638319
3.686;2.189638319
3.687;2.145650049
3.688;2.096774194
3.689;2.082111437
3.69;2.121212121
3.691;2.179863148
3.692;2.238514174
3.693;2.262952102
3.694;2.24340176
3.695;2.19941349
3.696;2.170087977
3.697;2.170087977
3.698;2.223851417
3.699;2.277614858
3.7;2.321603128
3.701;2.326490714
3.702;2.2971652
3.703;2.258064516
3.704;2.24340176
3.705;2.267839687
3.706;2.316715543
3.707;2.365591398
3.708;2.390029326
3.709;2.380254154
3.71;2.350928641
3.711;2.326490714
3.712;2.326490714
3.713;2.360703812
3.714;2.404692082
3.715;2.448680352
3.716;2.458455523
3.717;2.438905181
3.718;2.414467253
3.719;2.394916911
3.72;2.414467253
3.721;2.448680352
3.722;2.492668622
3.723;2.517106549
3.724;2.517106549
3.725;2.492668622
3.726;2.468230694
3.727;2.468230694
3.728;2.492668622
3.729;2.52688172
3.73;2.561094819
3.731;2.57086999
3.732;2.561094819
3.733;2.536656891
3.734;2.521994135
3.735;2.52688172
3.736;2.556207234
3.737;2.585532747
3.738;2.609970674
3.739;2.609970674
3.74;2.590420332
3.741;2.565982405
3.742;2.556207234
3.743;2.57086999
3.744;2.600195503
3.745;2.624633431
3.746;2.634408602
3.747;2.624633431
3.748;2.600195503
3.749;2.580645161
3.75;2.580645161
3.751;2.600195503
3.752;2.624633431
3.753;2.644183773
3.754;2.644183773
3.755;2.624633431
3.756;2.600195503
3.757;2.585532747
3.758;2.590420332
3.759;2.61485826
3.76;2.634408602
3.761;2.644183773
3.762;2.634408602
3.763;2.609970674
3.764;2.585532747
3.765;2.575757576
3.766;2.590420332
3.767;2.61485826
3.768;2.629521017
3.769;2.629521017
3.77;2.609970674
3.771;2.580645161
3.772;2.561094819
3.773;2.561094819
3.774;2.575757576
3.775;2.600195503
3.776;2.609970674
3.777;2.595307918
3.778;2.57086999
3.779;2.541544477
3.78;2.52688172
3.781;2.536656891
3.782;2.556207234
3.783;2.575757576
3.784;2.575757576
3.785;2.551319648
3.786;2.517106549
3.787;2.492668622
3.788;2.482893451
3.789;2.502443793
3.79;2.521994135
3.791;2.541544477
3.792;2.531769306
3.793;2.492668622
3.794;2.458455523
3.795;2.438905181
3.796;2.443792766
3.797;2.468230694
3.798;2.492668622
3.799;2.497556207
3.8;2.478005865
3.801;2.438905181
3.802;2.399804497
3.803;2.390029326
3.804;2.409579668
3.805;2.434017595
3.806;2.458455523
3.807;2.448680352
3.808;2.419354839
3.809;2.370478983
3.81;2.34115347
3.811;2.346041056
3.812;2.375366569
3.813;2.404692082
3.814;2.419354839
3.815;2.399804497
3.816;2.355816227
3.817;2.311827957
3.818;2.292277615
3.819;2.316715543
3.82;2.350928641
3.821;2.380254154
3.822;2.380254154
3.823;2.346041056
3.824;2.2971652
3.825;2.262952102
3.826;2.258064516
3.827;2.292277615
3.828;2.331378299
3.829;2.350928641
3.83;2.336265885
3.831;2.292277615
3.832;2.24340176
3.833;2.218963832
3.834;2.233626588
3.835;2.277614858
3.836;2.316715543
3.837;2.321603128
3.838;2.292277615
3.839;2.24340176
3.84;2.194525904
3.841;2.189638319
3.842;2.223851417
3.843;2.267839687
3.844;2.302052786
3.845;2.292277615
3.846;2.253176931
3.847;2.19941349
3.848;2.165200391
3.849;2.184750733
3.85;2.228739003
3.851;2.272727273
3.852;2.292277615
3.853;2.267839687
3.854;2.214076246
3.855;2.170087977
3.856;2.15542522
3.857;2.189638319
3.858;2.238514174
3.859;2.277614858
3.86;2.277614858
3.861;2.24340176
3.862;2.189638319
3.863;2.15542522
3.864;2.165200391
3.865;2.209188661
3.866;2.258064516
3.867;2.287390029
3.868;2.267839687
3.869;2.223851417
3.87;2.174975562
3.871;2.160312805
3.872;2.189638319
3.873;2.238514174
3.874;2.282502444
3.875;2.292277615
3.876;2.262952102
3.877;2.214076246
3.878;2.174975562
3.879;2.179863148
3.88;2.223851417
3.881;2.277614858
3.882;2.306940371
3.883;2.2971652
3.884;2.258064516
3.885;2.214076246
3.886;2.189638319
3.887;2.214076246
3.888;2.262952102
3.889;2.306940371
3.89;2.326490714
3.891;2.302052786
3.892;2.258064516
3.893;2.218963832
3.894;2.218963832
3.895;2.253176931
3.896;2.302052786
3.897;2.336265885
3.898;2.336265885
3.899;2.302052786
3.9;2.258064516
3.901;2.233626588
3.902;2.248289345
3.903;2.292277615
3.904;2.336265885
3.905;2.355816227
3.906;2.34115347
3.907;2.2971652
3.908;2.262952102
3.909;2.253176931
3.91;2.282502444
3.911;2.326490714
3.912;2.360703812
3.913;2.365591398
3.914;2.34115347
3.915;2.2971652
3.916;2.267839687
3.917;2.277614858
3.918;2.311827957
3.919;2.355816227
3.92;2.375366569
3.921;2.365591398
3.922;2.331378299
3.923;2.292277615
3.924;2.277614858
3.925;2.2971652
3.926;2.34115347
3.927;2.375366569
3.928;2.380254154
3.929;2.360703812
3.93;2.321603128
3.931;2.287390029
3.932;2.287390029
3.933;2.321603128
3.934;2.360703812
3.935;2.38514174
3.936;2.380254154
3.937;2.350928641
3.938;2.311827957
3.939;2.292277615
3.94;2.306940371
3.941;2.34115347
3.942;2.375366569
3.943;2.390029326
3.944;2.370478983
3.945;2.336265885
3.946;2.306940371
3.947;2.2971652
3.948;2.326490714
3.949;2.360703812
3.95;2.390029326
3.951;2.394916911
3.952;2.365591398
3.953;2.331378299
3.954;2.306940371
3.955;2.316715543
3.956;2.346041056
3.957;2.380254154
3.958;2.399804497
3.959;2.390029326
3.96;2.360703812
3.961;2.331378299
3.962;2.321603128
3.963;2.34115347
3.964;2.375366569
3.965;2.404692082
3.966;2.414467253
3.967;2.394916911
3.968;2.360703812
3.969;2.34115347
3.97;2.346041056
3.971;2.375366569
3.972;2.404692082
3.973;2.424242424
3.974;2.424242424
3.975;2.399804497
3.976;2.370478983
3.977;2.355816227
3.978;2.370478983
3.979;2.399804497
3.98;2.434017595
3.981;2.443792766
3.982;2.42913001
3.983;2.399804497
3.984;2.375366569
3.985;2.375366569
3.986;2.399804497
3.987;2.42913001
3.988;2.453567937
3.989;2.453567937
3.99;2.42913001
3.991;2.404692082
3.992;2.38514174
3.993;2.394916911
3.994;2.419354839
3.995;2.448680352
3.996;2.463343109
3.997;2.453567937
3.998;2.42913001
3.999;2.399804497
4;2.394916911
4.001;2.409579668
4.002;2.438905181
4.003;2.463343109
4.004;2.463343109
4.005;2.443792766
4.006;2.419354839
4.007;2.394916911
4.008;2.399804497
4.009;2.424242424
4.01;2.448680352
4.011;2.463343109
4.012;2.453567937
4.013;2.42913001
4.014;2.399804497
4.015;2.38514174
4.016;2.399804497
4.017;2.424242424
4.018;2.443792766
4.019;2.453567937
4.02;2.434017595
4.021;2.404692082
4.022;2.380254154
4.023;2.375366569
4.024;2.390029326
4.025;2.419354839
4.026;2.434017595
4.027;2.42913001
4.028;2.404692082
4.029;2.370478983
4.03;2.350928641
4.031;2.355816227
4.032;2.380254154
4.033;2.399804497
4.034;2.409579668
4.035;2.394916911
4.036;2.365591398
4.037;2.331378299
4.038;2.321603128
4.039;2.336265885
4.04;2.360703812
4.041;2.380254154
4.042;2.380254154
4.043;2.350928641
4.044;2.316715543
4.045;2.292277615
4.046;2.292277615
4.047;2.311827957
4.048;2.336265885
4.049;2.350928641
4.05;2.336265885
4.051;2.306940371
4.052;2.267839687
4.053;2.253176931
4.054;2.262952102
4.055;2.292277615
4.056;2.316715543
4.057;2.316715543
4.058;2.2971652
4.059;2.258064516
4.06;2.223851417
4.061;2.218963832
4.062;2.24340176
4.063;2.272727273
4.064;2.292277615
4.065;2.282502444
4.066;2.248289345
4.067;2.209188661
4.068;2.184750733
4.069;2.19941349
4.07;2.223851417
4.071;2.258064516
4.072;2.262952102
4.073;2.24340176
4.074;2.204301075
4.075;2.165200391
4.076;2.160312805
4.077;2.179863148
4.078;2.214076246
4.079;2.238514174
4.08;2.238514174
4.081;2.204301075
4.082;2.165200391
4.083;2.135874878
4.084;2.145650049
4.085;2.179863148
4.086;2.209188661
4.087;2.228739003
4.088;2.209188661
4.089;2.170087977
4.09;2.130987292
4.091;2.116324536
4.092;2.140762463
4.093;2.179863148
4.094;2.209188661
4.095;2.214076246
4.096;2.184750733
4.097;2.140762463
4.098;2.11143695
4.099;2.116324536
4.1;2.145650049
4.101;2.189638319
4.102;2.214076246
4.103;2.19941349
4.104;2.160312805
4.105;2.121212121
4.106;2.101661779
4.107;2.121212121
4.108;2.165200391
4.109;2.204301075
4.11;2.209188661
4.111;2.184750733
4.112;2.145650049
4.113;2.11143695
4.114;2.106549365
4.115;2.140762463
4.116;2.189638319
4.117;2.218963832
4.118;2.214076246
4.119;2.179863148
4.12;2.135874878
4.121;2.11143695
4.122;2.130987292
4.123;2.170087977
4.124;2.214076246
4.125;2.228739003
4.126;2.209188661
4.127;2.170087977
4.128;2.130987292
4.129;2.126099707
4.13;2.160312805
4.131;2.204301075
4.132;2.24340176
4.133;2.24340176
4.134;2.214076246
4.135;2.165200391
4.136;2.140762463
4.137;2.15542522
4.138;2.19941349
4.139;2.24340176
4.14;2.267839687
4.141;2.253176931
4.142;2.209188661
4.143;2.170087977
4.144;2.160312805
4.145;2.189638319
4.146;2.238514174
4.147;2.277614858
4.148;2.282502444
4.149;2.253176931
4.15;2.209188661
4.151;2.179863148
4.152;2.189638319
4.153;2.228739003
4.154;2.277614858
4.155;2.302052786
4.156;2.292277615
4.157;2.253176931
4.158;2.214076246
4.159;2.194525904
4.16;2.218963832
4.161;2.262952102
4.162;2.306940371
4.163;2.316715543
4.164;2.2971652
4.165;2.248289345
4.166;2.214076246
4.167;2.214076246
4.168;2.253176931
4.169;2.2971652
4.17;2.331378299
4.171;2.326490714
4.172;2.292277615
4.173;2.24340176
4.174;2.218963832
4.175;2.238514174
4.176;2.282502444
4.177;2.326490714
4.178;2.34115347
4.179;2.321603128
4.18;2.277614858
4.181;2.233626588
4.182;2.228739003
4.183;2.262952102
4.184;2.311827957
4.185;2.346041056
4.186;2.346041056
4.187;2.311827957
4.188;2.262952102
4.189;2.228739003
4.19;2.24340176
4.191;2.282502444
4.192;2.331378299
4.193;2.350928641
4.194;2.336265885
4.195;2.287390029
4.196;2.238514174
4.197;2.228739003
4.198;2.258064516
4.199;2.302052786
4.2;2.34115347
4.201;2.346041056
4.202;2.311827957
4.203;2.262952102
4.204;2.223851417
4.205;2.228739003
4.206;2.267839687
4.207;2.316715543
4.208;2.346041056
4.209;2.331378299
4.21;2.282502444
4.211;2.233626588
4.212;2.209188661
4.213;2.233626588
4.214;2.282502444
4.215;2.326490714
4.216;2.331378299
4.217;2.302052786
4.218;2.248289345
4.219;2.204301075
4.22;2.19941349
4.221;1.5
4.222;2.292277615
4.223;2.321603128
4.224;2.311827957
4.225;2.267839687
4.226;2.214076246
4.227;2.184750733
4.228;2.204301075
4.229;2.253176931
4.23;2.2971652
4.231;1.4
4.232;2.287390029
4.233;2.233626588
4.234;2.184750733
4.235;2.174975562
4.236;2.209188661
4.237;2.262952102
4.238;2.302052786
4.239;2.2971652
4.24;2.258064516
4.241;2.19941349
4.242;2.160312805
4.243;2.174975562
4.244;2.223851417
4.245;2.272727273
4.246;2.2971652
4.247;2.277614858
4.248;2.223851417
4.249;2.170087977
4.25;2.150537634
4.251;2.184750733
4.252;2.238514174
4.253;2.277614858
4.254;2.282502444
4.255;2.248289345
4.256;2.189638319
4.257;2.150537634
4.258;2.150537634
4.259;2.19941349
4.26;2.253176931
4.261;2.282502444
4.262;2.267839687
4.263;2.218963832
4.264;2.165200391
4.265;2.140762463
4.266;2.165200391
4.267;2.218963832
4.268;2.262952102
4.269;2.277614858
4.27;2.248289345
4.271;2.189638319
4.272;2.145650049
4.273;2.140762463
4.274;2.184750733
4.275;2.238514174
4.276;2.272727273
4.277;2.267839687
4.278;2.223851417
4.279;2.170087977
4.28;2.140762463
4.281;2.15542522
4.282;2.209188661
4.283;2.258064516
4.284;2.277614858
4.285;2.253176931
4.286;2.204301075
4.287;2.15542522
4.288;2.145650049
4.289;2.184750733
4.29;2.233626588
4.291;2.277614858
4.292;2.277614858
4.293;2.238514174
4.294;2.189638319
4.295;2.150537634
4.296;2.165200391
4.297;2.214076246
4.298;2.262952102
4.299;2.287390029
4.3;2.267839687
4.301;2.223851417
4.302;2.179863148
4.303;2.160312805
4.304;2.194525904
4.305;2.24340176
4.306;2.282502444
4.307;2.292277615
4.308;2.262952102
4.309;2.209188661
4.31;2.174975562
4.311;2.179863148
4.312;2.223851417
4.313;2.267839687
4.314;2.302052786
4.315;2.287390029
4.316;2.248289345
4.317;2.204301075
4.318;2.184750733
4.319;2.204301075
4.32;2.253176931
4.321;2.292277615
4.322;2.302052786
4.323;2.282502444
4.324;2.238514174
4.325;2.19941349
4.326;2.194525904
4.327;2.233626588
4.328;2.277614858
4.329;2.311827957
4.33;2.302052786
4.331;2.267839687
4.332;2.228739003
4.333;2.19941349
4.334;2.218963832
4.335;2.258064516
4.336;2.2971652
4.337;2.311827957
4.338;2.292277615
4.339;2.253176931
4.34;2.218963832
4.341;2.209188661
4.342;2.238514174
4.343;2.277614858
4.344;2.311827957
4.345;2.311827957
4.346;2.282502444
4.347;2.24340176
4.348;2.214076246
4.349;2.223851417
4.35;2.258064516
4.351;2.292277615
4.352;2.311827957
4.353;2.302052786
4.354;2.262952102
4.355;2.228739003
4.356;2.214076246
4.357;2.233626588
4.358;2.272727273
4.359;2.306940371
4.36;2.311827957
4.361;2.287390029
4.362;2.248289345
4.363;2.218963832
4.364;2.218963832
4.365;2.248289345
4.366;2.287390029
4.367;2.311827957
4.368;2.302052786
4.369;2.267839687
4.37;2.228739003
4.371;2.209188661
4.372;2.223851417
4.373;2.262952102
4.374;2.2971652
4.375;2.306940371
4.376;2.282502444
4.377;2.248289345
4.378;2.209188661
4.379;2.209188661
4.38;2.233626588
4.381;2.272727273
4.382;2.2971652
4.383;2.2971652
4.384;2.258064516
4.385;2.218963832
4.386;2.194525904
4.387;2.204301075
4.388;2.238514174
4.389;2.277614858
4.39;2.292277615
4.391;2.277614858
4.392;2.233626588
4.393;2.194525904
4.394;2.184750733
4.395;2.209188661
4.396;2.248289345
4.397;2.277614858
4.398;2.277614858
4.399;2.248289345
4.4;2.204301075
4.401;2.174975562
4.402;2.179863148
4.403;2.214076246
4.404;2.253176931
4.405;2.272727273
4.406;2.258064516
4.407;2.218963832
4.408;2.174975562
4.409;2.15542522
4.41;2.179863148
4.411;2.218963832
4.412;2.253176931
4.413;2.258064516
4.414;2.228739003
4.415;2.179863148
4.416;2.140762463
4.417;2.140762463
4.418;2.174975562
4.419;2.214076246
4.42;2.24340176
4.421;2.228739003
4.422;2.189638319
4.423;2.140762463
4.424;2.116324536
4.425;2.130987292
4.426;2.174975562
4.427;2.214076246
4.428;2.223851417
4.429;2.19941349
4.43;2.150537634
4.431;2.106549365
4.432;2.096774194
4.433;2.130987292
4.434;2.174975562
4.435;2.204301075
4.436;2.19941349
4.437;2.160312805
4.438;2.11143695
4.439;2.077223851
4.44;2.091886608
4.441;2.130987292
4.442;2.174975562
4.443;2.189638319
4.444;2.170087977
4.445;2.116324536
4.446;2.06744868
4.447;2.052785924
4.448;2.082111437
4.449;2.130987292
4.45;2.165200391
4.451;2.165200391
4.452;2.130987292
4.453;2.072336266
4.454;2.033235582
4.455;2.038123167
4.456;2.082111437
4.457;2.130987292
4.458;2.15542522
4.459;2.135874878
4.46;2.086999022
4.461;2.033235582
4.462;2.008797654
4.463;2.033235582
4.464;2.086999022
4.465;2.126099707
4.466;2.135874878
4.467;2.101661779
4.468;2.043010753
4.469;1.994134897
4.47;1.994134897
4.471;2.038123167
4.472;2.086999022
4.473;2.121212121
4.474;2.11143695
4.475;2.062561095
4.476;1.999022483
4.477;1.964809384
4.478;1.989247312
4.479;2.043010753
4.48;2.096774194
4.481;2.11143695
4.482;2.077223851
4.483;2.018572825
4.484;1.964809384
4.485;1.955034213
4.486;1.999022483
4.487;2.057673509
4.488;2.096774194
4.489;2.091886608
4.49;2.043010753
4.491;1.974584555
4.492;1.935483871
4.493;1.955034213
4.494;2.008797654
4.495;2.06744868
4.496;2.091886608
4.497;2.062561095
4.498;1.999022483
4.499;1.935483871
4.5;1.915933529
4.501;1.955034213
4.502;2.023460411
4.503;2.072336266
4.504;2.077223851
4.505;2.028347996
4.506;1.959921799
4.507;1.906158358
4.508;1.915933529
4.509;1.979472141
4.51;2.043010753
4.511;2.077223851
4.512;2.052785924
4.513;1.994134897
4.514;1.920821114
4.515;1.891495601
4.516;1.930596285
4.517;1.999022483
4.518;2.057673509
4.519;2.06744868
4.52;2.028347996
4.521;1.955034213
4.522;1.891495601
4.523;1.891495601
4.524;1.950146628
4.525;2.023460411
4.526;2.062561095
4.527;2.052785924
4.528;1.989247312
4.529;1.915933529
4.53;1.876832845
4.531;1.906158358
4.532;1.979472141
4.533;2.038123167
4.534;2.062561095
4.535;2.028347996
4.536;1.955034213
4.537;1.886608016
4.538;1.876832845
4.539;1.930596285
4.54;2.003910068
4.541;2.057673509
4.542;2.052785924
4.543;1.994134897
4.544;1.915933529
4.545;1.867057674
4.546;1.891495601
4.547;1.959921799
4.548;2.033235582
4.549;2.062561095
4.55;2.033235582
4.551;1.959921799
4.552;1.886608016
4.553;1.867057674
4.554;1.915933529
4.555;1.989247312
4.556;2.052785924
4.557;2.057673509
4.558;2.003910068
4.559;1.920821114
4.56;1.862170088
4.561;1.876832845
4.562;1.945259042
4.563;2.018572825
4.564;2.062561095
4.565;2.038123167
4.566;1.96969697
4.567;1.886608016
4.568;1.857282502
4.569;1.896383187
4.57;1.974584555
4.571;2.043010753
4.572;2.057673509
4.573;2.008797654
4.574;1.9257087
4.575;1.857282502
4.576;1.862170088
4.577;1.9257087
4.578;2.003910068
4.579;2.052785924
4.58;2.038123167
4.581;1.96969697
4.582;1.886608016
4.583;1.83773216
4.584;1.876832845
4.585;1.950146628
4.586;2.028347996
4.587;2.047898338
4.588;2.008797654
4.589;1.920821114
4.59;1.842619746
4.591;1.832844575
4.592;1.896383187
4.593;1.974584555
4.594;2.033235582
4.595;2.028347996
4.596;1.964809384
4.597;1.871945259
4.598;1.813294233
4.599;1.83773216
4.6;1.915933529
4.601;1.994134897
4.602;2.028347996
4.603;1.994134897
4.604;1.911045943
4.605;1.823069404
4.606;1.798631476
4.607;1.852394917
4.608;1.935483871
4.609;1.999022483
4.61;2.003910068
4.611;1.940371457
4.612;1.852394917
4.613;1.779081134
4.614;1.793743891
4.615;1.867057674
4.616;1.950146628
4.617;1.994134897
4.618;1.964809384
4.619;1.886608016
4.62;1.793743891
4.621;1.754643206
4.622;1.798631476
4.623;1.886608016
4.624;1.955034213
4.625;1.96969697
4.626;1.915933529
4.627;1.823069404
4.628;1.744868035
4.629;1.73998045
4.63;1.813294233
4.631;1.896383187
4.632;1.950146628
4.633;1.935483871
4.634;1.857282502
4.635;1.764418377
4.636;1.710654936
4.637;1.749755621
4.638;1.832844575
4.639;1.911045943
4.64;1.935483871
4.641;1.891495601
4.642;1.798631476
4.643;1.715542522
4.644;1.700879765
4.645;1.769305963
4.646;1.852394917
4.647;1.920821114
4.648;1.911045943
4.649;1.847507331
4.65;1.749755621
4.651;1.691104594
4.652;1.715542522
4.653;1.803519062
4.654;1.88172043
4.655;1.915933529
4.656;1.88172043
4.657;1.803519062
4.658;1.710654936
4.659;1.691104594
4.66;1.744868035
4.661;1.832844575
4.662;1.906158358
4.663;1.911045943
4.664;1.852394917
4.665;1.764418377
4.666;1.69599218
4.667;1.710654936
4.668;1.793743891
4.669;1.876832845
4.67;1.9257087
4.671;1.901270772
4.672;1.827956989
4.673;1.73998045
4.674;1.705767351
4.675;1.759530792
4.676;1.842619746
4.677;1.920821114
4.678;1.940371457
4.679;1.891495601
4.68;1.808406647
4.681;1.73998045
4.682;1.744868035
4.683;1.818181818
4.684;1.906158358
4.685;1.959921799
4.686;1.950146628
4.687;1.88172043
4.688;1.803519062
4.689;1.759530792
4.69;1.798631476
4.691;1.88172043
4.692;1.959921799
4.693;1.989247312
4.694;1.955034213
4.695;1.88172043
4.696;1.803519062
4.697;1.798631476
4.698;1.867057674
4.699;1.950146628
4.7;2.008797654
4.701;2.013685239
4.702;1.959921799
4.703;1.88172043
4.704;1.832844575
4.705;1.862170088
4.706;1.940371457
4.707;2.018572825
4.708;2.057673509
4.709;2.033235582
4.71;1.96969697
4.711;1.901270772
4.712;1.88172043
4.713;1.940371457
4.714;2.018572825
4.715;2.082111437
4.716;2.096774194
4.717;2.052785924
4.718;1.989247312
4.719;1.940371457
4.72;1.955034213
4.721;2.023460411
4.722;2.096774194
4.723;2.140762463
4.724;2.130987292
4.725;2.077223851
4.726;2.018572825
4.727;1.994134897
4.728;2.038123167
4.729;2.106549365
4.73;2.170087977
4.731;2.194525904
4.732;2.165200391
4.733;2.106549365
4.734;2.062561095
4.735;2.06744868
4.736;2.126099707
4.737;2.189638319
4.738;2.238514174
4.739;2.233626588
4.74;2.19941349
4.741;2.145650049
4.742;2.121212121
4.743;2.150537634
4.744;2.209188661
4.745;2.267839687
4.746;2.292277615
4.747;2.277614858
4.748;2.228739003
4.749;2.189638319
4.75;2.184750733
4.751;2.228739003
4.752;2.287390029
4.753;2.331378299
4.754;2.336265885
4.755;2.302052786
4.756;2.253176931
4.757;2.228739003
4.758;2.248289345
4.759;2.2971652
4.76;2.346041056
4.761;2.370478983
4.762;2.360703812
4.763;2.316715543
4.764;2.277614858
4.765;2.267839687
4.766;2.2971652
4.767;2.350928641
4.768;2.38514174
4.769;2.399804497
4.77;2.370478983
4.771;2.326490714
4.772;2.292277615
4.773;2.2971652
4.774;2.34115347
4.775;2.38514174
4.776;2.409579668
4.777;2.404692082
4.778;2.365591398
4.779;2.326490714
4.78;2.302052786
4.781;2.326490714
4.782;2.370478983
4.783;2.409579668
4.784;2.419354839
4.785;2.394916911
4.786;2.350928641
4.787;2.316715543
4.788;2.311827957
4.789;2.346041056
4.79;2.390029326
4.791;2.419354839
4.792;2.409579668
4.793;2.380254154
4.794;2.331378299
4.795;2.306940371
4.796;2.321603128
4.797;2.360703812
4.798;2.399804497
4.799;2.409579668
4.8;2.390029326
4.801;2.346041056
4.802;2.306940371
4.803;2.2971652
4.804;2.321603128
4.805;2.365591398
4.806;2.394916911
4.807;2.394916911
4.808;2.355816227
4.809;2.311827957
4.81;2.277614858
4.811;2.287390029
4.812;2.321603128
4.813;2.360703812
4.814;2.380254154
4.815;2.360703812
4.816;2.316715543
4.817;2.272727273
4.818;2.253176931
4.819;2.277614858
4.82;2.316715543
4.821;2.350928641
4.822;2.355816227
4.823;2.326490714
4.824;2.267839687
4.825;2.233626588
4.826;2.233626588
4.827;2.267839687
4.828;2.311827957
4.829;2.336265885
4.83;2.326490714
4.831;2.277614858
4.832;2.228739003
4.833;2.19941349
4.834;2.223851417
4.835;2.262952102
4.836;2.306940371
4.837;2.316715543
4.838;2.287390029
4.839;2.233626588
4.84;2.184750733
4.841;2.179863148
4.842;2.214076246
4.843;2.262952102
4.844;2.292277615
4.845;2.287390029
4.846;2.24340176
4.847;2.184750733
4.848;2.150537634
4.849;2.165200391
4.85;2.214076246
4.851;2.258064516
4.852;2.277614858
4.853;2.248289345
4.854;2.194525904
4.855;2.140762463
4.856;2.126099707
4.857;2.165200391
4.858;2.214076246
4.859;2.253176931
4.86;2.253176931
4.861;2.209188661
4.862;2.150537634
4.863;2.106549365
4.864;2.121212121
4.865;2.165200391
4.866;2.218963832
4.867;2.24340176
4.868;2.223851417
4.869;2.170087977
4.87;2.11143695
4.871;2.086999022
4.872;2.116324536
4.873;2.174975562
4.874;2.223851417
4.875;2.228739003
4.876;2.189638319
4.877;2.126099707
4.878;2.077223851
4.879;2.082111437
4.88;2.130987292
4.881;2.184750733
4.882;2.218963832
4.883;2.204301075
4.884;2.15542522
4.885;2.091886608
4.886;2.057673509
4.887;2.086999022
4.888;2.145650049
4.889;2.19941349
4.89;2.214076246
4.891;2.179863148
4.892;2.116324536
4.893;2.062561095
4.894;2.057673509
4.895;2.106549365
4.896;2.160312805
4.897;2.204301075
4.898;2.194525904
4.899;2.145650049
4.9;2.082111437
4.901;2.043010753
4.902;2.06744868
4.903;2.126099707
4.904;2.179863148
4.905;2.204301075
4.906;2.179863148
4.907;2.116324536
4.908;2.057673509
4.909;2.043010753
4.91;2.086999022
4.911;2.150537634
4.912;2.19941349
4.913;2.19941349
4.914;2.15542522
4.915;2.091886608
4.916;2.043010753
4.917;2.057673509
4.918;2.116324536
4.919;2.179863148
4.92;2.209188661
4.921;2.189638319
4.922;2.130987292
4.923;2.06744868
4.924;2.047898338
4.925;2.086999022
4.926;2.150537634
4.927;2.204301075
4.928;2.214076246
4.929;2.179863148
4.93;2.11143695
4.931;2.062561095
4.932;2.06744868
4.933;2.121212121
4.934;2.184750733
4.935;2.223851417
4.936;2.209188661
4.937;2.160312805
4.938;2.091886608
4.939;2.062561095
4.94;2.091886608
4.941;2.15542522
4.942;2.214076246
4.943;2.233626588
4.944;2.19941349
4.945;2.130987292
4.946;2.077223851
4.947;2.072336266
4.948;2.121212121
4.949;2.184750733
4.95;2.228739003
4.951;2.223851417
4.952;2.170087977
4.953;2.106549365
4.954;2.06744868
4.955;2.086999022
4.956;2.150537634
4.957;2.209188661
4.958;2.233626588
4.959;2.204301075
4.96;2.140762463
4.961;2.082111437
4.962;2.06744868
4.963;2.11143695
4.964;2.174975562
4.965;2.223851417
4.966;2.223851417
4.967;2.174975562
4.968;2.106549365
4.969;2.062561095
4.97;2.072336266
4.971;2.126099707
4.972;2.189638319
4.973;2.218963832
4.974;2.19941349
4.975;2.135874878
4.976;2.072336266
4.977;2.047898338
4.978;2.082111437
4.979;2.145650049
4.98;2.19941349
4.981;2.204301075
4.982;2.160312805
4.983;2.091886608
4.984;2.038123167
4.985;2.038123167
4.986;2.091886608
4.987;2.150537634
4.988;2.194525904
4.989;2.174975562
4.99;2.116324536
4.991;2.047898338
4.992;2.013685239
4.993;2.043010753
4.994;2.101661779
4.995;2.160312805
4.996;2.174975562
4.997;2.135874878
4.998;2.06744868
4.999;2.003910068
5;1.999022483
5.001;2.047898338
5.002;2.11143695
5.003;2.15542522
5.004;2.150537634
5.005;2.091886608
5.006;2.023460411
5.007;1.974584555
5.008;1.999022483
5.009;2.057673509
5.01;2.116324536
5.011;2.140762463
5.012;2.116324536
5.013;2.047898338
5.014;1.979472141
5.015;1.959921799
5.016;2.003910068
5.017;2.072336266
5.018;2.126099707
5.019;2.126099707
5.02;2.077223851
5.021;2.003910068
5.022;1.955034213
5.023;1.96969697
5.024;2.028347996
5.025;2.091886608
5.026;2.126099707
5.027;2.106549365
5.028;2.043010753
5.029;1.96969697
5.03;1.945259042
5.031;1.984359726
5.032;2.047898338
5.033;2.106549365
5.034;2.116324536
5.035;2.072336266
5.036;2.003910068
5.037;1.950146628
5.038;1.950146628
5.039;2.003910068
5.04;2.072336266
5.041;2.116324536
5.042;2.101661779
5.043;2.043010753
5.044;1.96969697
5.045;1.930596285
5.046;1.964809384
5.047;2.028347996
5.048;2.086999022
5.049;2.106549365
5.05;2.072336266
5.051;2.003910068
5.052;1.940371457
5.053;1.935483871
5.054;1.984359726
5.055;2.052785924
5.056;2.101661779
5.057;2.096774194
5.058;2.043010753
5.059;1.974584555
5.06;1.9257087
5.061;1.950146628
5.062;2.008797654
5.063;2.072336266
5.064;2.101661779
5.065;2.072336266
5.066;2.008797654
5.067;1.945259042
5.068;1.9257087
5.069;1.96969697
5.07;2.038123167
5.071;2.086999022
5.072;2.091886608
5.073;2.043010753
5.074;1.979472141
5.075;1.930596285
5.076;1.940371457
5.077;1.999022483
5.078;2.057673509
5.079;2.091886608
5.08;2.072336266
5.081;2.013685239
5.082;1.950146628
5.083;1.9257087
5.084;1.959921799
5.085;2.023460411
5.086;2.077223851
5.087;2.086999022
5.088;2.052785924
5.089;1.984359726
5.09;1.935483871
5.091;1.935483871
5.092;1.984359726
5.093;2.047898338
5.094;2.086999022
5.095;2.077223851
5.096;2.023460411
5.097;1.959921799
5.098;1.9257087
5.099;1.955034213
5.1;2.013685239
5.101;2.06744868
5.102;2.086999022
5.103;2.062561095
5.104;1.999022483
5.105;1.945259042
5.106;1.935483871
5.107;1.979472141
5.108;2.043010753
5.109;2.086999022
5.11;2.082111437
5.111;2.038123167
5.112;1.974584555
5.113;1.935483871
5.114;1.955034213
5.115;2.008797654
5.116;2.06744868
5.117;2.091886608
5.118;2.06744868
5.119;2.008797654
5.12;1.955034213
5.121;1.935483871
5.122;1.974584555
5.123;2.033235582
5.124;2.082111437
5.125;2.082111437
5.126;2.043010753
5.127;1.979472141
5.128;1.935483871
5.129;1.940371457
5.13;1.994134897
5.131;2.047898338
5.132;2.082111437
5.133;2.062561095
5.134;2.008797654
5.135;1.950146628
5.136;1.9257087
5.137;1.955034213
5.138;2.013685239
5.139;2.062561095
5.14;2.072336266
5.141;2.038123167
5.142;1.979472141
5.143;1.9257087
5.144;1.9257087
5.145;1.96969697
5.146;2.028347996
5.147;2.062561095
5.148;2.057673509
5.149;2.008797654
5.15;1.945259042
5.151;1.911045943
5.152;1.935483871
5.153;1.989247312
5.154;2.043010753
5.155;2.057673509
5.156;2.033235582
5.157;1.974584555
5.158;1.9257087
5.159;1.911045943
5.16;1.955034213
5.161;2.008797654
5.162;2.047898338
5.163;2.047898338
5.164;2.003910068
5.165;1.950146628
5.166;1.911045943
5.167;1.9257087
5.168;1.974584555
5.169;2.028347996
5.17;2.052785924
5.171;2.033235582
5.172;1.984359726
5.173;1.935483871
5.174;1.915933529
5.175;1.950146628
5.176;2.003910068
5.177;2.047898338
5.178;2.057673509
5.179;2.023460411
5.18;1.96969697
5.181;1.930596285
5.182;1.935483871
5.183;1.979472141
5.184;2.033235582
5.185;2.06744868
5.186;2.057673509
5.187;2.008797654
5.188;1.959921799
5.189;1.940371457
5.19;1.964809384
5.191;2.018572825
5.192;2.062561095
5.193;2.082111437
5.194;2.052785924
5.195;1.999022483
5.196;1.959921799
5.197;1.959921799
5.198;1.999022483
5.199;2.052785924
5.2;2.091886608
5.201;2.086999022
5.202;2.043010753
5.203;1.994134897
5.204;1.964809384
5.205;1.984359726
5.206;2.033235582
5.207;2.082111437
5.208;2.101661779
5.209;2.077223851
5.21;2.028347996
5.211;1.979472141
5.212;1.974584555
5.213;2.008797654
5.214;2.057673509
5.215;2.101661779
5.216;2.101661779
5.217;2.062561095
5.218;2.008797654
5.219;1.974584555
5.22;1.989247312
5.221;2.033235582
5.222;2.082111437
5.223;2.106549365
5.224;2.086999022
5.225;2.043010753
5.226;1.989247312
5.227;1.974584555
5.228;2.003910068
5.229;2.057673509
5.23;2.091886608
5.231;2.101661779
5.232;2.06744868
5.233;2.013685239
5.234;1.974584555
5.235;1.979472141
5.236;2.018572825
5.237;2.06744868
5.238;2.096774194
5.239;2.086999022
5.24;2.038123167
5.241;1.989247312
5.242;1.964809384
5.243;1.989247312
5.244;2.038123167
5.245;2.082111437
5.246;2.091886608
5.247;2.062561095
5.248;2.008797654
5.249;1.964809384
5.25;1.964809384
5.251;2.003910068
5.252;2.052785924
5.253;2.086999022
5.254;2.077223851
5.255;2.038123167
5.256;1.984359726
5.257;1.955034213
5.258;1.974584555
5.259;2.018572825
5.26;2.06744868
5.261;2.086999022
5.262;2.062561095
5.263;2.013685239
5.264;1.964809384
5.265;1.955034213
5.266;1.989247312
5.267;2.043010753
5.268;2.082111437
5.269;2.082111437
5.27;2.047898338
5.271;1.989247312
5.272;1.955034213
5.273;1.96969697
5.274;2.018572825
5.275;2.062561095
5.276;2.091886608
5.277;2.072336266
5.278;2.023460411
5.279;1.974584555
5.28;1.959921799
5.281;1.989247312
5.282;2.043010753
5.283;2.086999022
5.284;2.096774194
5.285;2.062561095
5.286;2.008797654
5.287;1.96969697
5.288;1.974584555
5.289;2.018572825
5.29;2.072336266
5.291;2.101661779
5.292;2.091886608
5.293;2.047898338
5.294;1.994134897
5.295;1.974584555
5.296;1.999022483
5.297;2.052785924
5.298;2.096774194
5.299;2.11143695
5.3;2.082111437
5.301;2.033235582
5.302;1.989247312
5.303;1.984359726
5.304;2.028347996
5.305;2.077223851
5.306;2.116324536
5.307;2.11143695
5.308;2.072336266
5.309;2.018572825
5.31;1.984359726
5.311;2.003910068
5.312;2.057673509
5.313;2.106549365
5.314;2.126099707
5.315;2.106549365
5.316;2.057673509
5.317;2.008797654
5.318;1.994134897
5.319;2.033235582
5.32;2.086999022
5.321;2.126099707
5.322;2.126099707
5.323;2.091886608
5.324;2.038123167
5.325;1.999022483
5.326;2.008797654
5.327;2.057673509
5.328;2.106549365
5.329;2.135874878
5.33;2.116324536
5.331;2.06744868
5.332;2.018572825
5.333;1.999022483
5.334;2.028347996
5.335;2.082111437
5.336;2.126099707
5.337;2.130987292
5.338;2.096774194
5.339;2.043010753
5.34;1.999022483
5.341;2.003910068
5.342;2.047898338
5.343;2.101661779
5.344;2.130987292
5.345;2.121212121
5.346;2.072336266
5.347;2.023460411
5.348;1.994134897
5.349;2.018572825
5.35;2.06744868
5.351;2.121212121
5.352;2.130987292
5.353;2.101661779
5.354;2.047898338
5.355;1.999022483
5.356;1.994134897
5.357;2.038123167
5.358;2.086999022
5.359;2.126099707
5.36;2.121212121
5.361;2.072336266
5.362;2.018572825
5.363;1.984359726
5.364;2.003910068
5.365;2.052785924
5.366;2.101661779
5.367;2.121212121
5.368;2.096774194
5.369;2.043010753
5.37;1.989247312
5.371;1.974584555
5.372;2.013685239
5.373;2.06744868
5.374;2.11143695
5.375;2.11143695
5.376;2.06744868
5.377;2.003910068
5.378;1.964809384
5.379;1.974584555
5.38;2.028347996
5.381;2.082111437
5.382;2.11143695
5.383;2.086999022
5.384;2.033235582
5.385;1.96969697
5.386;1.950146628
5.387;1.984359726
5.388;2.043010753
5.389;2.091886608
5.39;2.096774194
5.391;2.057673509
5.392;1.989247312
5.393;1.940371457
5.394;1.945259042
5.395;1.994134897
5.396;2.057673509
5.397;2.091886608
5.398;2.077223851
5.399;2.018572825
5.4;1.955034213
5.401;1.920821114
5.402;1.950146628
5.403;2.008797654
5.404;2.06744868
5.405;2.082111437
5.406;2.043010753
5.407;1.979472141
5.408;1.920821114
5.409;1.911045943
5.41;1.964809384
5.411;2.028347996
5.412;2.072336266
5.413;2.062561095
5.414;2.008797654
5.415;1.940371457
5.416;1.896383187
5.417;1.920821114
5.418;1.984359726
5.419;2.043010753
5.42;2.06744868
5.421;2.038123167
5.422;1.974584555
5.423;1.911045943
5.424;1.896383187
5.425;1.940371457
5.426;2.008797654
5.427;2.062561095
5.428;2.06744868
5.429;2.018572825
5.43;1.945259042
5.431;1.896383187
5.432;1.911045943
5.433;1.974584555
5.434;2.043010753
5.435;2.077223851
5.436;2.057673509
5.437;1.989247312
5.438;1.9257087
5.439;1.901270772
5.44;1.945259042
5.441;2.013685239
5.442;2.077223851
5.443;2.086999022
5.444;2.043010753
5.445;1.96969697
5.446;1.915933529
5.447;1.920821114
5.448;1.984359726
5.449;2.057673509
5.45;2.101661779
5.451;2.086999022
5.452;2.033235582
5.453;1.959921799
5.454;1.9257087
5.455;1.964809384
5.456;2.038123167
5.457;2.101661779
5.458;2.126099707
5.459;2.091886608
5.46;2.018572825
5.461;1.959921799
5.462;1.955034213
5.463;2.018572825
5.464;2.091886608
5.465;2.145650049
5.466;2.135874878
5.467;2.082111437
5.468;2.008797654
5.469;1.96969697
5.47;1.999022483
5.471;2.072336266
5.472;2.140762463
5.473;2.170087977
5.474;2.140762463
5.475;2.072336266
5.476;2.008797654
5.477;1.994134897
5.478;2.047898338
5.479;2.126099707
5.48;2.179863148
5.481;2.184750733
5.482;2.135874878
5.483;2.062561095
5.484;2.013685239
5.485;2.038123167
5.486;2.101661779
5.487;2.170087977
5.488;2.209188661
5.489;2.184750733
5.49;2.126099707
5.491;2.057673509
5.492;2.033235582
5.493;2.077223851
5.494;2.150537634
5.495;2.209188661
5.496;2.223851417
5.497;2.179863148
5.498;2.106549365
5.499;2.052785924
5.5;2.062561095
5.501;2.121212121
5.502;2.194525904
5.503;2.233626588
5.504;2.218963832
5.505;2.160312805
5.506;2.091886608
5.507;2.057673509
5.508;2.091886608
5.509;2.160312805
5.51;2.223851417
5.511;2.24340176
5.512;2.204301075
5.513;2.130987292
5.514;2.072336266
5.515;2.06744868
5.516;2.121212121
5.517;2.189638319
5.518;2.238514174
5.519;2.228739003
5.52;2.174975562
5.521;2.096774194
5.522;2.057673509
5.523;2.082111437
5.524;2.145650049
5.525;2.209188661
5.526;2.233626588
5.527;2.19941349
5.528;2.130987292
5.529;2.062561095
5.53;2.047898338
5.531;2.091886608
5.532;2.160312805
5.533;2.214076246
5.534;2.214076246
5.535;2.160312805
5.536;2.082111437
5.537;2.028347996
5.538;2.043010753
5.539;2.101661779
5.54;2.170087977
5.541;2.19941349
5.542;2.174975562
5.543;2.106549365
5.544;2.033235582
5.545;1.999022483
5.546;2.043010753
5.547;2.11143695
5.548;2.170087977
5.549;2.174975562
5.55;2.126099707
5.551;2.047898338
5.552;1.984359726
5.553;1.979472141
5.554;2.043010753
5.555;2.11143695
5.556;2.150537634
5.557;2.130987292
5.558;2.062561095
5.559;1.984359726
5.56;1.940371457
5.561;1.96969697
5.562;2.043010753
5.563;2.101661779
5.564;2.121212121
5.565;2.077223851
5.566;1.994134897
5.567;1.920821114
5.568;1.911045943
5.569;1.964809384
5.57;2.038123167
5.571;2.086999022
5.572;2.077223851
5.573;2.013685239
5.574;1.9257087
5.575;1.876832845
5.576;1.896383187
5.577;1.964809384
5.578;2.033235582
5.579;2.062561095
5.58;2.023460411
5.581;1.945259042
5.582;1.867057674
5.583;1.847507331
5.584;1.896383187
5.585;1.96969697
5.586;2.023460411
5.587;2.023460411
5.588;1.964809384
5.589;1.88172043
5.59;1.823069404
5.591;1.832844575
5.592;1.896383187
5.593;1.96969697
5.594;2.003910068
5.595;1.979472141
5.596;1.906158358
5.597;1.823069404
5.598;1.793743891
5.599;1.832844575
5.6;1.906158358
5.601;1.964809384
5.602;1.974584555
5.603;1.930596285
5.604;1.847507331
5.605;1.783968719
5.606;1.783968719
5.607;1.847507331
5.608;1.915933529
5.609;1.959921799
5.61;1.945259042
5.611;1.876832845
5.612;1.798631476
5.613;1.759530792
5.614;1.788856305
5.615;1.862170088
5.616;1.9257087
5.617;1.945259042
5.618;1.906158358
5.619;1.832844575
5.62;1.764418377
5.621;1.754643206
5.622;1.808406647
5.623;1.88172043
5.624;1.930596285
5.625;1.9257087
5.626;1.867057674
5.627;1.793743891
5.628;1.744868035
5.629;1.769305963
5.63;1.832844575
5.631;1.901270772
5.632;1.930596285
5.633;1.901270772
5.634;1.832844575
5.635;1.764418377
5.636;1.744868035
5.637;1.788856305
5.638;1.857282502
5.639;1.911045943
5.64;1.915933529
5.641;1.867057674
5.642;1.798631476
5.643;1.744868035
5.644;1.754643206
5.645;1.813294233
5.646;1.88172043
5.647;1.920821114
5.648;1.896383187
5.649;1.832844575
5.65;1.769305963
5.651;1.73998045
5.652;1.779081134
5.653;1.842619746
5.654;1.901270772
5.655;1.915933529
5.656;1.876832845
5.657;1.808406647
5.658;1.754643206
5.659;1.754643206
5.66;1.808406647
5.661;1.871945259
5.662;1.915933529
5.663;1.906158358
5.664;1.852394917
5.665;1.788856305
5.666;1.754643206
5.667;1.783968719
5.668;1.83773216
5.669;1.901270772
5.67;1.9257087
5.671;1.891495601
5.672;1.832844575
5.673;1.774193548
5.674;1.769305963
5.675;1.813294233
5.676;1.876832845
5.677;1.920821114
5.678;1.920821114
5.679;1.876832845
5.68;1.818181818
5.681;1.779081134
5.682;1.798631476
5.683;1.852394917
5.684;1.906158358
5.685;1.935483871
5.686;1.915933529
5.687;1.862170088
5.688;1.808406647
5.689;1.793743891
5.69;1.832844575
5.691;1.891495601
5.692;1.940371457
5.693;1.950146628
5.694;1.911045943
5.695;1.852394917
5.696;1.813294233
5.697;1.823069404
5.698;1.876832845
5.699;1.930596285
5.7;1.964809384
5.701;1.955034213
5.702;1.911045943
5.703;1.862170088
5.704;1.83773216
5.705;1.871945259
5.706;1.9257087
5.707;1.974584555
5.708;1.994134897
5.709;1.964809384
5.71;1.915933529
5.711;1.871945259
5.712;1.876832845
5.713;1.920821114
5.714;1.974584555
5.715;2.013685239
5.716;2.008797654
5.717;1.974584555
5.718;1.9257087
5.719;1.901270772
5.72;1.9257087
5.721;1.974584555
5.722;2.028347996
5.723;2.052785924
5.724;2.028347996
5.725;1.984359726
5.726;1.945259042
5.727;1.940371457
5.728;1.979472141
5.729;2.033235582
5.73;2.077223851
5.731;2.077223851
5.732;2.047898338
5.733;2.003910068
5.734;1.979472141
5.735;1.999022483
5.736;2.043010753
5.737;2.091886608
5.738;2.116324536
5.739;2.106549365
5.74;2.06744868
5.741;2.028347996
5.742;2.018572825
5.743;2.052785924
5.744;2.096774194
5.745;2.135874878
5.746;2.145650049
5.747;2.121212121
5.748;2.077223851
5.749;2.047898338
5.75;2.057673509
5.751;2.096774194
5.752;2.140762463
5.753;2.170087977
5.754;2.160312805
5.755;2.126099707
5.756;2.086999022
5.757;2.06744868
5.758;2.091886608
5.759;2.135874878
5.76;2.174975562
5.761;2.184750733
5.762;2.160312805
5.763;2.121212121
5.764;2.082111437
5.765;2.086999022
5.766;2.116324536
5.767;2.160312805
5.768;2.189638319
5.769;2.179863148
5.77;2.145650049
5.771;2.101661779
5.772;2.077223851
5.773;2.096774194
5.774;2.130987292
5.775;2.170087977
5.776;2.179863148
5.777;2.160312805
5.778;2.116324536
5.779;2.077223851
5.78;2.062561095
5.781;2.091886608
5.782;2.130987292
5.783;2.160312805
5.784;2.15542522
5.785;2.121212121
5.786;2.072336266
5.787;2.038123167
5.788;2.047898338
5.789;2.082111437
5.79;2.116324536
5.791;2.130987292
5.792;2.11143695
5.793;2.06744868
5.794;2.018572825
5.795;2.003910068
5.796;2.023460411
5.797;2.062561095
5.798;2.091886608
5.799;2.091886608
5.8;2.062561095
5.801;2.008797654
5.802;1.974584555
5.803;1.974584555
5.804;2.003910068
5.805;2.043010753
5.806;2.06744868
5.807;2.052785924
5.808;2.008797654
5.809;1.959921799
5.81;1.935483871
5.811;1.950146628
5.812;1.989247312
5.813;2.028347996
5.814;2.033235582
5.815;2.003910068
5.816;1.959921799
5.817;1.915933529
5.818;1.911045943
5.819;1.940371457
5.82;1.979472141
5.821;2.008797654
5.822;2.003910068
5.823;1.959921799
5.824;1.915933529
5.825;1.88172043
5.826;1.896383187
5.827;1.935483871
5.828;1.974584555
5.829;1.994134897
5.83;1.96969697
5.831;1.9257087
5.832;1.88172043
5.833;1.867057674
5.834;1.901270772
5.835;1.945259042
5.836;1.979472141
5.837;1.979472141
5.838;1.945259042
5.839;1.896383187
5.84;1.867057674
5.841;1.876832845
5.842;1.915933529
5.843;1.959921799
5.844;1.984359726
5.845;1.974584555
5.846;1.930596285
5.847;1.886608016
5.848;1.871945259
5.849;1.901270772
5.85;1.950146628
5.851;1.989247312
5.852;1.999022483
5.853;1.96969697
5.854;1.9257087
5.855;1.896383187
5.856;1.906158358
5.857;1.940371457
5.858;1.989247312
5.859;2.018572825
5.86;2.013685239
5.861;1.979472141
5.862;1.940371457
5.863;1.920821114
5.864;1.945259042
5.865;1.989247312
5.866;2.038123167
5.867;2.052785924
5.868;2.033235582
5.869;1.999022483
5.87;1.964809384
5.871;1.96969697
5.872;2.003910068
5.873;2.047898338
5.874;2.082111437
5.875;2.082111437
5.876;2.052785924
5.877;2.018572825
5.878;1.999022483
5.879;2.018572825
5.88;2.057673509
5.881;2.101661779
5.882;2.121212121
5.883;2.106549365
5.884;2.077223851
5.885;2.047898338
5.886;2.043010753
5.887;2.072336266
5.888;2.11143695
5.889;2.145650049
5.89;2.150537634
5.891;2.130987292
5.892;2.096774194
5.893;2.077223851
5.894;2.086999022
5.895;2.121212121
5.896;2.160312805
5.897;2.184750733
5.898;2.174975562
5.899;2.145650049
5.9;2.116324536
5.901;2.106549365
5.902;2.130987292
5.903;2.170087977
5.904;2.19941349
5.905;2.209188661
5.906;2.189638319
5.907;2.15542522
5.908;2.130987292
5.909;2.135874878
5.91;2.165200391
5.911;2.19941349
5.912;2.223851417
5.913;2.218963832
5.914;2.189638319
5.915;2.160312805
5.916;2.145650049
5.917;2.160312805
5.918;2.194525904
5.919;2.228739003
5.92;2.238514174
5.921;2.218963832
5.922;2.184750733
5.923;2.15542522
5.924;2.150537634
5.925;2.179863148
5.926;2.214076246
5.927;2.238514174
5.928;2.238514174
5.929;2.209188661
5.93;2.174975562
5.931;2.150537634
5.932;2.165200391
5.933;2.194525904
5.934;2.228739003
5.935;2.24340176
5.936;2.228739003
5.937;2.189638319
5.938;2.160312805
5.939;2.150537634
5.94;2.170087977
5.941;2.209188661
5.942;2.233626588
5.943;2.233626588
5.944;2.209188661
5.945;2.170087977
5.946;2.145650049
5.947;2.150537634
5.948;2.184750733
5.949;2.218963832
5.95;2.233626588
5.951;2.218963832
5.952;2.184750733
5.953;2.145650049
5.954;2.135874878
5.955;2.15542522
5.956;2.189638319
5.957;2.223851417
5.958;2.228739003
5.959;2.19941349
5.96;2.165200391
5.961;2.130987292
5.962;2.130987292
5.963;2.165200391
5.964;2.204301075
5.965;2.223851417
5.966;2.214076246
5.967;2.179863148
5.968;2.140762463
5.969;2.121212121
5.97;2.140762463
5.971;2.174975562
5.972;2.209188661
5.973;2.218963832
5.974;2.19941349
5.975;2.15542522
5.976;2.126099707
5.977;2.121212121
5.978;2.150537634
5.979;2.189638319
5.98;2.218963832
5.981;2.214076246
5.982;2.179863148
5.983;2.140762463
5.984;2.116324536
5.985;2.130987292
5.986;2.170087977
5.987;2.204301075
5.988;2.218963832
5.989;2.204301075
5.99;2.165200391
5.991;2.130987292
5.992;2.126099707
5.993;2.150537634
5.994;2.189638319
5.995;2.223851417
5.996;2.223851417
5.997;2.194525904
5.998;2.15542522
5.999;2.130987292
6;2.135874878
6.001;2.174975562
6.002;2.214076246
6.003;2.233626588
6.004;2.223851417
6.005;2.184750733
6.006;2.150537634
6.007;2.135874878
6.008;2.160312805
6.009;2.19941349
6.01;2.233626588
6.011;2.24340176
6.012;2.218963832
6.013;2.179863148
6.014;2.150537634
6.015;2.15542522
6.016;2.184750733
6.017;2.228739003
6.018;2.253176931
6.019;2.24340176
6.02;2.214076246
6.021;2.170087977
6.022;2.15542522
6.023;2.174975562
6.024;2.214076246
6.025;2.248289345
6.026;2.262952102
6.027;2.24340176
6.028;2.204301075
6.029;2.170087977
6.03;2.170087977
6.031;2.19941349
6.032;2.238514174
6.033;2.267839687
6.034;2.267839687
6.035;2.233626588
6.036;2.194525904
6.037;2.170087977
6.038;2.184750733
6.039;2.218963832
6.04;2.262952102
6.041;2.277614858
6.042;2.258064516
6.043;2.218963832
6.044;2.179863148
6.045;2.174975562
6.046;2.19941349
6.047;2.24340176
6.048;2.272727273
6.049;2.272727273
6.05;2.24340176
6.051;2.19941349
6.052;2.170087977
6.053;2.179863148
6.054;2.214076246
6.055;2.253176931
6.056;2.272727273
6.057;2.258064516
6.058;2.214076246
6.059;2.174975562
6.06;2.15542522
6.061;2.179863148
6.062;2.223851417
6.063;2.253176931
6.064;2.258064516
6.065;2.228739003
6.066;2.179863148
6.067;2.140762463
6.068;2.140762463
6.069;2.179863148
6.07;2.218963832
6.071;2.24340176
6.072;2.233626588
6.073;2.189638319
6.074;2.135874878
6.075;2.11143695
6.076;2.130987292
6.077;2.174975562
6.078;2.214076246
6.079;2.223851417
6.08;2.194525904
6.081;2.140762463
6.082;2.096774194
6.083;2.086999022
6.084;2.121212121
6.085;2.165200391
6.086;2.19941349
6.087;2.189638319
6.088;2.145650049
6.089;2.091886608
6.09;2.057673509
6.091;2.072336266
6.092;2.116324536
6.093;2.160312805
6.094;2.174975562
6.095;2.145650049
6.096;2.091886608
6.097;2.043010753
6.098;2.028347996
6.099;2.057673509
6.1;2.106549365
6.101;2.140762463
6.102;2.140762463
6.103;2.096774194
6.104;2.038123167
6.105;1.994134897
6.106;2.003910068
6.107;2.047898338
6.108;2.096774194
6.109;2.116324536
6.11;2.096774194
6.111;2.043010753
6.112;1.984359726
6.113;1.959921799
6.114;1.989247312
6.115;2.038123167
6.116;2.082111437
6.117;2.086999022
6.118;2.047898338
6.119;1.979472141
6.12;1.930596285
6.121;1.930596285
6.122;1.974584555
6.123;2.033235582
6.124;2.062561095
6.125;2.047898338
6.126;1.989247312
6.127;1.9257087
6.128;1.891495601
6.129;1.920821114
6.13;1.974584555
6.131;2.028347996
6.132;2.038123167
6.133;1.999022483
6.134;1.935483871
6.135;1.876832845
6.136;1.871945259
6.137;1.915933529
6.138;1.96969697
6.139;2.013685239
6.14;2.003910068
6.141;1.950146628
6.142;1.876832845
6.143;1.83773216
6.144;1.857282502
6.145;1.911045943
6.146;1.96969697
6.147;1.989247312
6.148;1.959921799
6.149;1.891495601
6.15;1.823069404
6.151;1.808406647
6.152;1.847507331
6.153;1.915933529
6.154;1.959921799
6.155;1.959921799
6.156;1.906158358
6.157;1.832844575
6.158;1.779081134
6.159;1.793743891
6.16;1.847507331
6.161;1.911045943
6.162;1.940371457
6.163;1.915933529
6.164;1.847507331
6.165;1.779081134
6.166;1.749755621
6.167;1.783968719
6.168;1.852394917
6.169;1.906158358
6.17;1.911045943
6.171;1.862170088
6.172;1.783968719
6.173;1.725317693
6.174;1.725317693
6.175;1.783968719
6.176;1.847507331
6.177;1.886608016
6.178;1.867057674
6.179;1.803519062
6.18;1.725317693
6.181;1.686217009
6.182;1.715542522
6.183;1.783968719
6.184;1.842619746
6.185;1.857282502
6.186;1.813294233
6.187;1.735092864
6.188;1.666666667
6.189;1.656891496
6.19;1.710654936
6.191;1.779081134
6.192;1.827956989
6.193;1.813294233
6.194;1.749755621
6.195;1.666666667
6.196;1.622678397
6.197;1.642228739
6.198;1.710654936
6.199;1.774193548
6.2;1.798631476
6.201;1.759530792
6.202;1.681329423
6.203;1.60801564
6.204;1.588465298
6.205;1.637341153
6.206;1.710654936
6.207;1.759530792
6.208;1.759530792
6.209;1.69599218
6.21;1.617790811
6.211;1.559139785
6.212;1.573802542
6.213;1.637341153
6.214;1.705767351
6.215;1.73998045
6.216;1.710654936
6.217;1.637341153
6.218;1.559139785
6.219;1.529814272
6.22;1.573802542
6.221;1.647116325
6.222;1.700879765
6.223;1.710654936
6.224;1.656891496
6.225;1.578690127
6.226;1.515151515
6.227;1.520039101
6.228;1.583577713
6.229;1.65200391
6.23;1.69599218
6.231;1.671554252
6.232;1.60801564
6.233;1.529814272
6.234;1.490713587
6.235;1.524926686
6.236;1.598240469
6.237;1.661779081
6.238;1.676441838
6.239;1.637341153
6.24;1.559139785
6.241;1.495601173
6.242;1.495601173
6.243;1.549364614
6.244;1.617790811
6.245;1.666666667
6.246;1.661779081
6.247;1.603128055
6.248;1.529814272
6.249;1.485826002
6.25;1.51026393
6.251;1.578690127
6.252;1.647116325
6.253;1.676441838
6.254;1.642228739
6.255;1.573802542
6.256;1.505376344
6.257;1.495601173
6.258;1.544477028
6.259;1.617790811
6.26;1.676441838
6.261;1.676441838
6.262;1.627565982
6.263;1.549364614
6.264;1.505376344
6.265;1.520039101
6.266;1.583577713
6.267;1.656891496
6.268;1.69599218
6.269;1.676441838
6.27;1.60801564
6.271;1.539589443
6.272;1.520039101
6.273;1.559139785
6.274;1.637341153
6.275;1.69599218
6.276;1.710654936
6.277;1.666666667
6.278;1.593352884
6.279;1.539589443
6.28;1.549364614
6.281;1.612903226
6.282;1.676441838
6.283;1.725317693
6.284;1.715542522
6.285;1.656891496
6.286;1.588465298
6.287;1.559139785
6.288;1.588465298
6.289;1.661779081
6.29;1.720430108
6.291;1.744868035
6.292;1.710654936
6.293;1.642228739
6.294;1.583577713
6.295;1.583577713
6.296;1.637341153
6.297;1.705767351
6.298;1.754643206
6.299;1.754643206
6.3;1.700879765
6.301;1.632453568
6.302;1.593352884
6.303;1.617790811
6.304;1.681329423
6.305;1.749755621
6.306;1.774193548
6.307;1.749755621
6.308;1.686217009
6.309;1.627565982
6.31;1.612903226
6.311;1.656891496
6.312;1.725317693
6.313;1.779081134
6.314;1.783968719
6.315;1.735092864
6.316;1.666666667
6.317;1.622678397
6.318;1.637341153
6.319;1.69599218
6.32;1.764418377
6.321;1.798631476
6.322;1.779081134
6.323;1.720430108
6.324;1.656891496
6.325;1.632453568
6.326;1.671554252
6.327;1.735092864
6.328;1.793743891
6.329;1.803519062
6.33;1.764418377
6.331;1.69599218
6.332;1.642228739
6.333;1.647116325
6.334;1.700879765
6.335;1.769305963
6.336;1.813294233
6.337;1.798631476
6.338;1.73998045
6.339;1.671554252
6.34;1.642228739
6.341;1.671554252
6.342;1.735092864
6.343;1.798631476
6.344;1.818181818
6.345;1.783968719
6.346;1.715542522
6.347;1.65200391
6.348;1.647116325
6.349;1.69599218
6.35;1.769305963
6.351;1.818181818
6.352;1.813294233
6.353;1.759530792
6.354;1.686217009
6.355;1.642228739
6.356;1.666666667
6.357;1.730205279
6.358;1.798631476
6.359;1.827956989
6.36;1.798631476
6.361;1.730205279
6.362;1.661779081
6.363;1.642228739
6.364;1.691104594
6.365;1.764418377
6.366;1.823069404
6.367;1.823069404
6.368;1.774193548
6.369;1.69599218
6.37;1.647116325
6.371;1.661779081
6.372;1.725317693
6.373;1.793743891
6.374;1.832844575
6.375;1.813294233
6.376;1.744868035
6.377;1.671554252
6.378;1.642228739
6.379;1.681329423
6.38;1.754643206
6.381;1.818181818
6.382;1.832844575
6.383;1.783968719
6.384;1.710654936
6.385;1.647116325
6.386;1.65200391
6.387;1.715542522
6.388;1.788856305
6.389;1.832844575
6.39;1.818181818
6.391;1.754643206
6.392;1.681329423
6.393;1.642228739
6.394;1.676441838
6.395;1.754643206
6.396;1.818181818
6.397;1.83773216
6.398;1.803519062
6.399;1.730205279
6.4;1.661779081
6.401;1.656891496
6.402;1.710654936
6.403;1.788856305
6.404;1.842619746
6.405;1.83773216
6.406;1.779081134
6.407;1.69599218
6.408;1.65200391
6.409;1.676441838
6.41;1.749755621
6.411;1.823069404
6.412;1.852394917
6.413;1.818181818
6.414;1.744868035
6.415;1.671554252
6.416;1.65200391
6.417;1.705767351
6.418;1.783968719
6.419;1.847507331
6.42;1.847507331
6.421;1.793743891
6.422;1.710654936
6.423;1.656891496
6.424;1.671554252
6.425;1.744868035
6.426;1.818181818
6.427;1.862170088
6.428;1.83773216
6.429;1.764418377
6.43;1.681329423
6.431;1.65200391
6.432;1.700879765
6.433;1.783968719
6.434;1.852394917
6.435;1.862170088
6.436;1.813294233
6.437;1.725317693
6.438;1.656891496
6.439;1.661779081
6.44;1.730205279
6.441;1.813294233
6.442;1.862170088
6.443;1.842619746
6.444;1.769305963
6.445;1.681329423
6.446;1.637341153
6.447;1.676441838
6.448;1.759530792
6.449;1.832844575
6.45;1.852394917
6.451;1.803519062
6.452;1.720430108
6.453;1.642228739
6.454;1.632453568
6.455;1.69599218
6.456;1.779081134
6.457;1.832844575
6.458;1.823069404
6.459;1.754643206
6.46;1.661779081
6.461;1.60801564
6.462;1.637341153
6.463;1.715542522
6.464;1.793743891
6.465;1.823069404
6.466;1.783968719
6.467;1.69599218
6.468;1.612903226
6.469;1.588465298
6.47;1.647116325
6.471;1.730205279
6.472;1.793743891
6.473;1.788856305
6.474;1.725317693
6.475;1.632453568
6.476;1.568914956
6.477;1.583577713
6.478;1.661779081
6.479;1.73998045
6.48;1.779081134
6.481;1.749755621
6.482;1.666666667
6.483;1.578690127
6.484;1.544477028
6.485;1.593352884
6.486;1.676441838
6.487;1.744868035
6.488;1.754643206
6.489;1.700879765
6.49;1.60801564
6.491;1.534701857
6.492;1.539589443
6.493;1.60801564
6.494;1.69599218
6.495;1.744868035
6.496;1.730205279
6.497;1.65200391
6.498;1.559139785
6.499;1.515151515
6.5;1.559139785
6.501;1.642228739
6.502;1.720430108
6.503;1.744868035
6.504;1.69599218
6.505;1.60801564
6.506;1.529814272
6.507;1.524926686
6.508;1.598240469
6.509;1.686217009
6.51;1.749755621
6.511;1.73998045
6.512;1.671554252
6.513;1.578690127
6.514;1.524926686
6.515;1.559139785
6.516;1.647116325
6.517;1.730205279
6.518;1.764418377
6.519;1.730205279
6.52;1.642228739
6.521;1.554252199
6.522;1.534701857
6.523;1.598240469
6.524;1.691104594
6.525;1.764418377
6.526;1.764418377
6.527;1.700879765
6.528;1.603128055
6.529;1.539589443
6.53;1.559139785
6.531;1.642228739
6.532;1.730205279
6.533;1.779081134
6.534;1.744868035
6.535;1.661779081
6.536;1.56402737
6.537;1.534701857
6.538;1.588465298
6.539;1.681329423
6.54;1.754643206
6.541;1.764418377
6.542;1.705767351
6.543;1.60801564
6.544;1.529814272
6.545;1.534701857
6.546;1.612903226
6.547;1.700879765
6.548;1.749755621
6.549;1.730205279
6.55;1.642228739
6.551;1.544477028
6.552;1.500488759
6.553;1.539589443
6.554;1.622678397
6.555;1.700879765
6.556;1.720430108
6.557;1.666666667
6.558;1.573802542
6.559;1.485826002
6.56;1.476050831
6.561;1.539589443
6.562;1.622678397
6.563;1.681329423
6.564;1.666666667
6.565;1.593352884
6.566;1.495601173
6.567;1.436950147
6.568;1.461388074
6.569;1.539589443
6.57;1.612903226
6.571;1.642228739
6.572;1.598240469
6.573;1.51026393
6.574;1.42228739
6.575;1.402737048
6.576;1.456500489
6.577;1.534701857
6.578;1.598240469
6.579;1.593352884
6.58;1.529814272
6.581;1.436950147
6.582;1.37829912
6.583;1.388074291
6.584;1.461388074
6.585;1.534701857
6.586;1.573802542
6.587;1.549364614
6.588;1.46627566
6.589;1.383186706
6.59;1.353861193
6.591;1.397849462
6.592;1.476050831
6.593;1.539589443
6.594;1.554252199
6.595;1.505376344
6.596;1.417399804
6.597;1.348973607
6.598;1.353861193
6.599;1.417399804
6.6;1.500488759
6.601;1.549364614
6.602;1.534701857
6.603;1.461388074
6.604;1.37829912
6.605;1.33431085
6.606;1.373411535
6.607;1.451612903
6.608;1.524926686
6.609;1.549364614
6.61;1.505376344
6.611;1.42228739
6.612;1.344086022
6.613;1.339198436
6.614;1.402737048
6.615;1.485826002
6.616;1.544477028
6.617;1.534701857
6.618;1.471163245
6.619;1.37829912
6.62;1.329423265
6.621;1.353861193
6.622;1.432062561
6.623;1.51026393
6.624;1.544477028
6.625;1.51026393
6.626;1.427174976
6.627;1.344086022
6.628;1.324535679
6.629;1.37829912
6.63;1.461388074
6.631;1.524926686
6.632;1.529814272
6.633;1.471163245
6.634;1.37829912
6.635;1.314760508
6.636;1.329423265
6.637;1.407624633
6.638;1.485826002
6.639;1.524926686
6.64;1.495601173
6.641;1.42228739
6.642;1.33431085
6.643;1.300097752
6.644;1.348973607
6.645;1.432062561
6.646;1.500488759
6.647;1.515151515
6.648;1.456500489
6.649;1.373411535
6.65;1.300097752
6.651;1.304985337
6.652;1.373411535
6.653;1.451612903
6.654;1.505376344
6.655;1.485826002
6.656;1.412512219
6.657;1.329423265
6.658;1.285434995
6.659;1.324535679
6.66;1.402737048
6.661;1.476050831
6.662;1.500488759
6.663;1.456500489
6.664;1.373411535
6.665;1.300097752
6.666;1.290322581
6.667;1.353861193
6.668;1.436950147
6.669;1.495601173
6.67;1.490713587
6.671;1.432062561
6.672;1.339198436
6.673;1.295210166
6.674;1.324535679
6.675;1.402737048
6.676;1.480938416
6.677;1.520039101
6.678;1.485826002
6.679;1.412512219
6.68;1.329423265
6.681;1.314760508
6.682;1.373411535
6.683;1.461388074
6.684;1.529814272
6.685;1.539589443
6.686;1.480938416
6.687;1.397849462
6.688;1.33431085
6.689;1.358748778
6.69;1.436950147
6.691;1.524926686
6.692;1.578690127
6.693;1.554252199
6.694;1.476050831
6.695;1.392961877
6.696;1.363636364
6.697;1.417399804
6.698;1.515151515
6.699;1.593352884
6.7;1.612903226
6.701;1.56402737
6.702;1.476050831
6.703;1.407624633
6.704;1.412512219
6.705;1.500488759
6.706;1.593352884
6.707;1.656891496
6.708;1.647116325
6.709;1.568914956
6.71;1.476050831
6.711;1.432062561
6.712;1.480938416
6.713;1.578690127
6.714;1.671554252
6.715;1.700879765
6.716;1.656891496
6.717;1.56402737
6.718;1.480938416
6.719;1.476050831
6.72;1.554252199
6.721;1.656891496
6.722;1.730205279
6.723;1.725317693
6.724;1.65200391
6.725;1.549364614
6.726;1.490713587
6.727;1.529814272
6.728;1.627565982
6.729;1.720430108
6.73;1.759530792
6.731;1.720430108
6.732;1.627565982
6.733;1.529814272
6.734;1.51026393
6.735;1.583577713
6.736;1.681329423
6.737;1.759530792
6.738;1.769305963
6.739;1.700879765
6.74;1.593352884
6.741;1.520039101
6.742;1.544477028
6.743;1.637341153
6.744;1.735092864
6.745;1.783968719
6.746;1.754643206
6.747;1.661779081
6.748;1.56402737
6.749;1.524926686
6.75;1.588465298
6.751;1.686217009
6.752;1.769305963
6.753;1.783968719
6.754;1.725317693
6.755;1.622678397
6.756;1.539589443
6.757;1.549364614
6.758;1.637341153
6.759;1.735092864
6.76;1.793743891
6.761;1.774193548
6.762;1.691104594
6.763;1.588465298
6.764;1.539589443
6.765;1.588465298
6.766;1.691104594
6.767;1.779081134
6.768;1.803519062
6.769;1.759530792
6.77;1.661779081
6.771;1.573802542
6.772;1.573802542
6.773;1.65200391
6.774;1.759530792
6.775;1.832844575
6.776;1.827956989
6.777;1.754643206
6.778;1.65200391
6.779;1.593352884
6.78;1.632453568
6.781;1.730205279
6.782;1.832844575
6.783;1.876832845
6.784;1.83773216
6.785;1.744868035
6.786;1.65200391
6.787;1.627565982
6.788;1.705767351
6.789;1.813294233
6.79;1.896383187
6.791;1.901270772
6.792;1.83773216
6.793;1.735092864
6.794;1.661779081
6.795;1.686217009
6.796;1.788856305
6.797;1.886608016
6.798;1.945259042
6.799;1.915933529
6.8;1.827956989
6.801;1.725317693
6.802;1.691104594
6.803;1.754643206
6.804;1.862170088
6.805;1.950146628
6.806;1.96969697
6.807;1.911045943
6.808;1.808406647
6.809;1.725317693
6.81;1.730205279
6.811;1.827956989
6.812;1.9257087
6.813;1.994134897
6.814;1.974584555
6.815;1.891495601
6.816;1.783968719
6.817;1.735092864
6.818;1.783968719
6.819;1.886608016
6.82;1.979472141
6.821;2.008797654
6.822;1.959921799
6.823;1.857282502
6.824;1.764418377
6.825;1.759530792
6.826;1.842619746
6.827;1.940371457
6.828;2.008797654
6.829;2.003910068
6.83;1.930596285
6.831;1.823069404
6.832;1.759530792
6.833;1.798631476
6.834;1.891495601
6.835;1.984359726
6.836;2.023460411
6.837;1.989247312
6.838;1.891495601
6.839;1.793743891
6.84;1.769305963
6.841;1.83773216
6.842;1.940371457
6.843;2.013685239
6.844;2.018572825
6.845;1.955034213
6.846;1.852394917
6.847;1.779081134
6.848;1.793743891
6.849;1.886608016
6.85;1.979472141
6.851;2.028347996
6.852;1.999022483
6.853;1.915933529
6.854;1.818181818
6.855;1.779081134
6.856;1.832844575
6.857;1.9257087
6.858;2.008797654
6.859;2.023460411
6.86;1.96969697
6.861;1.871945259
6.862;1.788856305
6.863;1.793743891
6.864;1.871945259
6.865;1.964809384
6.866;2.023460411
6.867;2.003910068
6.868;1.9257087
6.869;1.827956989
6.87;1.779081134
6.871;1.823069404
6.872;1.911045943
6.873;1.994134897
6.874;2.023460411
6.875;1.979472141
6.876;1.886608016
6.877;1.798631476
6.878;1.793743891
6.879;1.862170088
6.88;1.955034213
6.881;2.023460411
6.882;2.018572825
6.883;1.950146628
6.884;1.852394917
6.885;1.793743891
6.886;1.823069404
6.887;1.911045943
6.888;1.999022483
6.889;2.038123167
6.89;2.003910068
6.891;1.915933529
6.892;1.823069404
6.893;1.798631476
6.894;1.867057674
6.895;1.955034213
6.896;2.028347996
6.897;2.038123167
6.898;1.974584555
6.899;1.876832845
6.9;1.808406647
6.901;1.827956989
6.902;1.911045943
6.903;1.999022483
6.904;2.047898338
6.905;2.023460411
6.906;1.940371457
6.907;1.847507331
6.908;1.813294233
6.909;1.867057674
6.91;1.959921799
6.911;2.038123167
6.912;2.057673509
6.913;2.003910068
6.914;1.906158358
6.915;1.827956989
6.916;1.832844575
6.917;1.911045943
6.918;2.003910068
6.919;2.062561095
6.92;2.043010753
6.921;1.96969697
6.922;1.876832845
6.923;1.827956989
6.924;1.867057674
6.925;1.959921799
6.926;2.038123167
6.927;2.062561095
6.928;2.023460411
6.929;1.935483871
6.93;1.852394917
6.931;1.83773216
6.932;1.906158358
6.933;1.999022483
6.934;2.057673509
6.935;2.052785924
6.936;1.989247312
6.937;1.901270772
6.938;1.842619746
6.939;1.871945259
6.94;1.950146628
6.941;2.028347996
6.942;2.062561095
6.943;2.033235582
6.944;1.955034213
6.945;1.871945259
6.946;1.847507331
6.947;1.901270772
6.948;1.984359726
6.949;2.052785924
6.95;2.057673509
6.951;2.003910068
6.952;1.915933529
6.953;1.857282502
6.954;1.867057674
6.955;1.940371457
6.956;2.013685239
6.957;2.057673509
6.958;2.033235582
6.959;1.959921799
6.96;1.88172043
6.961;1.847507331
6.962;1.886608016
6.963;1.959921799
6.964;2.023460411
6.965;2.038123167
6.966;1.994134897
6.967;1.911045943
6.968;1.842619746
6.969;1.83773216
6.97;1.896383187
6.971;1.96969697
6.972;2.018572825
6.973;2.003910068
6.974;1.935483871
6.975;1.852394917
6.976;1.808406647
6.977;1.832844575
6.978;1.901270772
6.979;1.964809384
6.98;1.989247312
6.981;1.950146628
6.982;1.867057674
6.983;1.793743891
6.984;1.774193548
6.985;1.827956989
6.986;1.896383187
6.987;1.950146628
6.988;1.945259042
6.989;1.876832845
6.99;1.793743891
6.991;1.735092864
6.992;1.749755621
6.993;1.813294233
6.994;1.88172043
6.995;1.911045943
6.996;1.88172043
6.997;1.798631476
6.998;1.715542522
6.999;1.686217009
7;1.735092864
7.001;1.808406647
7.002;1.867057674
7.003;1.867057674
7.004;1.813294233
7.005;1.720430108
7.006;1.661779081
7.007;1.661779081
7.008;1.725317693
7.009;1.798631476
7.01;1.83773216
7.011;1.808406647
7.012;1.735092864
7.013;1.647116325
7.014;1.60801564
7.015;1.647116325
7.016;1.720430108
7.017;1.779081134
7.018;1.788856305
7.019;1.73998045
7.02;1.65200391
7.021;1.583577713
7.022;1.578690127
7.023;1.632453568
7.024;1.705767351
7.025;1.749755621
7.026;1.735092864
7.027;1.656891496
7.028;1.573802542
7.029;1.524926686
7.03;1.549364614
7.031;1.617790811
7.032;1.681329423
7.033;1.705767351
7.034;1.661779081
7.035;1.578690127
7.036;1.500488759
7.037;1.485826002
7.038;1.534701857
7.039;1.60801564
7.04;1.656891496
7.041;1.65200391
7.042;1.588465298
7.043;1.500488759
7.044;1.446725318
7.045;1.461388074
7.046;1.529814272
7.047;1.593352884
7.048;1.627565982
7.049;1.593352884
7.05;1.515151515
7.051;1.436950147
7.052;1.412512219
7.053;1.461388074
7.054;1.529814272
7.055;1.583577713
7.056;1.588465298
7.057;1.534701857
7.058;1.451612903
7.059;1.392961877
7.06;1.402737048
7.061;1.461388074
7.062;1.529814272
7.063;1.573802542
7.064;1.549364614
7.065;1.480938416
7.066;1.402737048
7.067;1.368523949
7.068;1.402737048
7.069;1.471163245
7.07;1.534701857
7.071;1.549364614
7.072;1.505376344
7.073;1.427174976
7.074;1.363636364
7.075;1.358748778
7.076;1.417399804
7.077;1.490713587
7.078;1.534701857
7.079;1.524926686
7.08;1.456500489
7.081;1.383186706
7.082;1.339198436
7.083;1.368523949
7.084;1.432062561
7.085;1.495601173
7.086;1.520039101
7.087;1.485826002
7.088;1.412512219
7.089;1.344086022
7.09;1.329423265
7.091;1.383186706
7.092;1.451612903
7.093;1.505376344
7.094;1.500488759
7.095;1.446725318
7.096;1.373411535
7.097;1.329423265
7.098;1.344086022
7.099;1.407624633
7.1;1.471163245
7.101;1.500488759
7.102;1.476050831
7.103;1.412512219
7.104;1.344086022
7.105;1.319648094
7.106;1.363636364
7.107;1.432062561
7.108;1.485826002
7.109;1.495601173
7.11;1.446725318
7.111;1.373411535
7.112;1.324535679
7.113;1.329423265
7.114;1.388074291
7.115;1.451612903
7.116;1.495601173
7.117;1.476050831
7.118;1.412512219
7.119;1.344086022
7.12;1.314760508
7.121;1.348973607
7.122;1.417399804
7.123;1.476050831
7.124;1.490713587
7.125;1.451612903
7.126;1.383186706
7.127;1.329423265
7.128;1.324535679
7.129;1.383186706
7.13;1.446725318
7.131;1.495601173
7.132;1.485826002
7.133;1.432062561
7.134;1.363636364
7.135;1.324535679
7.136;1.353861193
7.137;1.412512219
7.138;1.476050831
7.139;1.500488759
7.14;1.471163245
7.141;1.407624633
7.142;1.348973607
7.143;1.339198436
7.144;1.388074291
7.145;1.456500489
7.146;1.51026393
7.147;1.51026393
7.148;1.46627566
7.149;1.397849462
7.15;1.358748778
7.151;1.373411535
7.152;1.436950147
7.153;1.505376344
7.154;1.539589443
7.155;1.515151515
7.156;1.456500489
7.157;1.392961877
7.158;1.373411535
7.159;1.42228739
7.16;1.490713587
7.161;1.554252199
7.162;1.56402737
7.163;1.520039101
7.164;1.451612903
7.165;1.402737048
7.166;1.412512219
7.167;1.476050831
7.168;1.549364614
7.169;1.593352884
7.17;1.578690127
7.171;1.520039101
7.172;1.451612903
7.173;1.42228739
7.174;1.461388074
7.175;1.539589443
7.176;1.60801564
7.177;1.627565982
7.178;1.588465298
7.179;1.520039101
7.18;1.456500489
7.181;1.461388074
7.182;1.520039101
7.183;1.598240469
7.184;1.65200391
7.185;1.642228739
7.186;1.588465298
7.187;1.515151515
7.188;1.476050831
7.189;1.505376344
7.19;1.578690127
7.191;1.65200391
7.192;1.681329423
7.193;1.647116325
7.194;1.573802542
7.195;1.51026393
7.196;1.500488759
7.197;1.554252199
7.198;1.632453568
7.199;1.691104594
7.2;1.69599218
7.201;1.642228739
7.202;1.56402737
7.203;1.515151515
7.204;1.534701857
7.205;1.60801564
7.206;1.681329423
7.207;1.720430108
7.208;1.69599218
7.209;1.627565982
7.21;1.554252199
7.211;1.534701857
7.212;1.583577713
7.213;1.656891496
7.214;1.720430108
7.215;1.735092864
7.216;1.686217009
7.217;1.612903226
7.218;1.554252199
7.219;1.56402737
7.22;1.632453568
7.221;1.705767351
7.222;1.749755621
7.223;1.735092864
7.224;1.671554252
7.225;1.593352884
7.226;1.56402737
7.227;1.60801564
7.228;1.681329423
7.229;1.749755621
7.23;1.769305963
7.231;1.730205279
7.232;1.65200391
7.233;1.593352884
7.234;1.593352884
7.235;1.65200391
7.236;1.730205279
7.237;1.783968719
7.238;1.774193548
7.239;1.715542522
7.24;1.637341153
7.241;1.593352884
7.242;1.627565982
7.243;1.700879765
7.244;1.774193548
7.245;1.803519062
7.246;1.769305963
7.247;1.69599218
7.248;1.627565982
7.249;1.612903226
7.25;1.671554252
7.251;1.749755621
7.252;1.813294233
7.253;1.808406647
7.254;1.754643206
7.255;1.671554252
7.256;1.622678397
7.257;1.642228739
7.258;1.720430108
7.259;1.793743891
7.26;1.832844575
7.261;1.803519062
7.262;1.735092864
7.263;1.656891496
7.264;1.632453568
7.265;1.686217009
7.266;1.769305963
7.267;1.832844575
7.268;1.842619746
7.269;1.788856305
7.27;1.705767351
7.271;1.642228739
7.272;1.656891496
7.273;1.725317693
7.274;1.808406647
7.275;1.857282502
7.276;1.83773216
7.277;1.764418377
7.278;1.681329423
7.279;1.642228739
7.28;1.686217009
7.281;1.769305963
7.282;1.842619746
7.283;1.862170088
7.284;1.818181818
7.285;1.730205279
7.286;1.65200391
7.287;1.65200391
7.288;1.725317693
7.289;1.808406647
7.29;1.867057674
7.291;1.852394917
7.292;1.779081134
7.293;1.686217009
7.294;1.637341153
7.295;1.676441838
7.296;1.759530792
7.297;1.842619746
7.298;1.867057674
7.299;1.827956989
7.3;1.735092864
7.301;1.65200391
7.302;1.637341153
7.303;1.705767351
7.304;1.793743891
7.305;1.857282502
7.306;1.852394917
7.307;1.783968719
7.308;1.686217009
7.309;1.622678397
7.31;1.647116325
7.311;1.735092864
7.312;1.818181818
7.313;1.857282502
7.314;1.823069404
7.315;1.730205279
7.316;1.637341153
7.317;1.60801564
7.318;1.671554252
7.319;1.764418377
7.32;1.832844575
7.321;1.83773216
7.322;1.774193548
7.323;1.676441838
7.324;1.603128055
7.325;1.612903226
7.326;1.69599218
7.327;1.788856305
7.328;1.83773216
7.329;1.808406647
7.33;1.720430108
7.331;1.622678397
7.332;1.578690127
7.333;1.637341153
7.334;1.725317693
7.335;1.803519062
7.336;1.818181818
7.337;1.759530792
7.338;1.661779081
7.339;1.578690127
7.34;1.578690127
7.341;1.656891496
7.342;1.744868035
7.343;1.803519062
7.344;1.783968719
7.345;1.705767351
7.346;1.603128055
7.347;1.544477028
7.348;1.588465298
7.349;1.676441838
7.35;1.754643206
7.351;1.783968719
7.352;1.735092864
7.353;1.637341153
7.354;1.549364614
7.355;1.534701857
7.356;1.598240469
7.357;1.691104594
7.358;1.754643206
7.359;1.744868035
7.36;1.676441838
7.361;1.573802542
7.362;1.51026393
7.363;1.529814272
7.364;1.612903226
7.365;1.69599218
7.366;1.730205279
7.367;1.69599218
7.368;1.603128055
7.369;1.51026393
7.37;1.485826002
7.371;1.539589443
7.372;1.627565982
7.373;1.691104594
7.374;1.700879765
7.375;1.637341153
7.376;1.539589443
7.377;1.46627566
7.378;1.471163245
7.379;1.549364614
7.38;1.632453568
7.381;1.681329423
7.382;1.65200391
7.383;1.568914956
7.384;1.476050831
7.385;1.432062561
7.386;1.476050831
7.387;1.56402737
7.388;1.637341153
7.389;1.65200391
7.39;1.598240469
7.391;1.505376344
7.392;1.42228739
7.393;1.417399804
7.394;1.485826002
7.395;1.573802542
7.396;1.627565982
7.397;1.612903226
7.398;1.534701857
7.399;1.436950147
7.4;1.383186706
7.401;1.412512219
7.402;1.500488759
7.403;1.573802542
7.404;1.603128055
7.405;1.559139785
7.406;1.46627566
7.407;1.37829912
7.408;1.358748778
7.409;1.417399804
7.41;1.505376344
7.411;1.568914956
7.412;1.56402737
7.413;1.490713587
7.414;1.397849462
7.415;1.329423265
7.416;1.348973607
7.417;1.427174976
7.418;1.51026393
7.419;1.549364614
7.42;1.515151515
7.421;1.42228739
7.422;1.329423265
7.423;1.300097752
7.424;1.353861193
7.425;1.436950147
7.426;1.505376344
7.427;1.515151515
7.428;1.451612903
7.429;1.353861193
7.43;1.28054741
7.431;1.290322581
7.432;1.363636364
7.433;1.446725318
7.434;1.495601173
7.435;1.471163245
7.436;1.388074291
7.437;1.295210166
7.438;1.251221896
7.439;1.295210166
7.44;1.37829912
7.441;1.456500489
7.442;1.471163245
7.443;1.417399804
7.444;1.324535679
7.445;1.246334311
7.446;1.241446725
7.447;1.309872923
7.448;1.397849462
7.449;1.451612903
7.45;1.436950147
7.451;1.363636364
7.452;1.270772239
7.453;1.221896383
7.454;1.251221896
7.455;1.339198436
7.456;1.412512219
7.457;1.446725318
7.458;1.402737048
7.459;1.314760508
7.46;1.231671554
7.461;1.217008798
7.462;1.28054741
7.463;1.363636364
7.464;1.427174976
7.465;1.427174976
7.466;1.363636364
7.467;1.270772239
7.468;1.212121212
7.469;1.23655914
7.47;1.314760508
7.471;1.397849462
7.472;1.436950147
7.473;1.407624633
7.474;1.324535679
7.475;1.23655914
7.476;1.212121212
7.477;1.265884653
7.478;1.358748778
7.479;1.427174976
7.48;1.436950147
7.481;1.37829912
7.482;1.290322581
7.483;1.221896383
7.484;1.231671554
7.485;1.309872923
7.486;1.392961877
7.487;1.446725318
7.488;1.427174976
7.489;1.348973607
7.49;1.256109482
7.491;1.217008798
7.492;1.265884653
7.493;1.353861193
7.494;1.432062561
7.495;1.451612903
7.496;1.402737048
7.497;1.309872923
7.498;1.23655914
7.499;1.231671554
7.5;1.304985337
7.501;1.397849462
7.502;1.456500489
7.503;1.441837732
7.504;1.373411535
7.505;1.275659824
7.506;1.226783969
7.507;1.260997067
7.508;1.348973607
7.509;1.432062561
7.51;1.461388074
7.511;1.42228739
7.512;1.33431085
7.513;1.246334311
7.514;1.23655914
7.515;1.300097752
7.516;1.388074291
7.517;1.456500489
7.518;1.456500489
7.519;1.388074291
7.52;1.295210166
7.521;1.231671554
7.522;1.256109482
7.523;1.339198436
7.524;1.42228739
7.525;1.461388074
7.526;1.432062561
7.527;1.344086022
7.528;1.256109482
7.529;1.226783969
7.53;1.285434995
7.531;1.373411535
7.532;1.441837732
7.533;1.451612903
7.534;1.392961877
7.535;1.295210166
7.536;1.221896383
7.537;1.231671554
7.538;1.309872923
7.539;1.392961877
7.54;1.441837732
7.541;1.417399804
7.542;1.339198436
7.543;1.241446725
7.544;1.202346041
7.545;1.241446725
7.546;1.329423265
7.547;1.402737048
7.548;1.417399804
7.549;1.368523949
7.55;1.275659824
7.551;1.197458456
7.552;1.19257087
7.553;1.260997067
7.554;1.344086022
7.555;1.397849462
7.556;1.383186706
7.557;1.309872923
7.558;1.217008798
7.559;1.163245357
7.56;1.197458456
7.561;1.275659824
7.562;1.353861193
7.563;1.383186706
7.564;1.339198436
7.565;1.251221896
7.566;1.173020528
7.567;1.158357771
7.568;1.217008798
7.569;1.304985337
7.57;1.363636364
7.571;1.363636364
7.572;1.300097752
7.573;1.212121212
7.574;1.153470186
7.575;1.177908113
7.576;1.256109482
7.577;1.339198436
7.578;1.383186706
7.579;1.353861193
7.58;1.270772239
7.581;1.187683284
7.582;1.163245357
7.583;1.217008798
7.584;1.304985337
7.585;1.37829912
7.586;1.388074291
7.587;1.33431085
7.588;1.241446725
7.589;1.173020528
7.59;1.182795699
7.591;1.260997067
7.592;1.348973607
7.593;1.397849462
7.594;1.37829912
7.595;1.300097752
7.596;1.207233627
7.597;1.173020528
7.598;1.217008798
7.599;1.309872923
7.6;1.383186706
7.601;1.407624633
7.602;1.358748778
7.603;1.265884653
7.604;1.19257087
7.605;1.197458456
7.606;1.270772239
7.607;1.363636364
7.608;1.42228739
7.609;1.412512219
7.61;1.344086022
7.611;1.251221896
7.612;1.197458456
7.613;1.241446725
7.614;1.329423265
7.615;1.412512219
7.616;1.446725318
7.617;1.407624633
7.618;1.314760508
7.619;1.226783969
7.62;1.212121212
7.621;1.28054741
7.622;1.373411535
7.623;1.441837732
7.624;1.441837732
7.625;1.373411535
7.626;1.275659824
7.627;1.212121212
7.628;1.231671554
7.629;1.319648094
7.63;1.402737048
7.631;1.446725318
7.632;1.412512219
7.633;1.324535679
7.634;1.231671554
7.635;1.202346041
7.636;1.260997067
7.637;1.348973607
7.638;1.417399804
7.639;1.427174976
7.64;1.363636364
7.641;1.265884653
7.642;1.197458456
7.643;1.207233627
7.644;1.28054741
7.645;1.368523949
7.646;1.417399804
7.647;1.392961877
7.648;1.314760508
7.649;1.221896383
7.65;1.182795699
7.651;1.226783969
7.652;1.309872923
7.653;1.383186706
7.654;1.402737048
7.655;1.353861193
7.656;1.265884653
7.657;1.187683284
7.658;1.187683284
7.659;1.256109482
7.66;1.339198436
7.661;1.397849462
7.662;1.388074291
7.663;1.319648094
7.664;1.231671554
7.665;1.182795699
7.666;1.217008798
7.667;1.300097752
7.668;1.37829912
7.669;1.412512219
7.67;1.373411535
7.671;1.290322581
7.672;1.212121212
7.673;1.202346041
7.674;1.265884653
7.675;1.353861193
7.676;1.417399804
7.677;1.427174976
7.678;1.363636364
7.679;1.275659824
7.68;1.217008798
7.681;1.241446725
7.682;1.324535679
7.683;1.412512219
7.684;1.456500489
7.685;1.432062561
7.686;1.348973607
7.687;1.265884653
7.688;1.241446725
7.689;1.300097752
7.69;1.392961877
7.691;1.471163245
7.692;1.480938416
7.693;1.432062561
7.694;1.339198436
7.695;1.275659824
7.696;1.285434995
7.697;1.368523949
7.698;1.456500489
7.699;1.515151515
7.7;1.495601173
7.701;1.417399804
7.702;1.324535679
7.703;1.285434995
7.704;1.33431085
7.705;1.427174976
7.706;1.505376344
7.707;1.529814272
7.708;1.476050831
7.709;1.388074291
7.71;1.314760508
7.711;1.309872923
7.712;1.383186706
7.713;1.471163245
7.714;1.534701857
7.715;1.520039101
7.716;1.451612903
7.717;1.358748778
7.718;1.304985337
7.719;1.344086022
7.72;1.427174976
7.721;1.505376344
7.722;1.539589443
7.723;1.505376344
7.724;1.417399804
7.725;1.339198436
7.726;1.319648094
7.727;1.383186706
7.728;1.471163245
7.729;1.534701857
7.73;1.534701857
7.731;1.471163245
7.732;1.383186706
7.733;1.329423265
7.734;1.348973607
7.735;1.427174976
7.736;1.500488759
7.737;1.544477028
7.738;1.515151515
7.739;1.436950147
7.74;1.353861193
7.741;1.329423265
7.742;1.383186706
7.743;1.46627566
7.744;1.529814272
7.745;1.544477028
7.746;1.495601173
7.747;1.407624633
7.748;1.348973607
7.749;1.353861193
7.75;1.427174976
7.751;1.505376344
7.752;1.559139785
7.753;1.539589443
7.754;1.471163245
7.755;1.388074291
7.756;1.353861193
7.757;1.392961877
7.758;1.471163245
7.759;1.539589443
7.76;1.56402737
7.761;1.520039101
7.762;1.441837732
7.763;1.373411535
7.764;1.373411535
7.765;1.432062561
7.766;1.515151515
7.767;1.56402737
7.768;1.559139785
7.769;1.495601173
7.77;1.417399804
7.771;1.373411535
7.772;1.397849462
7.773;1.476050831
7.774;1.544477028
7.775;1.573802542
7.776;1.544477028
7.777;1.46627566
7.778;1.397849462
7.779;1.37829912
7.78;1.432062561
7.781;1.51026393
7.782;1.56402737
7.783;1.56402737
7.784;1.515151515
7.785;1.432062561
7.786;1.37829912
7.787;1.392961877
7.788;1.461388074
7.789;1.529814272
7.79;1.56402737
7.791;1.539589443
7.792;1.46627566
7.793;1.392961877
7.794;1.368523949
7.795;1.412512219
7.796;1.480938416
7.797;1.539589443
7.798;1.549364614
7.799;1.500488759
7.8;1.42228739
7.801;1.363636364
7.802;1.368523949
7.803;1.427174976
7.804;1.495601173
7.805;1.534701857
7.806;1.520039101
7.807;1.451612903
7.808;1.37829912
7.809;1.344086022
7.81;1.37829912
7.811;1.441837732
7.812;1.500488759
7.813;1.515151515
7.814;1.476050831
7.815;1.402737048
7.816;1.339198436
7.817;1.33431085
7.818;1.383186706
7.819;1.446725318
7.82;1.485826002
7.821;1.480938416
7.822;1.42228739
7.823;1.348973607
7.824;1.304985337
7.825;1.329423265
7.826;1.388074291
7.827;1.441837732
7.828;1.46627566
7.829;1.436950147
7.83;1.368523949
7.831;1.304985337
7.832;1.290322581
7.833;1.329423265
7.834;1.388074291
7.835;1.436950147
7.836;1.432062561
7.837;1.388074291
7.838;1.319648094
7.839;1.275659824
7.84;1.285434995
7.841;1.339198436
7.842;1.392961877
7.843;1.42228739
7.844;1.397849462
7.845;1.339198436
7.846;1.28054741
7.847;1.256109482
7.848;1.290322581
7.849;1.348973607
7.85;1.397849462
7.851;1.407624633
7.852;1.363636364
7.853;1.304985337
7.854;1.256109482
7.855;1.260997067
7.856;1.304985337
7.857;1.363636364
7.858;1.402737048
7.859;1.388074291
7.86;1.339198436
7.861;1.28054741
7.862;1.251221896
7.863;1.28054741
7.864;1.33431085
7.865;1.388074291
7.866;1.402737048
7.867;1.373411535
7.868;1.314760508
7.869;1.265884653
7.87;1.260997067
7.871;1.304985337
7.872;1.363636364
7.873;1.402737048
7.874;1.402737048
7.875;1.353861193
7.876;1.295210166
7.877;1.260997067
7.878;1.285434995
7.879;1.33431085
7.88;1.388074291
7.881;1.412512219
7.882;1.388074291
7.883;1.33431085
7.884;1.28054741
7.885;1.270772239
7.886;1.309872923
7.887;1.363636364
7.888;1.407624633
7.889;1.412512219
7.89;1.373411535
7.891;1.314760508
7.892;1.28054741
7.893;1.285434995
7.894;1.339198436
7.895;1.388074291
7.896;1.42228739
7.897;1.402737048
7.898;1.353861193
7.899;1.295210166
7.9;1.275659824
7.901;1.304985337
7.902;1.358748778
7.903;1.402737048
7.904;1.412512219
7.905;1.37829912
7.906;1.319648094
7.907;1.275659824
7.908;1.28054741
7.909;1.319648094
7.91;1.373411535
7.911;1.402737048
7.912;1.392961877
7.913;1.344086022
7.914;1.290322581
7.915;1.260997067
7.916;1.285434995
7.917;1.329423265
7.918;1.37829912
7.919;1.392961877
7.92;1.363636364
7.921;1.304985337
7.922;1.260997067
7.923;1.251221896
7.924;1.290322581
7.925;1.339198436
7.926;1.373411535
7.927;1.368523949
7.928;1.324535679
7.929;1.270772239
7.93;1.23655914
7.931;1.251221896
7.932;1.295210166
7.933;1.339198436
7.934;1.358748778
7.935;1.33431085
7.936;1.285434995
7.937;1.23655914
7.938;1.221896383
7.939;1.251221896
7.94;1.300097752
7.941;1.339198436
7.942;1.339198436
7.943;1.304985337
7.944;1.246334311
7.945;1.212121212
7.946;1.217008798
7.947;1.260997067
7.948;1.304985337
7.949;1.33431085
7.95;1.314760508
7.951;1.265884653
7.952;1.217008798
7.953;1.197458456
7.954;1.226783969
7.955;1.270772239
7.956;1.314760508
7.957;1.324535679
7.958;1.290322581
7.959;1.241446725
7.96;1.197458456
7.961;1.202346041
7.962;1.23655914
7.963;1.285434995
7.964;1.319648094
7.965;1.309872923
7.966;1.265884653
7.967;1.217008798
7.968;1.19257087
7.969;1.212121212
7.97;1.260997067
7.971;1.309872923
7.972;1.319648094
7.973;1.295210166
7.974;1.251221896
7.975;1.207233627
7.976;1.202346041
7.977;1.23655914
7.978;1.285434995
7.979;1.324535679
7.98;1.319648094
7.981;1.285434995
7.982;1.231671554
7.983;1.202346041
7.984;1.217008798
7.985;1.260997067
7.986;1.309872923
7.987;1.329423265
7.988;1.309872923
7.989;1.265884653
7.99;1.217008798
7.991;1.207233627
7.992;1.23655914
7.993;1.285434995
7.994;1.329423265
7.995;1.329423265
7.996;1.295210166
7.997;1.246334311
7.998;1.212121212
7.999;1.217008798
8;1.260997067
8.001;1.304985337
8.002;1.33431085
8.003;1.319648094
8.004;1.275659824
8.005;1.226783969
8.006;1.207233627
8.007;1.231671554
8.008;1.28054741
8.009;1.319648094
8.01;1.329423265
8.011;1.300097752
8.012;1.246334311
8.013;1.207233627
8.014;1.207233627
8.015;1.241446725
8.016;1.290322581
8.017;1.319648094
8.018;1.309872923
8.019;1.270772239
8.02;1.221896383
8.021;1.19257087
8.022;1.212121212
8.023;1.256109482
8.024;1.295210166
8.025;1.309872923
8.026;1.285434995
8.027;1.23655914
8.028;1.19257087
8.029;1.187683284
8.03;1.217008798
8.031;1.260997067
8.032;1.295210166
8.033;1.290322581
8.034;1.251221896
8.035;1.202346041
8.036;1.173020528
8.037;1.182795699
8.038;1.221896383
8.039;1.260997067
8.04;1.28054741
8.041;1.260997067
8.042;1.217008798
8.043;1.173020528
8.044;1.163245357
8.045;1.187683284
8.046;1.226783969
8.047;1.260997067
8.048;1.265884653
8.049;1.23655914
8.05;1.187683284
8.051;1.153470186
8.052;1.158357771
8.053;1.197458456
8.054;1.23655914
8.055;1.260997067
8.056;1.246334311
8.057;1.207233627
8.058;1.163245357
8.059;1.143695015
8.06;1.168132942
8.061;1.207233627
8.062;1.246334311
8.063;1.251221896
8.064;1.226783969
8.065;1.182795699
8.066;1.1485826
8.067;1.1485826
8.068;1.182795699
8.069;1.221896383
8.07;1.251221896
8.071;1.246334311
8.072;1.207233627
8.073;1.168132942
8.074;1.143695015
8.075;1.163245357
8.076;1.197458456
8.077;1.241446725
8.078;1.251221896
8.079;1.231671554
8.08;1.19257087
8.081;1.153470186
8.082;1.1485826
8.083;1.182795699
8.084;1.221896383
8.085;1.256109482
8.086;1.251221896
8.087;1.221896383
8.088;1.177908113
8.089;1.1485826
8.09;1.163245357
8.091;1.202346041
8.092;1.241446725
8.093;1.265884653
8.094;1.246334311
8.095;1.207233627
8.096;1.168132942
8.097;1.158357771
8.098;1.182795699
8.099;1.226783969
8.1;1.260997067
8.101;1.270772239
8.102;1.23655914
8.103;1.197458456
8.104;1.168132942
8.105;1.173020528
8.106;1.207233627
8.107;1.251221896
8.108;1.275659824
8.109;1.265884653
8.11;1.226783969
8.111;1.182795699
8.112;1.168132942
8.113;1.19257087
8.114;1.231671554
8.115;1.270772239
8.116;1.285434995
8.117;1.256109482
8.118;1.212121212
8.119;1.177908113
8.12;1.177908113
8.121;1.212121212
8.122;1.256109482
8.123;1.285434995
8.124;1.28054741
8.125;1.241446725
8.126;1.197458456
8.127;1.173020528
8.128;1.19257087
8.129;1.23655914
8.13;1.275659824
8.131;1.290322581
8.132;1.270772239
8.133;1.226783969
8.134;1.182795699
8.135;1.177908113
8.136;1.212121212
8.137;1.256109482
8.138;1.290322581
8.139;1.290322581
8.14;1.256109482
8.141;1.207233627
8.142;1.182795699
8.143;1.19257087
8.144;1.23655914
8.145;1.275659824
8.146;1.300097752
8.147;1.28054741
8.148;1.23655914
8.149;1.197458456
8.15;1.182795699
8.151;1.212121212
8.152;1.256109482
8.153;1.295210166
8.154;1.300097752
8.155;1.265884653
8.156;1.217008798
8.157;1.187683284
8.158;1.19257087
8.159;1.231671554
8.16;1.28054741
8.161;1.304985337
8.162;1.290322581
8.163;1.251221896
8.164;1.207233627
8.165;1.19257087
8.166;1.212121212
8.167;1.260997067
8.168;1.300097752
8.169;1.314760508
8.17;1.285434995
8.171;1.23655914
8.172;1.197458456
8.173;1.202346041
8.174;1.241446725
8.175;1.285434995
8.176;1.319648094
8.177;1.309872923
8.178;1.270772239
8.179;1.221896383
8.18;1.202346041
8.181;1.221896383
8.182;1.265884653
8.183;1.309872923
8.184;1.329423265
8.185;1.304985337
8.186;1.256109482
8.187;1.217008798
8.188;1.212121212
8.189;1.246334311
8.19;1.290322581
8.191;1.329423265
8.192;1.329423265
8.193;1.290322581
8.194;1.241446725
8.195;1.207233627
8.196;1.226783969
8.197;1.270772239
8.198;1.319648094
8.199;1.344086022
8.2;1.319648094
8.201;1.275659824
8.202;1.226783969
8.203;1.212121212
8.204;1.246334311
8.205;1.295210166
8.206;1.33431085
8.207;1.339198436
8.208;1.304985337
8.209;1.256109482
8.21;1.212121212
8.211;1.221896383
8.212;1.265884653
8.213;1.314760508
8.214;1.344086022
8.215;1.329423265
8.216;1.28054741
8.217;1.231671554
8.218;1.212121212
8.219;1.23655914
8.22;1.285434995
8.221;1.329423265
8.222;1.33431085
8.223;1.304985337
8.224;1.256109482
8.225;1.212121212
8.226;1.212121212
8.227;1.251221896
8.228;1.295210166
8.229;1.329423265
8.23;1.319648094
8.231;1.275659824
8.232;1.226783969
8.233;1.202346041
8.234;1.217008798
8.235;1.260997067
8.236;1.304985337
8.237;1.319648094
8.238;1.295210166
8.239;1.246334311
8.24;1.202346041
8.241;1.19257087
8.242;1.226783969
8.243;1.270772239
8.244;1.304985337
8.245;1.304985337
8.246;1.265884653
8.247;1.217008798
8.248;1.187683284
8.249;1.197458456
8.25;1.241446725
8.251;1.28054741
8.252;1.304985337
8.253;1.28054741
8.254;1.23655914
8.255;1.19257087
8.256;1.182795699
8.257;1.207233627
8.258;1.251221896
8.259;1.290322581
8.26;1.290322581
8.261;1.260997067
8.262;1.212121212
8.263;1.177908113
8.264;1.187683284
8.265;1.221896383
8.266;1.265884653
8.267;1.290322581
8.268;1.28054741
8.269;1.23655914
8.27;1.19257087
8.271;1.173020528
8.272;1.197458456
8.273;1.241446725
8.274;1.28054741
8.275;1.290322581
8.276;1.265884653
8.277;1.217008798
8.278;1.182795699
8.279;1.182795699
8.28;1.217008798
8.281;1.260997067
8.282;1.295210166
8.283;1.285434995
8.284;1.246334311
8.285;1.202346041
8.286;1.177908113
8.287;1.197458456
8.288;1.241446725
8.289;1.28054741
8.29;1.300097752
8.291;1.275659824
8.292;1.231671554
8.293;1.187683284
8.294;1.182795699
8.295;1.221896383
8.296;1.265884653
8.297;1.304985337
8.298;1.300097752
8.299;1.265884653
8.3;1.217008798
8.301;1.19257087
8.302;1.202346041
8.303;1.246334311
8.304;1.295210166
8.305;1.314760508
8.306;1.300097752
8.307;1.256109482
8.308;1.212121212
8.309;1.197458456
8.31;1.231671554
8.311;1.28054741
8.312;1.319648094
8.313;1.324535679
8.314;1.290322581
8.315;1.241446725
8.316;1.207233627
8.317;1.217008798
8.318;1.260997067
8.319;1.304985337
8.32;1.33431085
8.321;1.324535679
8.322;1.275659824
8.323;1.231671554
8.324;1.212121212
8.325;1.241446725
8.326;1.290322581
8.327;1.329423265
8.328;1.344086022
8.329;1.314760508
8.33;1.265884653
8.331;1.226783969
8.332;1.226783969
8.333;1.265884653
8.334;1.314760508
8.335;1.348973607
8.336;1.339198436
8.337;1.300097752
8.338;1.251221896
8.339;1.226783969
8.34;1.246334311
8.341;1.295210166
8.342;1.339198436
8.343;1.358748778
8.344;1.33431085
8.345;1.285434995
8.346;1.241446725
8.347;1.23655914
8.348;1.275659824
8.349;1.324535679
8.35;1.363636364
8.351;1.358748778
8.352;1.319648094
8.353;1.270772239
8.354;1.23655914
8.355;1.256109482
8.356;1.300097752
8.357;1.348973607
8.358;1.368523949
8.359;1.353861193
8.36;1.304985337
8.361;1.256109482
8.362;1.246334311
8.363;1.28054741
8.364;1.329423265
8.365;1.368523949
8.366;1.373411535
8.367;1.339198436
8.368;1.285434995
8.369;1.251221896
8.37;1.260997067
8.371;1.304985337
8.372;1.358748778
8.373;1.383186706
8.374;1.368523949
8.375;1.324535679
8.376;1.275659824
8.377;1.256109482
8.378;1.285434995
8.379;1.33431085
8.38;1.37829912
8.381;1.388074291
8.382;1.358748778
8.383;1.304985337
8.384;1.265884653
8.385;1.265884653
8.386;1.309872923
8.387;1.363636364
8.388;1.392961877
8.389;1.383186706
8.39;1.344086022
8.391;1.290322581
8.392;1.265884653
8.393;1.285434995
8.394;1.33431085
8.395;1.383186706
8.396;1.397849462
8.397;1.373411535
8.398;1.324535679
8.399;1.275659824
8.4;1.270772239
8.401;1.309872923
8.402;1.363636364
8.403;1.397849462
8.404;1.397849462
8.405;1.353861193
8.406;1.300097752
8.407;1.270772239
8.408;1.290322581
8.409;1.33431085
8.41;1.383186706
8.411;1.402737048
8.412;1.383186706
8.413;1.33431085
8.414;1.285434995
8.415;1.275659824
8.416;1.309872923
8.417;1.358748778
8.418;1.402737048
8.419;1.402737048
8.42;1.368523949
8.421;1.314760508
8.422;1.28054741
8.423;1.290322581
8.424;1.33431085
8.425;1.388074291
8.426;1.412512219
8.427;1.397849462
8.428;1.353861193
8.429;1.300097752
8.43;1.285434995
8.431;1.314760508
8.432;1.363636364
8.433;1.407624633
8.434;1.417399804
8.435;1.388074291
8.436;1.33431085
8.437;1.295210166
8.438;1.300097752
8.439;1.344086022
8.44;1.392961877
8.441;1.427174976
8.442;1.42228739
8.443;1.37829912
8.444;1.324535679
8.445;1.300097752
8.446;1.319648094
8.447;1.373411535
8.448;1.42228739
8.449;1.441837732
8.45;1.412512219
8.451;1.363636364
8.452;1.314760508
8.453;1.309872923
8.454;1.348973607
8.455;1.407624633
8.456;1.446725318
8.457;1.441837732
8.458;1.402737048
8.459;1.348973607
8.46;1.314760508
8.461;1.33431085
8.462;1.383186706
8.463;1.436950147
8.464;1.461388074
8.465;1.436950147
8.466;1.388074291
8.467;1.339198436
8.468;1.324535679
8.469;1.363636364
8.47;1.417399804
8.471;1.461388074
8.472;1.46627566
8.473;1.427174976
8.474;1.373411535
8.475;1.33431085
8.476;1.348973607
8.477;1.397849462
8.478;1.451612903
8.479;1.480938416
8.48;1.46627566
8.481;1.417399804
8.482;1.363636364
8.483;1.344086022
8.484;1.37829912
8.485;1.432062561
8.486;1.480938416
8.487;1.490713587
8.488;1.456500489
8.489;1.397849462
8.49;1.358748778
8.491;1.363636364
8.492;1.412512219
8.493;1.46627566
8.494;1.505376344
8.495;1.490713587
8.496;1.446725318
8.497;1.388074291
8.498;1.363636364
8.499;1.392961877
8.5;1.446725318
8.501;1.495601173
8.502;1.520039101
8.503;1.485826002
8.504;1.432062561
8.505;1.383186706
8.506;1.383186706
8.507;1.42228739
8.508;1.485826002
8.509;1.524926686
8.51;1.524926686
8.511;1.476050831
8.512;1.417399804
8.513;1.388074291
8.514;1.407624633
8.515;1.461388074
8.516;1.520039101
8.517;1.539589443
8.518;1.520039101
8.519;1.461388074
8.52;1.407624633
8.521;1.397849462
8.522;1.441837732
8.523;1.500488759
8.524;1.544477028
8.525;1.549364614
8.526;1.51026393
8.527;1.446725318
8.528;1.412512219
8.529;1.42228739
8.53;1.476050831
8.531;1.534701857
8.532;1.56402737
8.533;1.544477028
8.534;1.495601173
8.535;1.436950147
8.536;1.412512219
8.537;1.451612903
8.538;1.51026393
8.539;1.559139785
8.54;1.568914956
8.541;1.534701857
8.542;1.476050831
8.543;1.432062561
8.544;1.436950147
8.545;1.480938416
8.546;1.544477028
8.547;1.578690127
8.548;1.568914956
8.549;1.520039101
8.55;1.456500489
8.551;1.432062561
8.552;1.456500489
8.553;1.515151515
8.554;1.568914956
8.555;1.588465298
8.556;1.554252199
8.557;1.495601173
8.558;1.441837732
8.559;1.441837732
8.56;1.485826002
8.561;1.544477028
8.562;1.588465298
8.563;1.578690127
8.564;1.534701857
8.565;1.471163245
8.566;1.436950147
8.567;1.461388074
8.568;1.51026393
8.569;1.568914956
8.57;1.593352884
8.571;1.568914956
8.572;1.51026393
8.573;1.451612903
8.574;1.441837732
8.575;1.480938416
8.576;1.539589443
8.577;1.588465298
8.578;1.583577713
8.579;1.544477028
8.58;1.480938416
8.581;1.436950147
8.582;1.451612903
8.583;1.505376344
8.584;1.559139785
8.585;1.588465298
8.586;1.568914956
8.587;1.515151515
8.588;1.456500489
8.589;1.436950147
8.59;1.471163245
8.591;1.529814272
8.592;1.578690127
8.593;1.588465298
8.594;1.544477028
8.595;1.485826002
8.596;1.441837732
8.597;1.441837732
8.598;1.495601173
8.599;1.549364614
8.6;1.583577713
8.601;1.573802542
8.602;1.520039101
8.603;1.461388074
8.604;1.432062561
8.605;1.461388074
8.606;1.520039101
8.607;1.568914956
8.608;1.588465298
8.609;1.554252199
8.61;1.495601173
8.611;1.441837732
8.612;1.436950147
8.613;1.485826002
8.614;1.539589443
8.615;1.583577713
8.616;1.573802542
8.617;1.529814272
8.618;1.46627566
8.619;1.436950147
8.62;1.451612903
8.621;1.505376344
8.622;1.56402737
8.623;1.583577713
8.624;1.56402737
8.625;1.505376344
8.626;1.446725318
8.627;1.436950147
8.628;1.476050831
8.629;1.534701857
8.63;1.578690127
8.631;1.583577713
8.632;1.534701857
8.633;1.476050831
8.634;1.436950147
8.635;1.451612903
8.636;1.500488759
8.637;1.559139785
8.638;1.593352884
8.639;1.568914956
8.64;1.515151515
8.641;1.456500489
8.642;1.436950147
8.643;1.471163245
8.644;1.534701857
8.645;1.578690127
8.646;1.588465298
8.647;1.554252199
8.648;1.490713587
8.649;1.446725318
8.65;1.451612903
8.651;1.500488759
8.652;1.559139785
8.653;1.593352884
8.654;1.583577713
8.655;1.529814272
8.656;1.471163245
8.657;1.441837732
8.658;1.471163245
8.659;1.529814272
8.66;1.583577713
8.661;1.598240469
8.662;1.568914956
8.663;1.505376344
8.664;1.456500489
8.665;1.456500489
8.666;1.500488759
8.667;1.56402737
8.668;1.603128055
8.669;1.598240469
8.67;1.549364614
8.671;1.490713587
8.672;1.456500489
8.673;1.476050831
8.674;1.529814272
8.675;1.588465298
8.676;1.612903226
8.677;1.583577713
8.678;1.524926686
8.679;1.471163245
8.68;1.461388074
8.681;1.500488759
8.682;1.56402737
8.683;1.612903226
8.684;1.612903226
8.685;1.568914956
8.686;1.51026393
8.687;1.46627566
8.688;1.480938416
8.689;1.534701857
8.69;1.593352884
8.691;1.627565982
8.692;1.603128055
8.693;1.549364614
8.694;1.495601173
8.695;1.476050831
8.696;1.505376344
8.697;1.568914956
8.698;1.622678397
8.699;1.632453568
8.7;1.593352884
8.701;1.529814272
8.702;1.485826002
8.703;1.490713587
8.704;1.539589443
8.705;1.603128055
8.706;1.642228739
8.707;1.632453568
8.708;1.573802542
8.709;1.515151515
8.71;1.485826002
8.711;1.520039101
8.712;1.573802542
8.713;1.632453568
8.714;1.647116325
8.715;1.617790811
8.716;1.559139785
8.717;1.505376344
8.718;1.505376344
8.719;1.554252199
8.72;1.612903226
8.721;1.656891496
8.722;1.65200391
8.723;1.603128055
8.724;1.539589443
8.725;1.505376344
8.726;1.529814272
8.727;1.588465298
8.728;1.647116325
8.729;1.671554252
8.73;1.647116325
8.731;1.588465298
8.732;1.534701857
8.733;1.520039101
8.734;1.56402737
8.735;1.622678397
8.736;1.671554252
8.737;1.676441838
8.738;1.632453568
8.739;1.568914956
8.74;1.529814272
8.741;1.544477028
8.742;1.598240469
8.743;1.656891496
8.744;1.686217009
8.745;1.666666667
8.746;1.612903226
8.747;1.554252199
8.748;1.534701857
8.749;1.56402737
8.75;1.627565982
8.751;1.676441838
8.752;1.691104594
8.753;1.65200391
8.754;1.588465298
8.755;1.539589443
8.756;1.544477028
8.757;1.593352884
8.758;1.656891496
8.759;1.691104594
8.76;1.676441838
8.761;1.627565982
8.762;1.56402737
8.763;1.534701857
8.764;1.56402737
8.765;1.622678397
8.766;1.676441838
8.767;1.691104594
8.768;1.661779081
8.769;1.598240469
8.77;1.544477028
8.771;1.539589443
8.772;1.583577713
8.773;1.647116325
8.774;1.686217009
8.775;1.681329423
8.776;1.632453568
8.777;1.568914956
8.778;1.534701857
8.779;1.549364614
8.78;1.60801564
8.781;1.661779081
8.782;1.686217009
8.783;1.661779081
8.784;1.598240469
8.785;1.544477028
8.786;1.529814272
8.787;1.568914956
8.788;1.627565982
8.789;1.671554252
8.79;1.676441838
8.791;1.632453568
8.792;1.568914956
8.793;1.524926686
8.794;1.534701857
8.795;1.588465298
8.796;1.642228739
8.797;1.676441838
8.798;1.656891496
8.799;1.598240469
8.8;1.534701857
8.801;1.515151515
8.802;1.549364614
8.803;1.612903226
8.804;1.656891496
8.805;1.666666667
8.806;1.627565982
8.807;1.56402737
8.808;1.515151515
8.809;1.520039101
8.81;1.568914956
8.811;1.627565982
8.812;1.666666667
8.813;1.65200391
8.814;1.598240469
8.815;1.534701857
8.816;1.505376344
8.817;1.534701857
8.818;1.593352884
8.819;1.647116325
8.82;1.661779081
8.821;1.632453568
8.822;1.56402737
8.823;1.515151515
8.824;1.505376344
8.825;1.554252199
8.826;1.612903226
8.827;1.656891496
8.828;1.65200391
8.829;1.603128055
8.83;1.539589443
8.831;1.500488759
8.832;1.520039101
8.833;1.578690127
8.834;1.637341153
8.835;1.661779081
8.836;1.632453568
8.837;1.573802542
8.838;1.515151515
8.839;1.505376344
8.84;1.544477028
8.841;1.603128055
8.842;1.65200391
8.843;1.65200391
8.844;1.612903226
8.845;1.549364614
8.846;1.505376344
8.847;1.515151515
8.848;1.573802542
8.849;1.632453568
8.85;1.661779081
8.851;1.642228739
8.852;1.583577713
8.853;1.524926686
8.854;1.505376344
8.855;1.539589443
8.856;1.598240469
8.857;1.65200391
8.858;1.661779081
8.859;1.617790811
8.86;1.559139785
8.861;1.51026393
8.862;1.515151515
8.863;1.56402737
8.864;1.627565982
8.865;1.661779081
8.866;1.65200391
8.867;1.598240469
8.868;1.539589443
8.869;1.51026393
8.87;1.539589443
8.871;1.598240469
8.872;1.656891496
8.873;1.671554252
8.874;1.642228739
8.875;1.578690127
8.876;1.534701857
8.877;1.524926686
8.878;1.573802542
8.879;1.637341153
8.88;1.681329423
8.881;1.681329423
8.882;1.632453568
8.883;1.573802542
8.884;1.539589443
8.885;1.559139785
8.886;1.622678397
8.887;1.676441838
8.888;1.705767351
8.889;1.686217009
8.89;1.627565982
8.891;1.568914956
8.892;1.56402737
8.893;1.60801564
8.894;1.671554252
8.895;1.720430108
8.896;1.725317693
8.897;1.686217009
8.898;1.627565982
8.899;1.583577713
8.9;1.598240469
8.901;1.656891496
8.902;1.715542522
8.903;1.749755621
8.904;1.730205279
8.905;1.676441838
8.906;1.617790811
8.907;1.593352884
8.908;1.632453568
8.909;1.69599218
8.91;1.744868035
8.911;1.759530792
8.912;1.720430108
8.913;1.656891496
8.914;1.612903226
8.915;1.612903226
8.916;1.661779081
8.917;1.725317693
8.918;1.764418377
8.919;1.749755621
8.92;1.700879765
8.921;1.642228739
8.922;1.60801564
8.923;1.632453568
8.924;1.691104594
8.925;1.749755621
8.926;1.764418377
8.927;1.735092864
8.928;1.676441838
8.929;1.627565982
8.93;1.617790811
8.931;1.661779081
8.932;1.720430108
8.933;1.764418377
8.934;1.759530792
8.935;1.710654936
8.936;1.65200391
8.937;1.617790811
8.938;1.637341153
8.939;1.686217009
8.94;1.73998045
8.941;1.759530792
8.942;1.73998045
8.943;1.686217009
8.944;1.632453568
8.945;1.617790811
8.946;1.65200391
8.947;1.710654936
8.948;1.749755621
8.949;1.754643206
8.95;1.715542522
8.951;1.656891496
8.952;1.617790811
8.953;1.622678397
8.954;1.671554252
8.955;1.725317693
8.956;1.754643206
8.957;1.73998045
8.958;1.691104594
8.959;1.632453568
8.96;1.612903226
8.961;1.642228739
8.962;1.69599218
8.963;1.744868035
8.964;1.754643206
8.965;1.720430108
8.966;1.661779081
8.967;1.617790811
8.968;1.617790811
8.969;1.661779081
8.97;1.715542522
8.971;1.749755621
8.972;1.73998045
8.973;1.691104594
8.974;1.632453568
8.975;1.60801564
8.976;1.632453568
8.977;1.681329423
8.978;1.730205279
8.979;1.744868035
8.98;1.715542522
8.981;1.656891496
8.982;1.612903226
8.983;1.603128055
8.984;1.642228739
8.985;1.69599218
8.986;1.735092864
8.987;1.725317693
8.988;1.686217009
8.989;1.627565982
8.99;1.593352884
8.991;1.60801564
8.992;1.661779081
8.993;1.705767351
8.994;1.730205279
8.995;1.705767351
8.996;1.656891496
8.997;1.603128055
8.998;1.588465298
8.999;1.622678397
9;1.676441838
9.001;1.715542522
9.002;1.720430108
9.003;1.681329423
9.004;1.627565982
9.005;1.588465298
9.006;1.593352884
9.007;1.642228739
9.008;1.691104594
9.009;1.715542522
9.01;1.700879765
9.011;1.65200391
9.012;1.603128055
9.013;1.578690127
9.014;1.60801564
9.015;1.656891496
9.016;1.705767351
9.017;1.710654936
9.018;1.681329423
9.019;1.622678397
9.02;1.583577713
9.021;1.583577713
9.022;1.622678397
9.023;1.676441838
9.024;1.710654936
9.025;1.700879765
9.026;1.65200391
9.027;1.598240469
9.028;1.573802542
9.029;1.598240469
9.03;1.642228739
9.031;1.691104594
9.032;1.705767351
9.033;1.676441838
9.034;1.627565982
9.035;1.583577713
9.036;1.578690127
9.037;1.612903226
9.038;1.661779081
9.039;1.700879765
9.04;1.69599218
9.041;1.656891496
9.042;1.60801564
9.043;1.578690127
9.044;1.593352884
9.045;1.637341153
9.046;1.681329423
9.047;1.705767351
9.048;1.686217009
9.049;1.637341153
9.05;1.593352884
9.051;1.578690127
9.052;1.612903226
9.053;1.661779081
9.054;1.700879765
9.055;1.705767351
9.056;1.671554252
9.057;1.622678397
9.058;1.588465298
9.059;1.598240469
9.06;1.637341153
9.061;1.686217009
9.062;1.710654936
9.063;1.700879765
9.064;1.656891496
9.065;1.60801564
9.066;1.588465298
9.067;1.612903226
9.068;1.661779081
9.069;1.700879765
9.07;1.710654936
9.071;1.686217009
9.072;1.637341153
9.073;1.598240469
9.074;1.598240469
9.075;1.637341153
9.076;1.681329423
9.077;1.710654936
9.078;1.705767351
9.079;1.661779081
9.08;1.612903226
9.081;1.588465298
9.082;1.60801564
9.083;1.65200391
9.084;1.69599218
9.085;1.710654936
9.086;1.686217009
9.087;1.637341153
9.088;1.593352884
9.089;1.588465298
9.09;1.617790811
9.091;1.666666667
9.092;1.705767351
9.093;1.69599218
9.094;1.661779081
9.095;1.60801564
9.096;1.578690127
9.097;1.588465298
9.098;1.632453568
9.099;1.676441838
9.1;1.69599218
9.101;1.676441838
9.102;1.627565982
9.103;1.578690127
9.104;1.56402737
9.105;1.593352884
9.106;1.642228739
9.107;1.676441838
9.108;1.681329423
9.109;1.642228739
9.11;1.593352884
9.111;1.554252199
9.112;1.559139785
9.113;1.598240469
9.114;1.647116325
9.115;1.666666667
9.116;1.65200391
9.117;1.603128055
9.118;1.554252199
9.119;1.529814272
9.12;1.554252199
9.121;1.603128055
9.122;1.642228739
9.123;1.65200391
9.124;1.617790811
9.125;1.56402737
9.126;1.520039101
9.127;1.515151515
9.128;1.554252199
9.129;1.603128055
9.13;1.637341153
9.131;1.617790811
9.132;1.573802542
9.133;1.515151515
9.134;1.485826002
9.135;1.51026393
9.136;1.554252199
9.137;1.603128055
9.138;1.612903226
9.139;1.583577713
9.14;1.524926686
9.141;1.476050831
9.142;1.471163245
9.143;1.505376344
9.144;1.554252199
9.145;1.588465298
9.146;1.583577713
9.147;1.534701857
9.148;1.476050831
9.149;1.441837732
9.15;1.456500489
9.151;1.500488759
9.152;1.549364614
9.153;1.568914956
9.154;1.539589443
9.155;1.485826002
9.156;1.432062561
9.157;1.417399804
9.158;1.451612903
9.159;1.500488759
9.16;1.534701857
9.161;1.539589443
9.162;1.495601173
9.163;1.436950147
9.164;1.397849462
9.165;1.402737048
9.166;1.446725318
9.167;1.500488759
9.168;1.524926686
9.169;1.505376344
9.17;1.456500489
9.171;1.397849462
9.172;1.37829912
9.173;1.407624633
9.174;1.456500489
9.175;1.500488759
9.176;1.505376344
9.177;1.471163245
9.178;1.412512219
9.179;1.368523949
9.18;1.368523949
9.181;1.412512219
9.182;1.461388074
9.183;1.495601173
9.184;1.480938416
9.185;1.432062561
9.186;1.37829912
9.187;1.348973607
9.188;1.373411535
9.189;1.42228739
9.19;1.46627566
9.191;1.480938416
9.192;1.451612903
9.193;1.397849462
9.194;1.348973607
9.195;1.344086022
9.196;1.37829912
9.197;1.432062561
9.198;1.461388074
9.199;1.461388074
9.2;1.417399804
9.201;1.363636364
9.202;1.329423265
9.203;1.344086022
9.204;1.392961877
9.205;1.441837732
9.206;1.461388074
9.207;1.436950147
9.208;1.383186706
9.209;1.339198436
9.21;1.324535679
9.211;1.353861193
9.212;1.402737048
9.213;1.446725318
9.214;1.446725318
9.215;1.407624633
9.216;1.353861193
9.217;1.314760508
9.218;1.324535679
9.219;1.368523949
9.22;1.417399804
9.221;1.441837732
9.222;1.42228739
9.223;1.373411535
9.224;1.324535679
9.225;1.300097752
9.226;1.329423265
9.227;1.37829912
9.228;1.417399804
9.229;1.42228739
9.23;1.392961877
9.231;1.339198436
9.232;1.295210166
9.233;1.295210166
9.234;1.33431085
9.235;1.37829912
9.236;1.412512219
9.237;1.397849462
9.238;1.353861193
9.239;1.300097752
9.24;1.275659824
9.241;1.290322581
9.242;1.339198436
9.243;1.383186706
9.244;1.392961877
9.245;1.363636364
9.246;1.309872923
9.247;1.265884653
9.248;1.260997067
9.249;1.295210166
9.25;1.344086022
9.251;1.373411535
9.252;1.368523949
9.253;1.329423265
9.254;1.275659824
9.255;1.241446725
9.256;1.256109482
9.257;1.300097752
9.258;1.344086022
9.259;1.363636364
9.26;1.339198436
9.261;1.290322581
9.262;1.241446725
9.263;1.226783969
9.264;1.260997067
9.265;1.300097752
9.266;1.339198436
9.267;1.339198436
9.268;1.304985337
9.269;1.256109482
9.27;1.217008798
9.271;1.226783969
9.272;1.265884653
9.273;1.309872923
9.274;1.33431085
9.275;1.319648094
9.276;1.270772239
9.277;1.221896383
9.278;1.202346041
9.279;1.231671554
9.28;1.275659824
9.281;1.314760508
9.282;1.319648094
9.283;1.290322581
9.284;1.241446725
9.285;1.202346041
9.286;1.202346041
9.287;1.241446725
9.288;1.285434995
9.289;1.319648094
9.29;1.304985337
9.291;1.265884653
9.292;1.217008798
9.293;1.19257087
9.294;1.212121212
9.295;1.256109482
9.296;1.300097752
9.297;1.309872923
9.298;1.285434995
9.299;1.241446725
9.3;1.197458456
9.301;1.19257087
9.302;1.226783969
9.303;1.270772239
9.304;1.304985337
9.305;1.304985337
9.306;1.265884653
9.307;1.217008798
9.308;1.187683284
9.309;1.202346041
9.31;1.241446725
9.311;1.290322581
9.312;1.309872923
9.313;1.285434995
9.314;1.241446725
9.315;1.197458456
9.316;1.187683284
9.317;1.217008798
9.318;1.265884653
9.319;1.304985337
9.32;1.304985337
9.321;1.270772239
9.322;1.221896383
9.323;1.187683284
9.324;1.197458456
9.325;1.241446725
9.326;1.285434995
9.327;1.314760508
9.328;1.295210166
9.329;1.251221896
9.33;1.202346041
9.331;1.187683284
9.332;1.217008798
9.333;1.260997067
9.334;1.300097752
9.335;1.309872923
9.336;1.28054741
9.337;1.231671554
9.338;1.19257087
9.339;1.19257087
9.34;1.231671554
9.341;1.28054741
9.342;1.309872923
9.343;1.300097752
9.344;1.260997067
9.345;1.212121212
9.346;1.187683284
9.347;1.207233627
9.348;1.256109482
9.349;1.300097752
9.35;1.314760508
9.351;1.290322581
9.352;1.241446725
9.353;1.197458456
9.354;1.197458456
9.355;1.226783969
9.356;1.28054741
9.357;1.309872923
9.358;1.309872923
9.359;1.270772239
9.36;1.221896383
9.361;1.19257087
9.362;1.207233627
9.363;1.251221896
9.364;1.300097752
9.365;1.319648094
9.366;1.300097752
9.367;1.251221896
9.368;1.207233627
9.369;1.19257087
9.37;1.226783969
9.371;1.275659824
9.372;1.314760508
9.373;1.319648094
9.374;1.28054741
9.375;1.231671554
9.376;1.197458456
9.377;1.202346041
9.378;1.251221896
9.379;1.295210166
9.38;1.324535679
9.381;1.309872923
9.382;1.260997067
9.383;1.217008798
9.384;1.197458456
9.385;1.226783969
9.386;1.275659824
9.387;1.314760508
9.388;1.324535679
9.389;1.295210166
9.39;1.241446725
9.391;1.207233627
9.392;1.207233627
9.393;1.246334311
9.394;1.295210166
9.395;1.324535679
9.396;1.314760508
9.397;1.275659824
9.398;1.221896383
9.399;1.202346041
9.4;1.221896383
9.401;1.265884653
9.402;1.309872923
9.403;1.329423265
9.404;1.300097752
9.405;1.251221896
9.406;1.207233627
9.407;1.207233627
9.408;1.241446725
9.409;1.285434995
9.41;1.319648094
9.411;1.319648094
9.412;1.28054741
9.413;1.231671554
9.414;1.202346041
9.415;1.217008798
9.416;1.260997067
9.417;1.304985337
9.418;1.324535679
9.419;1.304985337
9.42;1.256109482
9.421;1.212121212
9.422;1.202346041
9.423;1.231671554
9.424;1.275659824
9.425;1.314760508
9.426;1.319648094
9.427;1.28054741
9.428;1.231671554
9.429;1.202346041
9.43;1.207233627
9.431;1.246334311
9.432;1.290322581
9.433;1.319648094
9.434;1.300097752
9.435;1.256109482
9.436;1.207233627
9.437;1.19257087
9.438;1.217008798
9.439;1.260997067
9.44;1.300097752
9.441;1.309872923
9.442;1.28054741
9.443;1.231671554
9.444;1.19257087
9.445;1.19257087
9.446;1.231671554
9.447;1.275659824
9.448;1.304985337
9.449;1.295210166
9.45;1.256109482
9.451;1.207233627
9.452;1.182795699
9.453;1.202346041
9.454;1.246334311
9.455;1.285434995
9.456;1.300097752
9.457;1.275659824
9.458;1.226783969
9.459;1.187683284
9.46;1.182795699
9.461;1.217008798
9.462;1.260997067
9.463;1.290322581
9.464;1.290322581
9.465;1.251221896
9.466;1.202346041
9.467;1.173020528
9.468;1.187683284
9.469;1.226783969
9.47;1.270772239
9.471;1.290322581
9.472;1.270772239
9.473;1.226783969
9.474;1.187683284
9.475;1.173020528
9.476;1.202346041
9.477;1.246334311
9.478;1.28054741
9.479;1.285434995
9.48;1.251221896
9.481;1.202346041
9.482;1.173020528
9.483;1.177908113
9.484;1.217008798
9.485;1.260997067
9.486;1.285434995
9.487;1.270772239
9.488;1.226783969
9.489;1.182795699
9.49;1.168132942
9.491;1.187683284
9.492;1.231671554
9.493;1.270772239
9.494;1.28054741
9.495;1.251221896
9.496;1.207233627
9.497;1.168132942
9.498;1.173020528
9.499;1.207233627
9.5;1.251221896
9.501;1.275659824
9.502;1.265884653
9.503;1.226783969
9.504;1.182795699
9.505;1.158357771
9.506;1.177908113
9.507;1.221896383
9.508;1.260997067
9.509;1.275659824
9.51;1.251221896
9.511;1.207233627
9.512;1.168132942
9.513;1.163245357
9.514;1.19257087
9.515;1.23655914
9.516;1.265884653
9.517;1.260997067
9.518;1.226783969
9.519;1.182795699
9.52;1.153470186
9.521;1.163245357
9.522;1.202346041
9.523;1.246334311
9.524;1.260997067
9.525;1.241446725
9.526;1.197458456
9.527;1.158357771
9.528;1.1485826
9.529;1.173020528
9.53;1.212121212
9.531;1.246334311
9.532;1.246334311
9.533;1.217008798
9.534;1.168132942
9.535;1.138807429
9.536;1.143695015
9.537;1.177908113
9.538;1.217008798
9.539;1.241446725
9.54;1.226783969
9.541;1.187683284
9.542;1.143695015
9.543;1.129032258
9.544;1.1485826
9.545;1.187683284
9.546;1.221896383
9.547;1.226783969
9.548;1.202346041
9.549;1.158357771
9.55;1.124144673
9.551;1.124144673
9.552;1.153470186
9.553;1.19257087
9.554;1.221896383
9.555;1.212121212
9.556;1.173020528
9.557;1.133919844
9.558;1.109481916
9.559;1.129032258
9.56;1.163245357
9.561;1.197458456
9.562;1.212121212
9.563;1.187683284
9.564;1.1485826
9.565;1.114369501
9.566;1.109481916
9.567;1.133919844
9.568;1.173020528
9.569;1.202346041
9.57;1.197458456
9.571;1.168132942
9.572;1.124144673
9.573;1.099706745
9.574;1.109481916
9.575;1.143695015
9.576;1.177908113
9.577;1.19257087
9.578;1.182795699
9.579;1.138807429
9.58;1.10459433
9.581;1.094819159
9.582;1.119257087
9.583;1.153470186
9.584;1.187683284
9.585;1.182795699
9.586;1.158357771
9.587;1.119257087
9.588;1.089931574
9.589;1.094819159
9.59;1.129032258
9.591;1.163245357
9.592;1.182795699
9.593;1.168132942
9.594;1.133919844
9.595;1.099706745
9.596;1.085043988
9.597;1.10459433
9.598;1.138807429
9.599;1.168132942
9.6;1.177908113
9.601;1.153470186
9.602;1.114369501
9.603;1.085043988
9.604;1.085043988
9.605;1.114369501
9.606;1.1485826
9.607;1.173020528
9.608;1.163245357
9.609;1.133919844
9.61;1.094819159
9.611;1.075268817
9.612;1.089931574
9.613;1.124144673
9.614;1.158357771
9.615;1.168132942
9.616;1.1485826
9.617;1.109481916
9.618;1.080156403
9.619;1.075268817
9.62;1.099706745
9.621;1.133919844
9.622;1.163245357
9.623;1.163245357
9.624;1.129032258
9.625;1.094819159
9.626;1.070381232
9.627;1.085043988
9.628;1.114369501
9.629;1.143695015
9.63;1.158357771
9.631;1.143695015
9.632;1.109481916
9.633;1.075268817
9.634;1.065493646
9.635;1.089931574
9.636;1.124144673
9.637;1.153470186
9.638;1.153470186
9.639;1.129032258
9.64;1.094819159
9.641;1.065493646
9.642;1.070381232
9.643;1.10459433
9.644;1.138807429
9.645;1.158357771
9.646;1.143695015
9.647;1.114369501
9.648;1.075268817
9.649;1.065493646
9.65;1.085043988
9.651;1.119257087
9.652;1.143695015
9.653;1.153470186
9.654;1.133919844
9.655;1.094819159
9.656;1.070381232
9.657;1.070381232
9.658;1.099706745
9.659;1.129032258
9.66;1.153470186
9.661;1.1485826
9.662;1.119257087
9.663;1.085043988
9.664;1.065493646
9.665;1.080156403
9.666;1.109481916
9.667;1.143695015
9.668;1.153470186
9.669;1.138807429
9.67;1.10459433
9.671;1.075268817
9.672;1.070381232
9.673;1.094819159
9.674;1.129032258
9.675;1.153470186
9.676;1.1485826
9.677;1.124144673
9.678;1.089931574
9.679;1.070381232
9.68;1.075268817
9.681;1.109481916
9.682;1.143695015
9.683;1.158357771
9.684;1.143695015
9.685;1.109481916
9.686;1.080156403
9.687;1.070381232
9.688;1.089931574
9.689;1.124144673
9.69;1.153470186
9.691;1.158357771
9.692;1.133919844
9.693;1.099706745
9.694;1.075268817
9.695;1.080156403
9.696;1.109481916
9.697;1.143695015
9.698;1.163245357
9.699;1.153470186
9.7;1.124144673
9.701;1.089931574
9.702;1.075268817
9.703;1.094819159
9.704;1.129032258
9.705;1.163245357
9.706;1.168132942
9.707;1.1485826
9.708;1.114369501
9.709;1.085043988
9.71;1.089931574
9.711;1.114369501
9.712;1.153470186
9.713;1.177908113
9.714;1.173020528
9.715;1.138807429
9.716;1.10459433
9.717;1.089931574
9.718;1.10459433
9.719;1.138807429
9.72;1.173020528
9.721;1.187683284
9.722;1.168132942
9.723;1.138807429
9.724;1.109481916
9.725;1.10459433
9.726;1.129032258
9.727;1.163245357
9.728;1.19257087
9.729;1.19257087
9.73;1.168132942
9.731;1.129032258
9.732;1.109481916
9.733;1.119257087
9.734;1.153470186
9.735;1.187683284
9.736;1.202346041
9.737;1.19257087
9.738;1.163245357
9.739;1.129032258
9.74;1.119257087
9.741;1.143695015
9.742;1.177908113
9.743;1.207233627
9.744;1.212121212
9.745;1.187683284
9.746;1.153470186
9.747;1.129032258
9.748;1.133919844
9.749;1.163245357
9.75;1.202346041
9.751;1.217008798
9.752;1.212121212
9.753;1.182795699
9.754;1.1485826
9.755;1.133919844
9.756;1.1485826
9.757;1.182795699
9.758;1.212121212
9.759;1.221896383
9.76;1.202346041
9.761;1.168132942
9.762;1.138807429
9.763;1.138807429
9.764;1.163245357
9.765;1.197458456
9.766;1.221896383
9.767;1.217008798
9.768;1.187683284
9.769;1.153470186
9.77;1.138807429
9.771;1.1485826
9.772;1.177908113
9.773;1.212121212
9.774;1.226783969
9.775;1.207233627
9.776;1.173020528
9.777;1.143695015
9.778;1.138807429
9.779;1.163245357
9.78;1.19257087
9.781;1.221896383
9.782;1.221896383
9.783;1.19257087
9.784;1.158357771
9.785;1.138807429
9.786;1.1485826
9.787;1.177908113
9.788;1.207233627
9.789;1.226783969
9.79;1.212121212
9.791;1.182795699
9.792;1.1485826
9.793;1.138807429
9.794;1.158357771
9.795;1.19257087
9.796;1.217008798
9.797;1.221896383
9.798;1.202346041
9.799;1.163245357
9.8;1.143695015
9.801;1.143695015
9.802;1.173020528
9.803;1.207233627
9.804;1.226783969
9.805;1.217008798
9.806;1.187683284
9.807;1.158357771
9.808;1.143695015
9.809;1.158357771
9.81;1.19257087
9.811;1.221896383
9.812;1.226783969
9.813;1.212121212
9.814;1.177908113
9.815;1.1485826
9.816;1.1485826
9.817;1.173020528
9.818;1.212121212
9.819;1.231671554
9.82;1.231671554
9.821;1.202346041
9.822;1.168132942
9.823;1.153470186
9.824;1.168132942
9.825;1.19257087
9.826;1.226783969
9.827;1.23655914
9.828;1.221896383
9.829;1.19257087
9.83;1.163245357
9.831;1.158357771
9.832;1.182795699
9.833;1.217008798
9.834;1.241446725
9.835;1.241446725
9.836;1.217008798
9.837;1.182795699
9.838;1.168132942
9.839;1.173020528
9.84;1.202346041
9.841;1.23655914
9.842;1.251221896
9.843;1.241446725
9.844;1.212121212
9.845;1.182795699
9.846;1.173020528
9.847;1.187683284
9.848;1.221896383
9.849;1.251221896
9.85;1.256109482
9.851;1.23655914
9.852;1.202346041
9.853;1.177908113
9.854;1.182795699
9.855;1.207233627
9.856;1.241446725
9.857;1.256109482
9.858;1.256109482
9.859;1.226783969
9.86;1.19257087
9.861;1.182795699
9.862;1.19257087
9.863;1.221896383
9.864;1.251221896
9.865;1.265884653
9.866;1.246334311
9.867;1.212121212
9.868;1.187683284
9.869;1.187683284
9.87;1.212121212
9.871;1.241446725
9.872;1.265884653
9.873;1.260997067
9.874;1.23655914
9.875;1.207233627
9.876;1.187683284
9.877;1.197458456
9.878;1.226783969
9.879;1.256109482
9.88;1.265884653
9.881;1.256109482
9.882;1.226783969
9.883;1.197458456
9.884;1.187683284
9.885;1.207233627
9.886;1.241446725
9.887;1.265884653
9.888;1.265884653
9.889;1.246334311
9.89;1.212121212
9.891;1.19257087
9.892;1.197458456
9.893;1.221896383
9.894;1.251221896
9.895;1.265884653
9.896;1.260997067
9.897;1.231671554
9.898;1.202346041
9.899;1.19257087
9.9;1.207233627
9.901;1.23655914
9.902;1.260997067
9.903;1.265884653
9.904;1.246334311
9.905;1.217008798
9.906;1.197458456
9.907;1.197458456
9.908;1.226783969
9.909;1.256109482
9.91;1.28054741
9.911;1.270772239
9.912;1.251221896
9.913;1.226783969
9.914;1.212121212
9.915;1.226783969
9.916;1.256109482
9.917;1.285434995
9.918;1.300097752
9.919;1.285434995
9.92;1.260997067
9.921;1.23655914
9.922;1.23655914
9.923;1.260997067
9.924;1.290322581
9.925;1.319648094
9.926;1.319648094
9.927;1.300097752
9.928;1.275659824
9.929;1.260997067
9.93;1.275659824
9.931;1.304985337
9.932;1.339198436
9.933;1.358748778
9.934;1.353861193
9.935;1.324535679
9.936;1.304985337
9.937;1.300097752
9.938;1.324535679
9.939;1.358748778
9.94;1.392961877
9.941;1.397849462
9.942;1.383186706
9.943;1.353861193
9.944;1.339198436
9.945;1.344086022
9.946;1.37829912
9.947;1.412512219
9.948;1.436950147
9.949;1.432062561
9.95;1.407624633
9.951;1.37829912
9.952;1.373411535
9.953;1.392961877
9.954;1.432062561
9.955;1.461388074
9.956;1.476050831
9.957;1.461388074
9.958;1.432062561
9.959;1.407624633
9.96;1.417399804
9.961;1.446725318
9.962;1.485826002
9.963;1.51026393
9.964;1.515151515
9.965;1.485826002
9.966;1.461388074
9.967;1.446725318
9.968;1.46627566
9.969;1.500488759
9.97;1.534701857
9.971;1.544477028
9.972;1.534701857
9.973;1.500488759
9.974;1.476050831
9.975;1.471163245
9.976;1.490713587
9.977;1.524926686
9.978;1.544477028
9.979;1.544477028
9.98;1.515151515
9.981;1.480938416
9.982;1.461388074
9.983;1.46627566
9.984;1.490713587
9.985;1.515151515
9.986;1.524926686
9.987;1.51026393
9.988;1.476050831
9.989;1.441837732
9.99;1.427174976
9.991;1.441837732
9.992;1.46627566
9.993;1.490713587
9.994;1.485826002
9.995;1.461388074
9.996;1.42228739
9.997;1.397849462
9.998;1.397849462
9.999;1.417399804
10;1.446725318
10.001;1.461388074
10.002;1.441837732
10.003;1.412512219
10.004;1.373411535
10.005;1.358748778
10.006;1.368523949
10.007;1.397849462
10.008;1.42228739
10.009;1.427174976
10.01;1.402737048
10.011;1.368523949
10.012;1.33431085
10.013;1.33431085
10.014;1.358748778
10.015;1.388074291
10.016;1.407624633
10.017;1.397849462
10.018;1.363636364
10.019;1.329423265
10.02;1.309872923
10.021;1.324535679
10.022;1.358748778
10.023;1.388074291
10.024;1.397849462
10.025;1.37829912
10.026;1.339198436
10.027;1.309872923
10.028;1.304985337
10.029;1.33431085
10.03;1.373411535
10.031;1.402737048
10.032;1.397849462
10.033;1.368523949
10.034;1.329423265
10.035;1.304985337
10.036;1.319648094
10.037;1.358748778
10.038;1.397849462
10.039;1.412512219
10.04;1.397849462
10.041;1.358748778
10.042;1.324535679
10.043;1.319648094
10.044;1.348973607
10.045;1.388074291
10.046;1.42228739
10.047;1.427174976
10.048;1.402737048
10.049;1.358748778
10.05;1.339198436
10.051;1.348973607
10.052;1.388074291
10.053;1.432062561
10.054;1.456500489
10.055;1.446725318
10.056;1.412512219
10.057;1.37829912
10.058;1.373411535
10.059;1.397849462
10.06;1.446725318
10.061;1.485826002
10.062;1.500488759
10.063;1.480938416
10.064;1.446725318
10.065;1.42228739
10.066;1.432062561
10.067;1.471163245
10.068;1.515151515
10.069;1.544477028
10.07;1.549364614
10.071;1.520039101
10.072;1.490713587
10.073;1.476050831
10.074;1.500488759
10.075;1.544477028
10.076;1.588465298
10.077;1.60801564
10.078;1.593352884
10.079;1.56402737
10.08;1.539589443
10.081;1.544477028
10.082;1.578690127
10.083;1.627565982
10.084;1.661779081
10.085;1.666666667
10.086;1.647116325
10.087;1.612903226
10.088;1.598240469
10.089;1.617790811
10.09;1.661779081
10.091;1.710654936
10.092;1.730205279
10.093;1.725317693
10.094;1.691104594
10.095;1.661779081
10.096;1.661779081
10.097;1.69599218
10.098;1.73998045
10.099;1.779081134
10.1;1.788856305
10.101;1.764418377
10.102;1.725317693
10.103;1.705767351
10.104;1.715542522
10.105;1.754643206
10.106;1.798631476
10.107;1.827956989
10.108;1.823069404
10.109;1.783968719
10.11;1.744868035
10.111;1.730205279
10.112;1.754643206
10.113;1.798631476
10.114;1.83773216
10.115;1.847507331
10.116;1.818181818
10.117;1.769305963
10.118;1.730205279
10.119;1.730205279
10.12;1.764418377
10.121;1.803519062
10.122;1.827956989
10.123;1.818181818
10.124;1.769305963
10.125;1.720430108
10.126;1.69599218
10.127;1.710654936
10.128;1.744868035
10.129;1.779081134
10.13;1.783968719
10.131;1.759530792
10.132;1.705767351
10.133;1.661779081
10.134;1.647116325
10.135;1.671554252
10.136;1.710654936
10.137;1.735092864
10.138;1.720430108
10.139;1.681329423
10.14;1.627565982
10.141;1.593352884
10.142;1.603128055
10.143;1.632453568
10.144;1.666666667
10.145;1.671554252
10.146;1.647116325
10.147;1.598240469
10.148;1.554252199
10.149;1.534701857
10.15;1.554252199
10.151;1.588465298
10.152;1.612903226
10.153;1.60801564
10.154;1.573802542
10.155;1.529814272
10.156;1.495601173
10.157;1.495601173
10.158;1.524926686
10.159;1.559139785
10.16;1.578690127
10.161;1.559139785
10.162;1.524926686
10.163;1.485826002
10.164;1.471163245
10.165;1.485826002
10.166;1.520039101
10.167;1.554252199
10.168;1.559139785
10.169;1.539589443
10.17;1.500488759
10.171;1.476050831
10.172;1.476050831
10.173;1.505376344
10.174;1.539589443
10.175;1.56402737
10.176;1.56402737
10.177;1.539589443
10.178;1.505376344
10.179;1.490713587
10.18;1.51026393
10.181;1.544477028
10.182;1.588465298
10.183;1.603128055
10.184;1.593352884
10.185;1.56402737
10.186;1.534701857
10.187;1.539589443
10.188;1.573802542
10.189;1.617790811
10.19;1.65200391
10.191;1.661779081
10.192;1.642228739
10.193;1.60801564
10.194;1.588465298
10.195;1.60801564
10.196;1.65200391
10.197;1.69599218
10.198;1.725317693
10.199;1.720430108
10.2;1.686217009
10.201;1.656891496
10.202;1.65200391
10.203;1.686217009
10.204;1.735092864
10.205;1.779081134
10.206;1.788856305
10.207;1.769305963
10.208;1.735092864
10.209;1.710654936
10.21;1.725317693
10.211;1.769305963
10.212;1.818181818
10.213;1.847507331
10.214;1.847507331
10.215;1.813294233
10.216;1.774193548
10.217;1.769305963
10.218;1.793743891
10.219;1.842619746
10.22;1.88172043
10.221;1.896383187
10.222;1.876832845
10.223;1.83773216
10.224;1.808406647
10.225;1.813294233
10.226;1.847507331
10.227;1.891495601
10.228;1.920821114
10.229;1.915933529
10.23;1.88172043
10.231;1.847507331
10.232;1.827956989
10.233;1.842619746
10.234;1.876832845
10.235;1.915933529
10.236;1.9257087
10.237;1.906158358
10.238;1.867057674
10.239;1.832844575
10.24;1.823069404
10.241;1.847507331
10.242;1.88172043
10.243;1.906158358
10.244;1.906158358
10.245;1.871945259
10.246;1.832844575
10.247;1.803519062
10.248;1.803519062
10.249;1.832844575
10.25;1.862170088
10.251;1.871945259
10.252;1.857282502
10.253;1.818181818
10.254;1.779081134
10.255;1.759530792
10.256;1.774193548
10.257;1.798631476
10.258;1.823069404
10.259;1.818181818
10.26;1.793743891
10.261;1.749755621
10.262;1.715542522
10.263;1.715542522
10.264;1.730205279
10.265;1.759530792
10.266;1.769305963
10.267;1.759530792
10.268;1.725317693
10.269;1.681329423
10.27;1.661779081
10.271;1.671554252
10.272;1.691104594
10.273;1.715542522
10.274;1.720430108
10.275;1.69599218
10.276;1.661779081
10.277;1.627565982
10.278;1.617790811
10.279;1.632453568
10.28;1.656891496
10.281;1.676441838
10.282;1.666666667
10.283;1.642228739
10.284;1.60801564
10.285;1.578690127
10.286;1.583577713
10.287;1.603128055
10.288;1.632453568
10.289;1.642228739
10.29;1.627565982
10.291;1.593352884
10.292;1.56402737
10.293;1.549364614
10.294;1.56402737
10.295;1.583577713
10.296;1.60801564
10.297;1.60801564
10.298;1.583577713
10.299;1.554252199
10.3;1.534701857
10.301;1.529814272
10.302;1.554252199
10.303;1.573802542
10.304;1.593352884
10.305;1.583577713
10.306;1.559139785
10.307;1.529814272
10.308;1.515151515
10.309;1.524926686
10.31;1.549364614
10.311;1.568914956
10.312;1.578690127
10.313;1.56402737
10.314;1.534701857
10.315;1.515151515
10.316;1.51026393
10.317;1.524926686
10.318;1.549364614
10.319;1.568914956
10.32;1.568914956
10.321;1.549364614
10.322;1.524926686
10.323;1.51026393
10.324;1.515151515
10.325;1.534701857
10.326;1.554252199
10.327;1.568914956
10.328;1.56402737
10.329;1.539589443
10.33;1.520039101
10.331;1.515151515
10.332;1.524926686
10.333;1.544477028
10.334;1.568914956
10.335;1.573802542
10.336;1.559139785
10.337;1.534701857
10.338;1.520039101
10.339;1.524926686
10.34;1.539589443
10.341;1.56402737
10.342;1.578690127
10.343;1.573802542
10.344;1.554252199
10.345;1.534701857
10.346;1.524926686
10.347;1.534701857
10.348;1.554252199
10.349;1.578690127
10.35;1.583577713
10.351;1.573802542
10.352;1.554252199
10.353;1.539589443
10.354;1.534701857
10.355;1.554252199
10.356;1.578690127
10.357;1.593352884
10.358;1.593352884
10.359;1.578690127
10.36;1.554252199
10.361;1.544477028
10.362;1.554252199
10.363;1.573802542
10.364;1.593352884
10.365;1.603128055
10.366;1.598240469
10.367;1.578690127
10.368;1.56402737
10.369;1.559139785
10.37;1.573802542
10.371;1.593352884
10.372;1.617790811
10.373;1.617790811
10.374;1.603128055
10.375;1.583577713
10.376;1.573802542
10.377;1.578690127
10.378;1.598240469
10.379;1.627565982
10.38;1.637341153
10.381;1.632453568
10.382;1.622678397
10.383;1.603128055
10.384;1.603128055
10.385;1.612903226
10.386;1.637341153
10.387;1.661779081
10.388;1.671554252
10.389;1.661779081
10.39;1.647116325
10.391;1.632453568
10.392;1.637341153
10.393;1.656891496
10.394;1.686217009
10.395;1.705767351
10.396;1.705767351
10.397;1.691104594
10.398;1.681329423
10.399;1.676441838
10.4;1.691104594
10.401;1.710654936
10.402;1.73998045
10.403;1.749755621
10.404;1.749755621
10.405;1.735092864
10.406;1.720430108
10.407;1.725317693
10.408;1.73998045
10.409;1.769305963
10.41;1.788856305
10.411;1.793743891
10.412;1.783968719
10.413;1.764418377
10.414;1.759530792
10.415;1.764418377
10.416;1.788856305
10.417;1.813294233
10.418;1.827956989
10.419;1.823069404
10.42;1.808406647
10.421;1.798631476
10.422;1.798631476
10.423;1.813294233
10.424;1.83773216
10.425;1.857282502
10.426;1.867057674
10.427;1.857282502
10.428;1.847507331
10.429;1.832844575
10.43;1.842619746
10.431;1.862170088
10.432;1.886608016
10.433;1.901270772
10.434;1.901270772
10.435;1.891495601
10.436;1.876832845
10.437;1.871945259
10.438;1.88172043
10.439;1.901270772
10.44;1.9257087
10.441;1.930596285
10.442;1.920821114
10.443;1.901270772
10.444;1.891495601
10.445;1.886608016
10.446;1.906158358
10.447;1.9257087
10.448;1.935483871
10.449;1.935483871
10.45;1.920821114
10.451;1.901270772
10.452;1.891495601
10.453;1.896383187
10.454;1.911045943
10.455;1.930596285
10.456;1.935483871
10.457;1.9257087
10.458;1.911045943
10.459;1.891495601
10.46;1.886608016
10.461;1.896383187
10.462;1.911045943
10.463;1.9257087
10.464;1.9257087
10.465;1.911045943
10.466;1.886608016
10.467;1.876832845
10.468;1.871945259
10.469;1.886608016
10.47;1.906158358
10.471;1.911045943
10.472;1.901270772
10.473;1.88172043
10.474;1.857282502
10.475;1.847507331
10.476;1.852394917
10.477;1.867057674
10.478;1.88172043
10.479;1.88172043
10.48;1.862170088
10.481;1.842619746
10.482;1.823069404
10.483;1.818181818
10.484;1.827956989
10.485;1.842619746
10.486;1.852394917
10.487;1.842619746
10.488;1.827956989
10.489;1.803519062
10.49;1.788856305
10.491;1.793743891
10.492;1.803519062
10.493;1.818181818
10.494;1.823069404
10.495;1.808406647
10.496;1.783968719
10.497;1.764418377
10.498;1.754643206
10.499;1.764418377
10.5;1.779081134
10.501;1.788856305
10.502;1.788856305
10.503;1.769305963
10.504;1.73998045
10.505;1.725317693
10.506;1.725317693
10.507;1.735092864
10.508;1.754643206
10.509;1.759530792
10.51;1.749755621
10.511;1.725317693
10.512;1.700879765
10.513;1.691104594
10.514;1.700879765
10.515;1.715542522
10.516;1.730205279
10.517;1.730205279
10.518;1.715542522
10.519;1.691104594
10.52;1.676441838
10.521;1.671554252
10.522;1.686217009
10.523;1.700879765
10.524;1.715542522
10.525;1.705767351
10.526;1.691104594
10.527;1.666666667
10.528;1.656891496
10.529;1.661779081
10.53;1.681329423
10.531;1.700879765
10.532;1.705767351
10.533;1.691104594
10.534;1.671554252
10.535;1.65200391
10.536;1.65200391
10.537;1.666666667
10.538;1.686217009
10.539;1.700879765
10.54;1.700879765
10.541;1.686217009
10.542;1.671554252
10.543;1.661779081
10.544;1.666666667
10.545;1.691104594
10.546;1.715542522
10.547;1.725317693
10.548;1.720430108
10.549;1.710654936
10.55;1.700879765
10.551;1.700879765
10.552;1.710654936
10.553;1.735092864
10.554;1.759530792
10.555;1.759530792
10.556;1.744868035
10.557;1.720430108
10.558;1.715542522
10.559;1.720430108
10.56;1.744868035
10.561;1.774193548
10.562;1.788856305
10.563;1.788856305
10.564;1.769305963
10.565;1.754643206
10.566;1.754643206
10.567;1.769305963
10.568;1.813294233
10.569;1.867057674
10.57;1.842619746
10.571;1.832844575
10.572;1.813294233
10.573;1.803519062
10.574;1.827956989
10.575;1.867057674
10.576;1.906158358
10.577;1.920821114
10.578;1.920821114
10.579;1.920821114
10.58;2.062561095
10.581;1.876832845
10.582;1.847507331
10.583;1.88172043
10.584;1.915933529
10.585;1.920821114
10.586;1.906158358
10.587;1.886608016
10.588;1.867057674
10.589;1.871945259
10.59;1.896383187
10.591;1.9257087
10.592;1.940371457
10.593;1.940371457
10.594;1.920821114
10.595;1.896383187
10.596;1.886608016
10.597;1.906158358
10.598;1.930596285
10.599;1.959921799
10.6;1.964809384
10.601;1.955034213
10.602;1.9257087
10.603;1.906158358
10.604;1.906158358
10.605;1.930596285
10.606;1.955034213
10.607;1.979472141
10.608;1.974584555
10.609;1.959921799
10.61;1.935483871
10.611;1.9257087
10.612;1.935483871
10.613;1.959921799
10.614;1.989247312
10.615;1.999022483
10.616;1.989247312
10.617;1.96969697
10.618;1.945259042
10.619;1.945259042
10.62;1.964809384
10.621;1.999022483
10.622;2.194525904
10.623;2.218963832
10.624;2.160312805
10.625;2.179863148
10.626;2.238514174
10.627;2.209188661
10.628;2.174975562
10.629;2.262952102
10.63;2.11143695
10.631;2.008797654
10.632;1.984359726
10.633;1.959921799
10.634;1.945259042
10.635;1.955034213
10.636;1.979472141
10.637;1.999022483
10.638;1.999022483
10.639;1.984359726
10.64;1.950146628
10.641;1.930596285
10.642;1.930596285
10.643;1.945259042
10.644;1.955034213
10.645;1.96969697
10.646;1.959921799
10.647;1.930596285
10.648;1.901270772
10.649;1.886608016
10.65;1.886608016
10.651;1.906158358
10.652;1.920821114
10.653;1.920821114
10.654;1.906158358
10.655;1.871945259
10.656;1.842619746
10.657;1.83773216
10.658;1.842619746
10.659;1.862170088
10.66;1.871945259
10.661;1.867057674
10.662;1.842619746
10.663;1.808406647
10.664;1.788856305
10.665;1.788856305
10.666;1.803519062
10.667;1.823069404
10.668;1.827956989
10.669;1.813294233
10.67;1.779081134
10.671;1.754643206
10.672;1.73998045
10.673;1.749755621
10.674;1.764418377
10.675;1.783968719
10.676;1.779081134
10.677;1.759530792
10.678;1.725317693
10.679;1.705767351
10.68;1.700879765
10.681;1.710654936
10.682;1.730205279
10.683;1.73998045
10.684;1.725317693
10.685;1.700879765
10.686;1.676441838
10.687;1.661779081
10.688;1.661779081
10.689;1.681329423
10.69;1.69599218
10.691;1.69599218
10.692;1.686217009
10.693;1.656891496
10.694;1.637341153
10.695;1.632453568
10.696;1.642228739
10.697;1.656891496
10.698;1.671554252
10.699;1.666666667
10.7;1.65200391
10.701;1.627565982
10.702;1.612903226
10.703;1.612903226
10.704;1.627565982
10.705;1.647116325
10.706;1.656891496
10.707;1.647116325
10.708;1.627565982
10.709;1.60801564
10.71;1.603128055
10.711;1.60801564
10.712;1.627565982
10.713;1.642228739
10.714;1.647116325
10.715;1.632453568
10.716;1.612903226
10.717;1.598240469
10.718;1.598240469
10.719;1.612903226
10.72;1.632453568
10.721;1.642228739
10.722;1.637341153
10.723;1.622678397
10.724;1.603128055
10.725;1.593352884
10.726;1.603128055
10.727;1.617790811
10.728;1.642228739
10.729;1.642228739
10.73;1.632453568
10.731;1.612903226
10.732;1.598240469
10.733;1.598240469
10.734;1.60801564
10.735;1.627565982
10.736;1.642228739
10.737;1.642228739
10.738;1.622678397
10.739;1.603128055
10.74;1.593352884
10.741;1.598240469
10.742;1.612903226
10.743;1.632453568
10.744;1.637341153
10.745;1.627565982
10.746;1.60801564
10.747;1.593352884
10.748;1.583577713
10.749;1.593352884
10.75;1.612903226
10.751;1.627565982
10.752;1.622678397
10.753;1.60801564
10.754;1.588465298
10.755;1.573802542
10.756;1.573802542
10.757;1.588465298
10.758;1.60801564
10.759;1.617790811
10.76;1.60801564
10.761;1.593352884
10.762;1.568914956
10.763;1.56402737
10.764;1.573802542
10.765;1.593352884
10.766;1.60801564
10.767;1.612903226
10.768;1.603128055
10.769;1.583577713
10.77;1.568914956
10.771;1.568914956
10.772;1.583577713
10.773;1.60801564
10.774;1.622678397
10.775;1.617790811
10.776;1.603128055
10.777;1.588465298
10.778;1.578690127
10.779;1.588465298
10.78;1.60801564
10.781;1.632453568
10.782;1.637341153
10.783;1.632453568
10.784;1.612903226
10.785;1.598240469
10.786;1.598240469
10.787;1.612903226
10.788;1.642228739
10.789;1.656891496
10.79;1.656891496
10.791;1.642228739
10.792;1.622678397
10.793;1.617790811
10.794;1.622678397
10.795;1.647116325
10.796;1.671554252
10.797;1.681329423
10.798;1.671554252
10.799;1.656891496
10.8;1.637341153
10.801;1.637341153
10.802;1.65200391
10.803;1.676441838
10.804;1.69599218
10.805;1.700879765
10.806;1.686217009
10.807;1.666666667
10.808;1.656891496
10.809;1.661779081
10.81;1.681329423
10.811;1.705767351
10.812;1.715542522
10.813;1.710654936
10.814;1.691104594
10.815;1.676441838
10.816;1.666666667
10.817;1.676441838
10.818;1.700879765
10.819;1.715542522
10.82;1.720430108
10.821;1.710654936
10.822;1.691104594
10.823;1.676441838
10.824;1.676441838
10.825;1.686217009
10.826;1.710654936
10.827;1.720430108
10.828;1.715542522
10.829;1.700879765
10.83;1.676441838
10.831;1.671554252
10.832;1.671554252
10.833;1.69599218
10.834;1.705767351
10.835;1.710654936
10.836;1.700879765
10.837;1.681329423
10.838;1.661779081
10.839;1.656891496
10.84;1.666666667
10.841;1.686217009
10.842;1.69599218
10.843;1.691104594
10.844;1.671554252
10.845;1.647116325
10.846;1.637341153
10.847;1.642228739
10.848;1.65200391
10.849;1.671554252
10.85;1.671554252
10.851;1.65200391
10.852;1.632453568
10.853;1.612903226
10.854;1.612903226
10.855;1.622678397
10.856;1.637341153
10.857;1.647116325
10.858;1.637341153
10.859;1.617790811
10.86;1.593352884
10.861;1.583577713
10.862;1.593352884
10.863;1.60801564
10.864;1.617790811
10.865;1.617790811
10.866;1.603128055
10.867;1.573802542
10.868;1.559139785
10.869;1.56402737
10.87;1.578690127
10.871;1.593352884
10.872;1.603128055
10.873;1.593352884
10.874;1.568914956
10.875;1.544477028
10.876;1.539589443
10.877;1.549364614
10.878;1.568914956
10.879;1.583577713
10.88;1.578690127
10.881;1.56402737
10.882;1.539589443
10.883;1.520039101
10.884;1.524926686
10.885;1.544477028
10.886;1.56402737
10.887;1.568914956
10.888;1.559139785
10.889;1.534701857
10.89;1.515151515
10.891;1.505376344
10.892;1.520039101
10.893;1.539589443
10.894;1.554252199
10.895;1.554252199
10.896;1.534701857
10.897;1.51026393
10.898;1.490713587
10.899;1.490713587
10.9;1.51026393
10.901;1.529814272
10.902;1.539589443
10.903;1.529814272
10.904;1.51026393
10.905;1.480938416
10.906;1.471163245
10.907;1.485826002
10.908;1.505376344
10.909;1.520039101
10.91;1.520039101
10.911;1.500488759
10.912;1.476050831
10.913;1.456500489
10.914;1.456500489
10.915;1.471163245
10.916;1.495601173
10.917;1.505376344
10.918;1.495601173
10.919;1.471163245
10.92;1.446725318
10.921;1.436950147
10.922;1.446725318
10.923;1.461388074
10.924;1.480938416
10.925;1.485826002
10.926;1.471163245
10.927;1.446725318
10.928;1.427174976
10.929;1.427174976
10.93;1.441837732
10.931;1.461388074
10.932;1.480938416
10.933;1.476050831
10.934;1.456500489
10.935;1.432062561
10.936;1.42228739
10.937;1.432062561
10.938;1.451612903
10.939;1.476050831
10.94;1.480938416
10.941;1.471163245
10.942;1.451612903
10.943;1.432062561
10.944;1.432062561
10.945;1.446725318
10.946;1.471163245
10.947;1.490713587
10.948;1.495601173
10.949;1.480938416
10.95;1.456500489
10.951;1.446725318
10.952;1.456500489
10.953;1.480938416
10.954;1.500488759
10.955;1.520039101
10.956;1.51026393
10.957;1.495601173
10.958;1.476050831
10.959;1.471163245
10.96;1.485826002
10.961;1.515151515
10.962;1.539589443
10.963;1.539589443
10.964;1.529814272
10.965;1.51026393
10.966;1.495601173
10.967;1.505376344
10.968;1.529814272
10.969;1.559139785
10.97;1.573802542
10.971;1.573802542
10.972;1.554252199
10.973;1.534701857
10.974;1.529814272
10.975;1.549364614
10.976;1.573802542
10.977;1.598240469
10.978;1.60801564
10.979;1.593352884
10.98;1.573802542
10.981;1.56402737
10.982;1.56402737
10.983;1.583577713
10.984;1.612903226
10.985;1.632453568
10.986;1.627565982
10.987;1.612903226
10.988;1.588465298
10.989;1.578690127
10.99;1.588465298
10.991;1.617790811
10.992;1.637341153
10.993;1.647116325
10.994;1.637341153
10.995;1.612903226
10.996;1.593352884
10.997;1.598240469
10.998;1.612903226
10.999;1.637341153
11;1.656891496
11.001;1.656891496
11.002;1.637341153
11.003;1.617790811
11.004;1.603128055
11.005;1.612903226
11.006;1.632453568
11.007;1.656891496
11.008;1.666666667
11.009;1.661779081
11.01;1.642228739
11.011;1.622678397
11.012;1.617790811
11.013;1.632453568
11.014;1.656891496
11.015;1.676441838
11.016;1.681329423
11.017;1.666666667
11.018;1.647116325
11.019;1.632453568
11.02;1.637341153
11.021;1.656891496
11.022;1.681329423
11.023;1.700879765
11.024;1.69599218
11.025;1.681329423
11.026;1.661779081
11.027;1.656891496
11.028;1.671554252
11.029;1.69599218
11.03;1.720430108
11.031;1.730205279
11.032;1.720430108
11.033;1.700879765
11.034;1.691104594
11.035;1.691104594
11.036;1.715542522
11.037;1.73998045
11.038;1.759530792
11.039;1.764418377
11.04;1.744868035
11.041;1.730205279
11.042;1.725317693
11.043;1.73998045
11.044;1.764418377
11.045;1.788856305
11.046;1.798631476
11.047;1.798631476
11.048;1.779081134
11.049;1.769305963
11.05;1.774193548
11.051;1.793743891
11.052;1.823069404
11.053;1.842619746
11.054;1.852394917
11.055;1.842619746
11.056;1.823069404
11.057;1.818181818
11.058;1.832844575
11.059;1.857282502
11.06;1.886608016
11.061;1.906158358
11.062;1.901270772
11.063;1.891495601
11.064;1.876832845
11.065;1.88172043
11.066;1.901270772
11.067;1.930596285
11.068;1.955034213
11.069;1.964809384
11.07;1.959921799
11.071;1.945259042
11.072;1.935483871
11.073;1.945259042
11.074;1.974584555
11.075;1.999022483
11.076;2.018572825
11.077;2.018572825
11.078;2.008797654
11.079;1.994134897
11.08;1.999022483
11.081;2.013685239
11.082;2.038123167
11.083;2.062561095
11.084;2.072336266
11.085;2.06744868
11.086;2.052785924
11.087;2.047898338
11.088;2.052785924
11.089;2.072336266
11.09;2.101661779
11.091;2.116324536
11.092;2.116324536
11.093;2.106549365
11.094;2.091886608
11.095;2.091886608
11.096;2.101661779
11.097;2.126099707
11.098;2.145650049
11.099;2.15542522
11.1;2.150537634
11.101;2.135874878
11.102;2.126099707
11.103;2.126099707
11.104;2.140762463
11.105;2.165200391
11.106;2.179863148
11.107;2.179863148
11.108;2.170087977
11.109;2.15542522
11.11;2.145650049
11.111;2.150537634
11.112;2.174975562
11.113;2.194525904
11.114;2.204301075
11.115;2.19941349
11.116;2.179863148
11.117;2.165200391
11.118;2.160312805
11.119;2.174975562
11.12;2.194525904
11.121;2.209188661
11.122;2.209188661
11.123;2.19941349
11.124;2.184750733
11.125;2.165200391
11.126;2.165200391
11.127;2.184750733
11.128;2.204301075
11.129;2.214076246
11.13;2.209188661
11.131;2.194525904
11.132;2.174975562
11.133;2.170087977
11.134;2.174975562
11.135;2.194525904
11.136;2.209188661
11.137;2.214076246
11.138;2.204301075
11.139;2.179863148
11.14;2.165200391
11.141;2.165200391
11.142;2.179863148
11.143;2.19941349
11.144;2.209188661
11.145;2.204301075
11.146;2.189638319
11.147;2.170087977
11.148;2.160312805
11.149;2.165200391
11.15;2.179863148
11.151;2.194525904
11.152;2.19941349
11.153;2.189638319
11.154;2.165200391
11.155;2.150537634
11.156;2.145650049
11.157;2.15542522
11.158;2.170087977
11.159;2.184750733
11.16;2.184750733
11.161;2.165200391
11.162;2.145650049
11.163;2.135874878
11.164;2.135874878
11.165;2.15542522
11.166;2.170087977
11.167;2.179863148
11.168;2.170087977
11.169;2.15542522
11.17;2.135874878
11.171;2.130987292
11.172;2.145650049
11.173;2.165200391
11.174;2.179863148
11.175;2.184750733
11.176;2.174975562
11.177;2.15542522
11.178;2.145650049
11.179;2.150537634
11.18;2.170087977
11.181;2.189638319
11.182;2.19941349
11.183;2.19941349
11.184;2.184750733
11.185;2.170087977
11.186;2.165200391
11.187;2.170087977
11.188;2.194525904
11.189;2.214076246
11.19;2.214076246
11.191;2.209188661
11.192;2.189638319
11.193;2.179863148
11.194;2.179863148
11.195;2.19941349
11.196;2.214076246
11.197;2.228739003
11.198;2.233626588
11.199;2.218963832
11.2;2.204301075
11.201;2.19941349
11.202;2.204301075
11.203;2.223851417
11.204;2.24340176
11.205;2.258064516
11.206;2.248289345
11.207;2.238514174
11.208;2.228739003
11.209;2.228739003
11.21;2.24340176
11.211;2.267839687
11.212;2.287390029
11.213;2.287390029
11.214;2.277614858
11.215;2.267839687
11.216;2.258064516
11.217;2.272727273
11.218;2.287390029
11.219;2.306940371
11.22;2.321603128
11.221;2.321603128
11.222;2.306940371
11.223;2.2971652
11.224;2.2971652
11.225;2.306940371
11.226;2.326490714
11.227;2.346041056
11.228;2.355816227
11.229;2.350928641
11.23;2.336265885
11.231;2.326490714
11.232;2.331378299
11.233;2.350928641
11.234;2.370478983
11.235;2.380254154
11.236;2.380254154
11.237;2.375366569
11.238;2.360703812
11.239;2.355816227
11.24;2.370478983
11.241;2.380254154
11.242;2.404692082
11.243;2.414467253
11.244;2.404692082
11.245;2.394916911
11.246;2.38514174
11.247;2.38514174
11.248;2.399804497
11.249;2.414467253
11.25;2.42913001
11.251;2.42913001
11.252;2.424242424
11.253;2.409579668
11.254;2.399804497
11.255;2.409579668
11.256;2.424242424
11.257;2.438905181
11.258;2.448680352
11.259;2.448680352
11.26;2.434017595
11.261;2.419354839
11.262;2.419354839
11.263;2.42913001
11.264;2.443792766
11.265;2.458455523
11.266;2.463343109
11.267;2.453567937
11.268;2.438905181
11.269;2.42913001
11.27;2.424242424
11.271;2.438905181
11.272;2.458455523
11.273;2.463343109
11.274;2.463343109
11.275;2.448680352
11.276;2.434017595
11.277;2.424242424
11.278;2.42913001
11.279;2.443792766
11.28;2.458455523
11.281;2.463343109
11.282;2.458455523
11.283;2.438905181
11.284;2.424242424
11.285;2.419354839
11.286;2.42913001
11.287;2.443792766
11.288;2.453567937
11.289;2.448680352
11.29;2.443792766
11.291;2.424242424
11.292;2.414467253
11.293;2.414467253
11.294;2.424242424
11.295;2.438905181
11.296;2.443792766
11.297;2.438905181
11.298;2.42913001
11.299;2.409579668
11.3;2.404692082
11.301;2.409579668
11.302;2.419354839
11.303;2.434017595
11.304;2.434017595
11.305;2.424242424
11.306;2.409579668
11.307;2.394916911
11.308;2.394916911
11.309;2.404692082
11.31;2.414467253
11.311;2.424242424
11.312;2.424242424
11.313;2.409579668
11.314;2.394916911
11.315;2.380254154
11.316;2.38514174
11.317;2.399804497
11.318;2.409579668
11.319;2.414467253
11.32;2.409579668
11.321;2.390029326
11.322;2.375366569
11.323;2.370478983
11.324;2.375366569
11.325;2.38514174
11.326;2.399804497
11.327;2.399804497
11.328;2.38514174
11.329;2.370478983
11.33;2.355816227
11.331;2.350928641
11.332;2.365591398
11.333;2.380254154
11.334;2.38514174
11.335;2.375366569
11.336;2.365591398
11.337;2.34115347
11.338;2.336265885
11.339;2.34115347
11.34;2.350928641
11.341;2.360703812
11.342;2.365591398
11.343;2.355816227
11.344;2.331378299
11.345;2.316715543
11.346;2.311827957
11.347;2.321603128
11.348;2.336265885
11.349;2.34115347
11.35;2.336265885
11.351;2.321603128
11.352;2.306940371
11.353;2.287390029
11.354;2.292277615
11.355;2.302052786
11.356;2.316715543
11.357;2.316715543
11.358;2.306940371
11.359;2.292277615
11.36;2.272727273
11.361;2.267839687
11.362;2.272727273
11.363;2.287390029
11.364;2.2971652
11.365;2.2971652
11.366;2.282502444
11.367;2.262952102
11.368;2.248289345
11.369;2.24340176
11.37;2.258064516
11.371;2.272727273
11.372;2.277614858
11.373;2.267839687
11.374;2.253176931
11.375;2.233626588
11.376;2.228739003
11.377;2.233626588
11.378;2.248289345
11.379;2.258064516
11.38;2.262952102
11.381;2.248289345
11.382;2.228739003
11.383;2.214076246
11.384;2.214076246
11.385;2.218963832
11.386;2.238514174
11.387;2.248289345
11.388;2.24340176
11.389;2.228739003
11.39;2.209188661
11.391;2.204301075
11.392;2.204301075
11.393;2.223851417
11.394;2.238514174
11.395;2.238514174
11.396;2.228739003
11.397;2.214076246
11.398;2.194525904
11.399;2.194525904
11.4;2.204301075
11.401;2.218963832
11.402;2.233626588
11.403;2.233626588
11.404;2.218963832
11.405;2.19941349
11.406;2.194525904
11.407;2.19941349
11.408;2.209188661
11.409;2.228739003
11.41;2.233626588
11.411;2.223851417
11.412;2.209188661
11.413;2.194525904
11.414;2.189638319
11.415;2.204301075
11.416;2.218963832
11.417;2.233626588
11.418;2.228739003
11.419;2.218963832
11.42;2.19941349
11.421;2.194525904
11.422;2.19941349
11.423;2.214076246
11.424;2.228739003
11.425;2.238514174
11.426;2.228739003
11.427;2.214076246
11.428;2.19941349
11.429;2.19941349
11.43;2.204301075
11.431;2.223851417
11.432;2.238514174
11.433;2.238514174
11.434;2.228739003
11.435;2.214076246
11.436;2.204301075
11.437;2.209188661
11.438;2.223851417
11.439;2.24340176
11.44;2.253176931
11.441;2.248289345
11.442;2.233626588
11.443;2.214076246
11.444;2.214076246
11.445;2.228739003
11.446;2.24340176
11.447;2.262952102
11.448;2.267839687
11.449;2.253176931
11.45;2.24340176
11.451;2.233626588
11.452;2.238514174
11.453;2.258064516
11.454;2.277614858
11.455;2.292277615
11.456;2.287390029
11.457;2.272727273
11.458;2.253176931
11.459;2.248289345
11.46;2.262952102
11.461;2.282502444
11.462;2.2971652
11.463;2.302052786
11.464;2.2971652
11.465;2.277614858
11.466;2.272727273
11.467;2.282502444
11.468;2.2971652
11.469;2.321603128
11.47;2.336265885
11.471;2.336265885
11.472;2.321603128
11.473;2.311827957
11.474;2.311827957
11.475;2.321603128
11.476;2.346041056
11.477;2.365591398
11.478;2.370478983
11.479;2.365591398
11.48;2.350928641
11.481;2.34115347
11.482;2.346041056
11.483;2.365591398
11.484;2.380254154
11.485;2.399804497
11.486;2.399804497
11.487;2.38514174
11.488;2.370478983
11.489;2.365591398
11.49;2.380254154
11.491;2.394916911
11.492;2.414467253
11.493;2.419354839
11.494;2.409579668
11.495;2.394916911
11.496;2.38514174
11.497;2.38514174
11.498;2.399804497
11.499;2.419354839
11.5;2.42913001
11.501;2.424242424
11.502;2.414467253
11.503;2.394916911
11.504;2.38514174
11.505;2.394916911
11.506;2.409579668
11.507;2.424242424
11.508;2.42913001
11.509;2.419354839
11.51;2.399804497
11.511;2.380254154
11.512;2.380254154
11.513;2.390029326
11.514;2.409579668
11.515;2.419354839
11.516;2.409579668
11.517;2.394916911
11.518;2.375366569
11.519;2.370478983
11.52;2.370478983
11.521;2.38514174
11.522;2.404692082
11.523;2.404692082
11.524;2.394916911
11.525;2.375366569
11.526;2.355816227
11.527;2.355816227
11.528;2.365591398
11.529;2.375366569
11.53;2.390029326
11.531;2.390029326
11.532;2.365591398
11.533;2.350928641
11.534;2.336265885
11.535;2.34115347
11.536;2.350928641
11.537;2.370478983
11.538;2.375366569
11.539;2.365591398
11.54;2.350928641
11.541;2.331378299
11.542;2.321603128
11.543;2.336265885
11.544;2.355816227
11.545;2.365591398
11.546;2.370478983
11.547;2.360703812
11.548;2.34115347
11.549;2.336265885
11.55;2.350928641
11.551;2.375366569
11.552;2.404692082
11.553;2.424242424
11.554;2.42913001
11.555;2.424242424
11.556;2.419354839
11.557;2.419354839
11.558;2.443792766
11.559;2.47311828
11.56;2.502443793
11.561;2.512218964
11.562;2.512218964
11.563;2.502443793
11.564;2.497556207
11.565;2.512218964
11.566;2.536656891
11.567;2.565982405
11.568;2.585532747
11.569;2.590420332
11.57;2.585532747
11.571;2.57086999
11.572;2.57086999
11.573;2.585532747
11.574;2.609970674
11.575;2.634408602
11.576;2.644183773
11.577;2.639296188
11.578;2.624633431
11.579;2.61485826
11.58;2.61485826
11.581;2.634408602
11.582;2.65884653
11.583;2.673509286
11.584;2.673509286
11.585;2.663734115
11.586;2.644183773
11.587;2.639296188
11.588;2.644183773
11.589;2.663734115
11.59;2.683284457
11.591;2.693059629
11.592;2.683284457
11.593;2.663734115
11.594;2.649071359
11.595;2.649071359
11.596;2.65884653
11.597;2.678396872
11.598;2.693059629
11.599;2.688172043
11.6;2.678396872
11.601;2.65884653
11.602;2.644183773
11.603;2.649071359
11.604;2.663734115
11.605;2.683284457
11.606;2.688172043
11.607;2.683284457
11.608;2.663734115
11.609;2.644183773
11.61;2.644183773
11.611;2.649071359
11.612;2.668621701
11.613;2.683284457
11.614;2.683284457
11.615;2.668621701
11.616;2.653958944
11.617;2.639296188
11.618;2.639296188
11.619;2.649071359
11.62;2.668621701
11.621;2.678396872
11.622;2.668621701
11.623;2.653958944
11.624;2.629521017
11.625;2.624633431
11.626;2.624633431
11.627;2.639296188
11.628;2.653958944
11.629;2.65884653
11.63;2.644183773
11.631;2.619745846
11.632;2.600195503
11.633;2.595307918
11.634;2.605083089
11.635;2.619745846
11.636;2.624633431
11.637;2.619745846
11.638;2.600195503
11.639;2.575757576
11.64;2.561094819
11.641;2.561094819
11.642;2.57086999
11.643;2.580645161
11.644;2.575757576
11.645;2.561094819
11.646;2.536656891
11.647;2.512218964
11.648;2.502443793
11.649;2.507331378
11.65;2.512218964
11.651;2.517106549
11.652;2.507331378
11.653;2.487781036
11.654;2.458455523
11.655;2.438905181
11.656;2.434017595
11.657;2.438905181
11.658;2.443792766
11.659;2.448680352
11.66;2.42913001
11.661;2.404692082
11.662;2.380254154
11.663;2.360703812
11.664;2.370478983
11.665;2.375366569
11.666;2.38514174
11.667;2.375366569
11.668;2.355816227
11.669;2.331378299
11.67;2.306940371
11.671;2.302052786
11.672;2.306940371
11.673;2.316715543
11.674;2.321603128
11.675;2.311827957
11.676;2.282502444
11.677;2.258064516
11.678;2.24340176
11.679;2.24340176
11.68;2.258064516
11.681;2.267839687
11.682;2.267839687
11.683;2.248289345
11.684;2.228739003
11.685;2.204301075
11.686;2.19941349
11.687;2.214076246
11.688;2.228739003
11.689;2.238514174
11.69;2.233626588
11.691;2.214076246
11.692;2.189638319
11.693;2.184750733
11.694;2.189638319
11.695;2.204301075
11.696;2.223851417
11.697;2.233626588
11.698;2.223851417
11.699;2.204301075
11.7;2.189638319
11.701;2.184750733
11.702;2.19941349
11.703;2.223851417
11.704;2.238514174
11.705;2.24340176
11.706;2.228739003
11.707;2.214076246
11.708;2.204301075
11.709;2.214076246
11.71;2.233626588
11.711;2.253176931
11.712;2.267839687
11.713;2.267839687
11.714;2.253176931
11.715;2.238514174
11.716;2.238514174
11.717;2.253176931
11.718;2.272727273
11.719;2.2971652
11.72;2.302052786
11.721;2.287390029
11.722;2.272727273
11.723;2.262952102
11.724;2.262952102
11.725;2.282502444
11.726;2.306940371
11.727;2.316715543
11.728;2.316715543
11.729;2.302052786
11.73;2.282502444
11.731;2.277614858
11.732;2.287390029
11.733;2.306940371
11.734;2.321603128
11.735;2.326490714
11.736;2.316715543
11.737;2.292277615
11.738;2.277614858
11.739;2.277614858
11.74;2.292277615
11.741;2.311827957
11.742;2.321603128
11.743;2.316715543
11.744;2.302052786
11.745;2.282502444
11.746;2.272727273
11.747;2.272727273
11.748;2.292277615
11.749;2.306940371
11.75;2.311827957
11.751;2.2971652
11.752;2.277614858
11.753;2.258064516
11.754;2.248289345
11.755;2.258064516
11.756;2.272727273
11.757;2.282502444
11.758;2.282502444
11.759;2.258064516
11.76;2.233626588
11.761;2.214076246
11.762;2.209188661
11.763;2.223851417
11.764;2.238514174
11.765;2.238514174
11.766;2.223851417
11.767;2.194525904
11.768;2.170087977
11.769;2.15542522
11.77;2.160312805
11.771;2.170087977
11.772;2.179863148
11.773;2.170087977
11.774;2.150537634
11.775;2.116324536
11.776;2.096774194
11.777;2.091886608
11.778;2.096774194
11.779;2.11143695
11.78;2.116324536
11.781;2.101661779
11.782;2.072336266
11.783;2.043010753
11.784;2.023460411
11.785;2.023460411
11.786;2.038123167
11.787;2.047898338
11.788;2.047898338
11.789;2.023460411
11.79;1.994134897
11.791;1.964809384
11.792;1.959921799
11.793;1.96969697
11.794;1.984359726
11.795;1.994134897
11.796;1.984359726
11.797;1.964809384
11.798;1.930596285
11.799;1.911045943
11.8;1.915933529
11.801;1.930596285
11.802;1.950146628
11.803;1.955034213
11.804;1.935483871
11.805;1.911045943
11.806;1.88172043
11.807;1.871945259
11.808;1.886608016
11.809;1.901270772
11.81;1.915933529
11.811;1.911045943
11.812;1.891495601
11.813;1.862170088
11.814;1.83773216
11.815;1.83773216
11.816;1.852394917
11.817;1.871945259
11.818;1.88172043
11.819;1.867057674
11.82;1.83773216
11.821;1.813294233
11.822;1.798631476
11.823;1.808406647
11.824;1.827956989
11.825;1.842619746
11.826;1.847507331
11.827;1.827956989
11.828;1.798631476
11.829;1.774193548
11.83;1.774193548
11.831;1.793743891
11.832;1.813294233
11.833;1.823069404
11.834;1.818181818
11.835;1.788856305
11.836;1.759530792
11.837;1.749755621
11.838;1.754643206
11.839;1.774193548
11.84;1.798631476
11.841;1.803519062
11.842;1.783968719
11.843;1.754643206
11.844;1.730205279
11.845;1.725317693
11.846;1.73998045
11.847;1.764418377
11.848;1.774193548
11.849;1.769305963
11.85;1.744868035
11.851;1.715542522
11.852;1.691104594
11.853;1.700879765
11.854;1.720430108
11.855;1.73998045
11.856;1.744868035
11.857;1.735092864
11.858;1.700879765
11.859;1.671554252
11.86;1.661779081
11.861;1.676441838
11.862;1.69599218
11.863;1.715542522
11.864;1.705767351
11.865;1.681329423
11.866;1.65200391
11.867;1.627565982
11.868;1.627565982
11.869;1.647116325
11.87;1.666666667
11.871;1.671554252
11.872;1.661779081
11.873;1.627565982
11.874;1.593352884
11.875;1.578690127
11.876;1.593352884
11.877;1.617790811
11.878;1.632453568
11.879;1.632453568
11.88;1.60801564
11.881;1.573802542
11.882;1.549364614
11.883;1.549364614
11.884;1.568914956
11.885;1.598240469
11.886;1.60801564
11.887;1.598240469
11.888;1.573802542
11.889;1.544477028
11.89;1.524926686
11.891;1.539589443
11.892;1.56402737
11.893;1.593352884
11.894;1.598240469
11.895;1.578690127
11.896;1.549364614
11.897;1.520039101
11.898;1.520039101
11.899;1.539589443
11.9;1.568914956
11.901;1.588465298
11.902;1.583577713
11.903;1.559139785
11.904;1.529814272
11.905;1.515151515
11.906;1.524926686
11.907;1.554252199
11.908;1.583577713
11.909;1.598240469
11.91;1.588465298
11.911;1.56402737
11.912;1.539589443
11.913;1.539589443
11.914;1.56402737
11.915;1.598240469
11.916;1.622678397
11.917;1.632453568
11.918;1.612903226
11.919;1.588465298
11.92;1.578690127
11.921;1.593352884
11.922;1.622678397
11.923;1.656891496
11.924;1.681329423
11.925;1.676441838
11.926;1.656891496
11.927;1.637341153
11.928;1.637341153
11.929;1.661779081
11.93;1.69599218
11.931;1.725317693
11.932;1.735092864
11.933;1.725317693
11.934;1.710654936
11.935;1.691104594
11.936;1.705767351
11.937;1.735092864
11.938;1.769305963
11.939;1.793743891
11.94;1.798631476
11.941;1.779081134
11.942;1.764418377
11.943;1.759530792
11.944;1.783968719
11.945;1.813294233
11.946;1.847507331
11.947;1.862170088
11.948;1.857282502
11.949;1.842619746
11.95;1.827956989
11.951;1.832844575
11.952;1.862170088
11.953;1.896383187
11.954;1.920821114
11.955;1.9257087
11.956;1.911045943
11.957;1.896383187
11.958;1.891495601
11.959;1.906158358
11.96;1.935483871
11.961;1.964809384
11.962;1.979472141
11.963;1.974584555
11.964;1.955034213
11.965;1.940371457
11.966;1.945259042
11.967;1.964809384
11.968;1.999022483
11.969;2.018572825
11.97;2.023460411
11.971;2.013685239
11.972;1.994134897
11.973;1.989247312
11.974;1.999022483
11.975;2.023460411
11.976;2.047898338
11.977;2.06744868
11.978;2.062561095
11.979;2.047898338
11.98;2.033235582
11.981;2.033235582
11.982;2.052785924
11.983;2.072336266
11.984;2.096774194
11.985;2.106549365
11.986;2.091886608
11.987;2.077223851
11.988;2.072336266
11.989;2.077223851
11.99;2.096774194
11.991;2.116324536
11.992;2.130987292
11.993;2.130987292
11.994;2.121212121
11.995;2.106549365
11.996;2.101661779
11.997;2.11143695
11.998;2.135874878
11.999;2.150537634
12;2.165200391
12.001;2.15542522
12.002;2.140762463
12.003;2.135874878
12.004;2.140762463
12.005;2.160312805
12.006;2.179863148
12.007;2.19941349
12.008;2.204301075
12.009;2.194525904
12.01;2.184750733
12.011;2.184750733
12.012;2.189638319
12.013;2.209188661
12.014;2.228739003
12.015;2.238514174
12.016;2.238514174
12.017;2.228739003
12.018;2.214076246
12.019;2.223851417
12.02;2.233626588
12.021;2.248289345
12.022;2.262952102
12.023;2.272727273
12.024;2.262952102
12.025;2.253176931
12.026;2.24340176
12.027;2.253176931
12.028;2.262952102
12.029;2.282502444
12.03;2.292277615
12.031;2.287390029
12.032;2.282502444
12.033;2.267839687
12.034;2.267839687
12.035;2.277614858
12.036;2.292277615
12.037;2.302052786
12.038;2.306940371
12.039;2.302052786
12.04;2.287390029
12.041;2.272727273
12.042;2.277614858
12.043;2.287390029
12.044;2.302052786
12.045;2.311827957
12.046;2.306940371
12.047;2.292277615
12.048;2.277614858
12.049;2.272727273
12.05;2.272727273
12.051;2.287390029
12.052;2.2971652
12.053;2.302052786
12.054;2.292277615
12.055;2.277614858
12.056;2.262952102
12.057;2.258064516
12.058;2.267839687
12.059;2.282502444
12.06;2.287390029
12.061;2.287390029
12.062;2.267839687
12.063;2.253176931
12.064;2.238514174
12.065;2.248289345
12.066;2.253176931
12.067;2.267839687
12.068;2.272727273
12.069;2.262952102
12.07;2.24340176
12.071;2.228739003
12.072;2.228739003
12.073;2.238514174
12.074;2.253176931
12.075;2.262952102
12.076;2.262952102
12.077;2.248289345
12.078;2.233626588
12.079;2.223851417
12.08;2.223851417
12.081;2.238514174
12.082;2.258064516
12.083;2.267839687
12.084;2.258064516
12.085;2.24340176
12.086;2.228739003
12.087;2.223851417
12.088;2.233626588
12.089;2.253176931
12.09;2.267839687
12.091;2.267839687
12.092;2.253176931
12.093;2.233626588
12.094;2.218963832
12.095;2.218963832
12.096;2.233626588
12.097;2.253176931
12.098;2.258064516
12.099;2.248289345
12.1;2.223851417
12.101;2.189638319
12.102;2.174975562
12.103;2.179863148
12.104;2.194525904
12.105;2.204301075
12.106;2.19941349
12.107;2.179863148
12.108;2.15542522
12.109;2.130987292
12.11;2.126099707
12.111;2.135874878
12.112;2.145650049
12.113;2.150537634
12.114;2.140762463
12.115;2.116324536
12.116;2.091886608
12.117;2.077223851
12.118;2.077223851
12.119;2.086999022
12.12;2.096774194
12.121;2.096774194
12.122;2.082111437
12.123;2.057673509
12.124;2.038123167
12.125;2.033235582
12.126;2.038123167
12.127;2.052785924
12.128;2.062561095
12.129;2.057673509
12.13;2.043010753
12.131;2.028347996
12.132;2.018572825
12.133;2.023460411
12.134;2.038123167
12.135;2.062561095
12.136;2.072336266
12.137;2.06744868
12.138;2.057673509
12.139;2.047898338
12.14;2.047898338
12.141;2.062561095
12.142;2.086999022
12.143;2.106549365
12.144;2.116324536
12.145;2.11143695
12.146;2.101661779
12.147;2.096774194
12.148;2.106549365
12.149;2.130987292
12.15;2.160312805
12.151;2.179863148
12.152;2.184750733
12.153;2.179863148
12.154;2.174975562
12.155;2.174975562
12.156;2.19941349
12.157;2.228739003
12.158;2.258064516
12.159;2.272727273
12.16;2.272727273
12.161;2.262952102
12.162;2.262952102
12.163;2.272727273
12.164;2.302052786
12.165;2.331378299
12.166;2.355816227
12.167;2.360703812
12.168;2.355816227
12.169;2.350928641
12.17;2.350928641
12.171;2.365591398
12.172;2.390029326
12.173;2.419354839
12.174;2.434017595
12.175;2.434017595
12.176;2.424242424
12.177;2.414467253
12.178;2.419354839
12.179;2.438905181
12.18;2.463343109
12.181;2.482893451
12.182;2.492668622
12.183;2.482893451
12.184;2.47311828
12.185;2.468230694
12.186;2.478005865
12.187;2.497556207
12.188;2.521994135
12.189;2.536656891
12.19;2.531769306
12.191;2.521994135
12.192;2.512218964
12.193;2.512218964
12.194;2.52688172
12.195;2.546432063
12.196;2.565982405
12.197;2.565982405
12.198;2.561094819
12.199;2.546432063
12.2;2.536656891
12.201;2.541544477
12.202;2.561094819
12.203;2.575757576
12.204;2.585532747
12.205;2.580645161
12.206;2.57086999
12.207;2.556207234
12.208;2.556207234
12.209;2.561094819
12.21;2.575757576
12.211;2.590420332
12.212;2.595307918
12.213;2.585532747
12.214;2.575757576
12.215;2.561094819
12.216;2.561094819
12.217;2.57086999
12.218;2.585532747
12.219;2.595307918
12.22;2.590420332
12.221;2.580645161
12.222;2.565982405
12.223;2.556207234
12.224;2.561094819
12.225;2.575757576
12.226;2.585532747
12.227;2.590420332
12.228;2.580645161
12.229;2.561094819
12.23;2.551319648
12.231;2.546432063
12.232;2.551319648
12.233;2.565982405
12.234;2.57086999
12.235;2.57086999
12.236;2.556207234
12.237;2.536656891
12.238;2.52688172
12.239;2.52688172
12.24;2.536656891
12.241;2.546432063
12.242;2.551319648
12.243;2.541544477
12.244;2.52688172
12.245;2.512218964
12.246;2.507331378
12.247;2.517106549
12.248;2.52688172
12.249;2.541544477
12.25;2.541544477
12.251;2.52688172
12.252;2.517106549
12.253;2.507331378
12.254;2.507331378
12.255;2.521994135
12.256;2.536656891
12.257;2.551319648
12.258;2.546432063
12.259;2.536656891
12.26;2.521994135
12.261;2.517106549
12.262;2.52688172
12.263;2.546432063
12.264;2.561094819
12.265;2.57086999
12.266;2.565982405
12.267;2.556207234
12.268;2.546432063
12.269;2.551319648
12.27;2.565982405
12.271;2.585532747
12.272;2.600195503
12.273;2.605083089
12.274;2.595307918
12.275;2.585532747
12.276;2.580645161
12.277;2.590420332
12.278;2.61485826
12.279;2.634408602
12.28;2.639296188
12.281;2.639296188
12.282;2.624633431
12.283;2.61485826
12.284;2.619745846
12.285;2.634408602
12.286;2.653958944
12.287;2.668621701
12.288;2.673509286
12.289;2.663734115
12.29;2.653958944
12.291;2.649071359
12.292;2.653958944
12.293;2.673509286
12.294;2.693059629
12.295;2.7028348
12.296;2.697947214
12.297;2.688172043
12.298;2.678396872
12.299;2.678396872
12.3;2.688172043
12.301;2.707722385
12.302;2.722385142
12.303;2.727272727
12.304;2.717497556
12.305;2.707722385
12.306;2.697947214
12.307;2.7028348
12.308;2.712609971
12.309;2.732160313
12.31;2.741935484
12.311;2.737047898
12.312;2.722385142
12.313;2.712609971
12.314;2.707722385
12.315;2.712609971
12.316;2.732160313
12.317;2.741935484
12.318;2.746823069
12.319;2.737047898
12.32;2.722385142
12.321;2.712609971
12.322;2.707722385
12.323;2.722385142
12.324;2.737047898
12.325;2.746823069
12.326;2.741935484
12.327;2.732160313
12.328;2.712609971
12.329;2.7028348
12.33;2.712609971
12.331;2.722385142
12.332;2.737047898
12.333;2.737047898
12.334;2.732160313
12.335;2.712609971
12.336;2.697947214
12.337;2.697947214
12.338;2.7028348
12.339;2.717497556
12.34;2.727272727
12.341;2.722385142
12.342;2.707722385
12.343;2.693059629
12.344;2.673509286
12.345;2.678396872
12.346;2.693059629
12.347;2.697947214
12.348;2.707722385
12.349;2.697947214
12.35;2.678396872
12.351;2.65884653
12.352;2.653958944
12.353;2.65884653
12.354;2.673509286
12.355;2.683284457
12.356;2.683284457
12.357;2.663734115
12.358;2.649071359
12.359;2.634408602
12.36;2.634408602
12.361;2.644183773
12.362;2.653958944
12.363;2.663734115
12.364;2.653958944
12.365;2.634408602
12.366;2.619745846
12.367;2.609970674
12.368;2.61485826
12.369;2.624633431
12.37;2.634408602
12.371;2.634408602
12.372;2.624633431
12.373;2.600195503
12.374;2.585532747
12.375;2.585532747
12.376;2.595307918
12.377;2.609970674
12.378;2.61485826
12.379;2.609970674
12.38;2.595307918
12.381;2.580645161
12.382;2.57086999
12.383;2.57086999
12.384;2.585532747
12.385;2.600195503
12.386;2.600195503
12.387;2.595307918
12.388;2.575757576
12.389;2.561094819
12.39;2.561094819
12.391;2.57086999
12.392;2.580645161
12.393;2.595307918
12.394;2.595307918
12.395;2.580645161
12.396;2.561094819
12.397;2.556207234
12.398;2.561094819
12.399;2.575757576
12.4;2.590420332
12.401;2.595307918
12.402;2.590420332
12.403;2.575757576
12.404;2.561094819
12.405;2.556207234
12.406;2.57086999
12.407;2.585532747
12.408;2.600195503
12.409;2.605083089
12.41;2.595307918
12.411;2.580645161
12.412;2.575757576
12.413;2.575757576
12.414;2.595307918
12.415;2.609970674
12.416;2.619745846
12.417;2.619745846
12.418;2.605083089
12.419;2.595307918
12.42;2.595307918
12.421;2.600195503
12.422;2.619745846
12.423;2.639296188
12.424;2.644183773
12.425;2.639296188
12.426;2.624633431
12.427;2.61485826
12.428;2.619745846
12.429;2.634408602
12.43;2.653958944
12.431;2.668621701
12.432;2.668621701
12.433;2.663734115
12.434;2.649071359
12.435;2.649071359
12.436;2.653958944
12.437;2.673509286
12.438;2.693059629
12.439;2.7028348
12.44;2.697947214
12.441;2.688172043
12.442;2.678396872
12.443;2.678396872
12.444;2.697947214
12.445;2.717497556
12.446;2.732160313
12.447;2.737047898
12.448;2.727272727
12.449;2.717497556
12.45;2.707722385
12.451;2.722385142
12.452;2.737047898
12.453;2.75659824
12.454;2.771260997
12.455;2.771260997
12.456;2.751710655
12.457;2.741935484
12.458;2.741935484
12.459;2.75659824
12.46;2.781036168
12.461;2.80058651
12.462;2.805474096
12.463;2.795698925
12.464;2.776148583
12.465;2.771260997
12.466;2.776148583
12.467;2.795698925
12.468;2.815249267
12.469;2.829912023
12.47;2.825024438
12.471;2.815249267
12.472;2.795698925
12.473;2.790811339
12.474;2.810361681
12.475;2.825024438
12.476;2.84457478
12.477;2.849462366
12.478;2.839687195
12.479;2.825024438
12.48;2.810361681
12.481;2.815249267
12.482;2.829912023
12.483;2.849462366
12.484;2.864125122
12.485;2.859237537
12.486;2.84457478
12.487;2.829912023
12.488;2.815249267
12.489;2.829912023
12.49;2.849462366
12.491;2.864125122
12.492;2.869012708
12.493;2.859237537
12.494;2.84457478
12.495;2.825024438
12.496;2.825024438
12.497;2.839687195
12.498;2.859237537
12.499;2.873900293
12.5;2.873900293
12.501;2.854349951
12.502;2.834799609
12.503;2.825024438
12.504;2.825024438
12.505;2.849462366
12.506;2.864125122
12.507;2.869012708
12.508;2.864125122
12.509;2.84457478
12.51;2.825024438
12.511;2.820136852
12.512;2.834799609
12.513;2.854349951
12.514;2.864125122
12.515;2.864125122
12.516;2.849462366
12.517;2.829912023
12.518;2.815249267
12.519;2.820136852
12.52;2.834799609
12.521;2.854349951
12.522;2.864125122
12.523;2.854349951
12.524;2.834799609
12.525;2.815249267
12.526;2.805474096
12.527;2.815249267
12.528;2.834799609
12.529;2.854349951
12.53;2.854349951
12.531;2.839687195
12.532;2.820136852
12.533;2.80058651
12.534;2.805474096
12.535;2.820136852
12.536;2.834799609
12.537;2.849462366
12.538;2.849462366
12.539;2.825024438
12.54;2.810361681
12.541;2.80058651
12.542;2.805474096
12.543;2.825024438
12.544;2.839687195
12.545;2.84457478
12.546;2.834799609
12.547;2.815249267
12.548;2.80058651
12.549;2.795698925
12.55;2.810361681
12.551;2.829912023
12.552;2.839687195
12.553;2.839687195
12.554;2.825024438
12.555;2.80058651
12.556;2.795698925
12.557;2.80058651
12.558;2.815249267
12.559;2.834799609
12.56;2.839687195
12.561;2.834799609
12.562;2.815249267
12.563;2.80058651
12.564;2.80058651
12.565;2.810361681
12.566;2.829912023
12.567;2.839687195
12.568;2.839687195
12.569;2.829912023
12.57;2.810361681
12.571;2.80058651
12.572;2.805474096
12.573;2.820136852
12.574;2.834799609
12.575;2.84457478
12.576;2.84457478
12.577;2.825024438
12.578;2.810361681
12.579;2.805474096
12.58;2.815249267
12.581;2.829912023
12.582;2.849462366
12.583;2.849462366
12.584;2.834799609
12.585;2.820136852
12.586;2.810361681
12.587;2.805474096
12.588;2.825024438
12.589;2.839687195
12.59;2.849462366
12.591;2.849462366
12.592;2.839687195
12.593;2.825024438
12.594;2.815249267
12.595;2.829912023
12.596;2.849462366
12.597;2.864125122
12.598;2.869012708
12.599;2.864125122
12.6;2.854349951
12.601;2.84457478
12.602;2.849462366
12.603;2.859237537
12.604;2.878787879
12.605;2.898338221
12.606;2.898338221
12.607;2.88856305
12.608;2.873900293
12.609;2.869012708
12.61;2.878787879
12.611;2.898338221
12.612;2.917888563
12.613;2.922776149
12.614;2.922776149
12.615;2.913000978
12.616;2.898338221
12.617;2.898338221
12.618;2.913000978
12.619;2.927663734
12.62;2.952101662
12.621;2.952101662
12.622;2.942326491
12.623;2.927663734
12.624;2.913000978
12.625;2.922776149
12.626;2.937438905
12.627;2.956989247
12.628;2.971652004
12.629;2.961876833
12.63;2.952101662
12.631;2.93255132
12.632;2.922776149
12.633;2.937438905
12.634;2.952101662
12.635;2.966764418
12.636;2.971652004
12.637;2.961876833
12.638;2.942326491
12.639;2.927663734
12.64;2.93255132
12.641;2.947214076
12.642;2.961876833
12.643;2.976539589
12.644;2.966764418
12.645;2.952101662
12.646;2.93255132
12.647;2.927663734
12.648;2.93255132
12.649;2.947214076
12.65;2.961876833
12.651;2.966764418
12.652;2.956989247
12.653;2.937438905
12.654;2.922776149
12.655;2.917888563
12.656;2.927663734
12.657;2.942326491
12.658;2.956989247
12.659;2.956989247
12.66;2.937438905
12.661;2.917888563
12.662;2.908113392
12.663;2.913000978
12.664;2.922776149
12.665;2.937438905
12.666;2.942326491
12.667;2.93255132
12.668;2.917888563
12.669;2.898338221
12.67;2.88856305
12.671;2.898338221
12.672;2.913000978
12.673;2.917888563
12.674;2.917888563
12.675;2.903225806
12.676;2.878787879
12.677;2.859237537
12.678;2.859237537
12.679;2.869012708
12.68;2.873900293
12.681;2.878787879
12.682;2.869012708
12.683;2.84457478
12.684;2.825024438
12.685;2.810361681
12.686;2.805474096
12.687;2.815249267
12.688;2.815249267
12.689;2.810361681
12.69;2.790811339
12.691;2.766373412
12.692;2.741935484
12.693;2.732160313
12.694;2.737047898
12.695;2.737047898
12.696;2.732160313
12.697;2.722385142
12.698;2.697947214
12.699;2.673509286
12.7;2.653958944
12.701;2.653958944
12.702;2.649071359
12.703;2.653958944
12.704;2.649071359
12.705;2.629521017
12.706;2.605083089
12.707;2.580645161
12.708;2.57086999
12.709;2.57086999
12.71;2.575757576
12.711;2.575757576
12.712;2.565982405
12.713;2.546432063
12.714;2.52688172
12.715;2.507331378
12.716;2.507331378
12.717;2.521994135
12.718;2.52688172
12.719;2.536656891
12.72;2.546432063
12.721;2.590420332
12.722;2.512218964
12.723;2.595307918
12.724;2.590420332
12.725;2.624633431
12.726;2.649071359
12.727;2.663734115
12.728;2.683284457
12.729;2.585532747
12.73;2.600195503
12.731;2.561094819
12.732;2.605083089
12.733;2.678396872
12.734;2.65884653
12.735;2.609970674
12.736;2.634408602
12.737;2.600195503
12.738;2.585532747
12.739;2.639296188
12.74;2.605083089
12.741;2.595307918
12.742;2.590420332
12.743;2.580645161
12.744;2.580645161
12.745;2.575757576
12.746;2.585532747
12.747;2.590420332
12.748;2.61485826
12.749;2.624633431
12.75;2.619745846
12.751;2.61485826
12.752;2.609970674
12.753;2.609970674
12.754;2.619745846
12.755;2.639296188
12.756;2.653958944
12.757;2.663734115
12.758;2.668621701
12.759;2.683284457
12.76;2.688172043
12.761;2.693059629
12.762;2.7028348
12.763;2.717497556
12.764;2.732160313
12.765;2.732160313
12.766;2.722385142
12.767;2.717497556
12.768;2.712609971
12.769;2.717497556
12.77;2.732160313
12.771;2.751710655
12.772;2.761485826
12.773;2.751710655
12.774;2.746823069
12.775;2.737047898
12.776;2.737047898
12.777;2.746823069
12.778;2.766373412
12.779;2.776148583
12.78;2.785923754
12.781;2.781036168
12.782;2.771260997
12.783;2.766373412
12.784;2.771260997
12.785;2.785923754
12.786;2.80058651
12.787;2.815249267
12.788;2.815249267
12.789;2.80058651
12.79;2.805474096
12.791;2.80058651
12.792;2.805474096
12.793;2.820136852
12.794;2.854349951
12.795;2.878787879
12.796;2.859237537
12.797;2.834799609
12.798;2.815249267
12.799;2.810361681
12.8;2.820136852
12.801;2.825024438
12.802;2.825024438
12.803;2.825024438
12.804;2.810361681
12.805;2.795698925
12.806;2.785923754
12.807;2.790811339
12.808;2.80058651
12.809;2.810361681
12.81;2.810361681
12.811;2.80058651
12.812;2.790811339
12.813;2.781036168
12.814;2.771260997
12.815;2.781036168
12.816;2.795698925
12.817;2.80058651
12.818;2.80058651
12.819;2.790811339
12.82;2.785923754
12.821;2.766373412
12.822;2.761485826
12.823;2.766373412
12.824;2.766373412
12.825;2.766373412
12.826;2.75659824
12.827;2.737047898
12.828;2.727272727
12.829;2.727272727
12.83;2.727272727
12.831;2.737047898
12.832;2.741935484
12.833;2.737047898
12.834;2.722385142
12.835;2.707722385
12.836;2.7028348
12.837;2.693059629
12.838;2.7028348
12.839;2.717497556
12.84;2.717497556
12.841;2.712609971
12.842;2.697947214
12.843;2.678396872
12.844;2.678396872
12.845;2.688172043
12.846;2.697947214
12.847;2.712609971
12.848;2.717497556
12.849;2.712609971
12.85;2.737047898
12.851;2.517106549
12.852;2.492668622
12.853;2.512218964
12.854;2.52688172
12.855;2.541544477
12.856;2.536656891
12.857;2.52688172
12.858;2.52688172
12.859;2.52688172
12.86;2.546432063
12.861;2.551319648
12.862;2.580645161
12.863;2.575757576
12.864;2.785923754
12.865;2.434017595
12.866;2.419354839
12.867;2.42913001
12.868;2.434017595
12.869;2.443792766
12.87;2.458455523
12.871;2.463343109
12.872;2.458455523
12.873;2.463343109
12.874;2.478005865
12.875;2.663734115
12.876;2.673509286
12.877;2.737047898
12.878;2.585532747
12.879;2.781036168
12.88;2.825024438
12.881;2.536656891
12.882;2.536656891
12.883;2.595307918
12.884;2.917888563
12.885;2.80058651
12.886;2.448680352
12.887;2.468230694
12.888;2.443792766
12.889;2.492668622
12.89;2.634408602
12.891;2.678396872
12.892;2.443792766
12.893;2.458455523
12.894;2.463343109
12.895;2.448680352
12.896;2.468230694
12.897;2.521994135
12.898;2.551319648
12.899;2.609970674
12.9;2.683284457
12.901;2.65884653
12.902;2.712609971
12.903;2.605083089
12.904;2.600195503
12.905;2.639296188
12.906;2.663734115
12.907;2.820136852
12.908;2.605083089
12.909;2.585532747
12.91;2.551319648
12.911;2.551319648
12.912;2.565982405
12.913;2.57086999
12.914;2.575757576
12.915;2.585532747
12.916;2.605083089
12.917;2.600195503
12.918;2.595307918
12.919;2.595307918
12.92;2.600195503
12.921;2.629521017
12.922;2.653958944
12.923;2.668621701
12.924;2.673509286
12.925;2.663734115
12.926;2.653958944
12.927;2.65884653
12.928;2.668621701
12.929;2.668621701
12.93;2.663734115
12.931;2.663734115
12.932;2.65884653
12.933;2.624633431
12.934;2.619745846
12.935;2.653958944
12.936;2.678396872
12.937;2.693059629
12.938;2.649071359
12.939;2.609970674
12.94;2.57086999
12.941;2.619745846
12.942;2.619745846
12.943;2.551319648
12.944;2.629521017
12.945;2.551319648
12.946;2.639296188
12.947;2.634408602
12.948;2.619745846
12.949;2.595307918
12.95;2.57086999
12.951;2.556207234
12.952;2.556207234
12.953;2.556207234
12.954;2.551319648
12.955;2.536656891
12.956;2.52688172
12.957;2.512218964
12.958;2.512218964
12.959;2.521994135
12.96;2.541544477
12.961;2.546432063
12.962;2.541544477
12.963;2.52688172
12.964;2.512218964
12.965;2.507331378
12.966;2.512218964
12.967;2.521994135
12.968;2.531769306
12.969;2.536656891
12.97;2.52688172
12.971;2.512218964
12.972;2.502443793
12.973;2.502443793
12.974;2.512218964
12.975;2.521994135
12.976;2.52688172
12.977;2.52688172
12.978;2.517106549
12.979;2.502443793
12.98;2.492668622
12.981;2.497556207
12.982;2.507331378
12.983;2.517106549
12.984;2.521994135
12.985;2.517106549
12.986;2.502443793
12.987;2.487781036
12.988;2.487781036
12.989;2.497556207
12.99;2.502443793
12.991;2.517106549
12.992;2.517106549
12.993;2.502443793
12.994;2.492668622
12.995;2.482893451
12.996;2.487781036
12.997;2.502443793
12.998;2.52688172
12.999;2.531769306
13;2.531769306
13.001;2.512218964
13.002;2.497556207
13.003;2.502443793
13.004;2.531769306
13.005;2.644183773
13.006;2.820136852
13.007;2.629521017
13.008;2.605083089
13.009;2.580645161
13.01;2.561094819
13.011;2.551319648
13.012;2.575757576
13.013;2.61485826
13.014;2.644183773
13.015;2.644183773
13.016;2.629521017
13.017;2.619745846
13.018;2.61485826
13.019;2.619745846
13.02;2.639296188
13.021;2.65884653
13.022;2.65884653
13.023;2.653958944
13.024;2.639296188
13.025;2.619745846
13.026;2.624633431
13.027;2.639296188
13.028;2.65884653
13.029;2.673509286
13.03;2.673509286
13.031;2.65884653
13.032;2.639296188
13.033;2.634408602
13.034;2.639296188
13.035;2.653958944
13.036;2.673509286
13.037;2.683284457
13.038;2.668621701
13.039;2.653958944
13.04;2.639296188
13.041;2.634408602
13.042;2.649071359
13.043;2.663734115
13.044;2.673509286
13.045;2.673509286
13.046;2.65884653
13.047;2.639296188
13.048;2.629521017
13.049;2.634408602
13.05;2.644183773
13.051;2.653958944
13.052;2.663734115
13.053;2.653958944
13.054;2.639296188
13.055;2.619745846
13.056;2.61485826
13.057;2.619745846
13.058;2.634408602
13.059;2.644183773
13.06;2.644183773
13.061;2.629521017
13.062;2.609970674
13.063;2.600195503
13.064;2.595307918
13.065;2.605083089
13.066;2.619745846
13.067;2.624633431
13.068;2.61485826
13.069;2.605083089
13.07;2.580645161
13.071;2.575757576
13.072;2.580645161
13.073;2.590420332
13.074;2.600195503
13.075;2.605083089
13.076;2.590420332
13.077;2.575757576
13.078;2.561094819
13.079;2.556207234
13.08;2.565982405
13.081;2.575757576
13.082;2.585532747
13.083;2.580645161
13.084;2.561094819
13.085;2.541544477
13.086;2.52688172
13.087;2.531769306
13.088;2.541544477
13.089;2.546432063
13.09;2.551319648
13.091;2.536656891
13.092;2.512218964
13.093;2.492668622
13.094;2.482893451
13.095;2.487781036
13.096;2.502443793
13.097;2.507331378
13.098;2.497556207
13.099;2.478005865
13.1;2.448680352
13.101;2.42913001
13.102;2.424242424
13.103;2.434017595
13.104;2.443792766
13.105;2.438905181
13.106;2.424242424
13.107;2.390029326
13.108;2.365591398
13.109;2.346041056
13.11;2.350928641
13.111;2.355816227
13.112;2.360703812
13.113;2.350928641
13.114;2.331378299
13.115;2.292277615
13.116;2.267839687
13.117;2.262952102
13.118;2.262952102
13.119;2.272727273
13.12;2.272727273
13.121;2.253176931
13.122;2.223851417
13.123;2.194525904
13.124;2.174975562
13.125;2.170087977
13.126;2.174975562
13.127;2.179863148
13.128;2.174975562
13.129;2.15542522
13.13;2.121212121
13.131;2.096774194
13.132;2.086999022
13.133;2.091886608
13.134;2.096774194
13.135;2.101661779
13.136;2.086999022
13.137;2.062561095
13.138;2.038123167
13.139;2.023460411
13.14;2.023460411
13.141;2.028347996
13.142;2.038123167
13.143;2.038123167
13.144;2.028347996
13.145;2.008797654
13.146;1.989247312
13.147;1.984359726
13.148;1.989247312
13.149;2.003910068
13.15;2.008797654
13.151;2.008797654
13.152;1.999022483
13.153;1.979472141
13.154;1.974584555
13.155;1.979472141
13.156;1.989247312
13.157;2.003910068
13.158;2.013685239
13.159;2.008797654
13.16;1.999022483
13.161;1.989247312
13.162;1.989247312
13.163;1.999022483
13.164;2.018572825
13.165;2.033235582
13.166;2.033235582
13.167;2.033235582
13.168;2.023460411
13.169;2.013685239
13.17;2.018572825
13.171;2.033235582
13.172;2.052785924
13.173;2.062561095
13.174;2.062561095
13.175;2.052785924
13.176;2.043010753
13.177;2.043010753
13.178;2.052785924
13.179;2.06744868
13.18;2.086999022
13.181;2.096774194
13.182;2.086999022
13.183;2.082111437
13.184;2.072336266
13.185;2.077223851
13.186;2.091886608
13.187;2.11143695
13.188;2.121212121
13.189;2.121212121
13.19;2.116324536
13.191;2.106549365
13.192;2.101661779
13.193;2.11143695
13.194;2.126099707
13.195;2.140762463
13.196;2.150537634
13.197;2.145650049
13.198;2.135874878
13.199;2.126099707
13.2;2.126099707
13.201;2.135874878
13.202;2.15542522
13.203;2.170087977
13.204;2.165200391
13.205;2.160312805
13.206;2.150537634
13.207;2.140762463
13.208;2.145650049
13.209;2.160312805
13.21;2.174975562
13.211;2.179863148
13.212;2.179863148
13.213;2.165200391
13.214;2.15542522
13.215;2.15542522
13.216;2.165200391
13.217;2.174975562
13.218;2.189638319
13.219;2.189638319
13.22;2.179863148
13.221;2.170087977
13.222;2.165200391
13.223;2.165200391
13.224;2.174975562
13.225;2.184750733
13.226;2.194525904
13.227;2.189638319
13.228;2.179863148
13.229;2.170087977
13.23;2.165200391
13.231;2.174975562
13.232;2.184750733
13.233;2.194525904
13.234;2.19941349
13.235;2.194525904
13.236;2.179863148
13.237;2.179863148
13.238;2.179863148
13.239;2.189638319
13.24;2.204301075
13.241;2.214076246
13.242;2.214076246
13.243;2.209188661
13.244;2.19941349
13.245;2.19941349
13.246;2.204301075
13.247;2.223851417
13.248;2.238514174
13.249;2.24340176
13.25;2.24340176
13.251;2.238514174
13.252;2.233626588
13.253;2.238514174
13.254;2.253176931
13.255;2.267839687
13.256;2.282502444
13.257;2.287390029
13.258;2.287390029
13.259;2.282502444
13.26;2.287390029
13.261;2.2971652
13.262;2.311827957
13.263;2.331378299
13.264;2.34115347
13.265;2.34115347
13.266;2.34115347
13.267;2.34115347
13.268;2.346041056
13.269;2.360703812
13.27;2.380254154
13.271;2.394916911
13.272;2.404692082
13.273;2.404692082
13.274;2.404692082
13.275;2.404692082
13.276;2.419354839
13.277;2.434017595
13.278;2.448680352
13.279;2.463343109
13.28;2.47311828
13.281;2.468230694
13.282;2.468230694
13.283;2.478005865
13.284;2.482893451
13.285;2.507331378
13.286;2.521994135
13.287;2.536656891
13.288;2.536656891
13.289;2.531769306
13.29;2.531769306
13.291;2.546432063
13.292;2.561094819
13.293;2.575757576
13.294;2.590420332
13.295;2.595307918
13.296;2.595307918
13.297;2.590420332
13.298;2.595307918
13.299;2.605083089
13.3;2.619745846
13.301;2.639296188
13.302;2.649071359
13.303;2.644183773
13.304;2.644183773
13.305;2.644183773
13.306;2.649071359
13.307;2.663734115
13.308;2.673509286
13.309;2.688172043
13.31;2.688172043
13.311;2.688172043
13.312;2.683284457
13.313;2.678396872
13.314;2.693059629
13.315;2.7028348
13.316;2.712609971
13.317;2.722385142
13.318;2.722385142
13.319;2.717497556
13.32;2.712609971
13.321;2.717497556
13.322;2.727272727
13.323;2.737047898
13.324;2.746823069
13.325;2.751710655
13.326;2.746823069
13.327;2.741935484
13.328;2.737047898
13.329;2.741935484
13.33;2.75659824
13.331;2.761485826
13.332;2.771260997
13.333;2.771260997
13.334;2.766373412
13.335;2.75659824
13.336;2.75659824
13.337;2.766373412
13.338;2.771260997
13.339;2.781036168
13.34;2.785923754
13.341;2.785923754
13.342;2.776148583
13.343;2.771260997
13.344;2.776148583
13.345;2.781036168
13.346;2.790811339
13.347;2.80058651
13.348;2.795698925
13.349;2.795698925
13.35;2.785923754
13.351;2.781036168
13.352;2.785923754
13.353;2.80058651
13.354;2.805474096
13.355;2.810361681
13.356;2.805474096
13.357;2.80058651
13.358;2.790811339
13.359;2.790811339
13.36;2.80058651
13.361;2.810361681
13.362;2.820136852
13.363;2.820136852
13.364;2.810361681
13.365;2.805474096
13.366;2.80058651
13.367;2.80058651
13.368;2.815249267
13.369;2.825024438
13.37;2.829912023
13.371;2.825024438
13.372;2.815249267
13.373;2.810361681
13.374;2.805474096
13.375;2.815249267
13.376;2.829912023
13.377;2.834799609
13.378;2.839687195
13.379;2.834799609
13.38;2.820136852
13.381;2.815249267
13.382;2.820136852
13.383;2.829912023
13.384;2.84457478
13.385;2.854349951
13.386;2.849462366
13.387;2.839687195
13.388;2.829912023
13.389;2.825024438
13.39;2.829912023
13.391;2.849462366
13.392;2.859237537
13.393;2.859237537
13.394;2.854349951
13.395;2.84457478
13.396;2.834799609
13.397;2.839687195
13.398;2.849462366
13.399;2.864125122
13.4;2.873900293
13.401;2.873900293
13.402;2.864125122
13.403;2.854349951
13.404;2.849462366
13.405;2.859237537
13.406;2.869012708
13.407;2.88856305
13.408;2.893450635
13.409;2.883675464
13.41;2.878787879
13.411;2.869012708
13.412;2.869012708
13.413;2.883675464
13.414;2.898338221
13.415;2.908113392
13.416;2.908113392
13.417;2.903225806
13.418;2.88856305
13.419;2.883675464
13.42;2.88856305
13.421;2.903225806
13.422;2.917888563
13.423;2.922776149
13.424;2.922776149
13.425;2.908113392
13.426;2.898338221
13.427;2.898338221
13.428;2.908113392
13.429;2.927663734
13.43;2.942326491
13.431;2.937438905
13.432;2.93255132
13.433;2.922776149
13.434;2.913000978
13.435;2.917888563
13.436;2.93255132
13.437;2.952101662
13.438;2.956989247
13.439;2.952101662
13.44;2.942326491
13.441;2.93255132
13.442;2.927663734
13.443;2.937438905
13.444;2.947214076
13.445;2.961876833
13.446;2.966764418
13.447;2.952101662
13.448;2.937438905
13.449;2.93255132
13.45;2.927663734
13.451;2.937438905
13.452;2.952101662
13.453;2.961876833
13.454;2.952101662
13.455;2.937438905
13.456;2.922776149
13.457;2.913000978
13.458;2.917888563
13.459;2.927663734
13.46;2.937438905
13.461;2.942326491
13.462;2.927663734
13.463;2.903225806
13.464;2.88856305
13.465;2.88856305
13.466;2.88856305
13.467;2.898338221
13.468;2.903225806
13.469;2.893450635
13.47;2.873900293
13.471;2.849462366
13.472;2.829912023
13.473;2.820136852
13.474;2.825024438
13.475;2.829912023
13.476;2.820136852
13.477;2.80058651
13.478;2.771260997
13.479;2.737047898
13.48;2.717497556
13.481;2.712609971
13.482;2.712609971
13.483;2.7028348
13.484;2.688172043
13.485;2.653958944
13.486;2.619745846
13.487;2.590420332
13.488;2.57086999
13.489;2.561094819
13.49;2.556207234
13.491;2.546432063
13.492;2.517106549
13.493;2.478005865
13.494;2.438905181
13.495;2.404692082
13.496;2.394916911
13.497;2.390029326
13.498;2.380254154
13.499;2.365591398
13.5;2.326490714
13.501;2.282502444
13.502;2.238514174
13.503;2.214076246
13.504;2.209188661
13.505;2.204301075
13.506;2.194525904
13.507;2.174975562
13.508;2.130987292
13.509;2.086999022
13.51;2.052785924
13.511;2.043010753
13.512;2.047898338
13.513;2.057673509
13.514;2.047898338
13.515;2.023460411
13.516;1.984359726
13.517;1.950146628
13.518;1.935483871
13.519;1.945259042
13.52;1.959921799
13.521;1.974584555
13.522;1.96969697
13.523;1.945259042
13.524;1.915933529
13.525;1.901270772
13.526;1.911045943
13.527;1.935483871
13.528;1.959921799
13.529;1.979472141
13.53;1.974584555
13.531;1.955034213
13.532;1.940371457
13.533;1.945259042
13.534;1.964809384
13.535;2.003910068
13.536;2.033235582
13.537;2.047898338
13.538;2.047898338
13.539;2.038123167
13.54;2.033235582
13.541;2.057673509
13.542;2.096774194
13.543;2.135874878
13.544;2.165200391
13.545;2.179863148
13.546;2.184750733
13.547;2.184750733
13.548;2.19941349
13.549;2.233626588
13.55;2.277614858
13.551;2.321603128
13.552;2.346041056
13.553;2.360703812
13.554;2.365591398
13.555;2.375366569
13.556;2.394916911
13.557;2.438905181
13.558;2.478005865
13.559;2.512218964
13.56;2.531769306
13.561;2.541544477
13.562;2.541544477
13.563;2.556207234
13.564;2.585532747
13.565;2.619745846
13.566;2.649071359
13.567;2.678396872
13.568;2.683284457
13.569;2.688172043
13.57;2.693059629
13.571;2.707722385
13.572;2.732160313
13.573;2.766373412
13.574;2.790811339
13.575;2.80058651
13.576;2.805474096
13.577;2.805474096
13.578;2.805474096
13.579;2.825024438
13.58;2.849462366
13.581;2.878787879
13.582;2.893450635
13.583;2.893450635
13.584;2.893450635
13.585;2.883675464
13.586;2.88856305
13.587;2.908113392
13.588;2.927663734
13.589;2.952101662
13.59;2.956989247
13.591;2.952101662
13.592;2.947214076
13.593;2.942326491
13.594;2.947214076
13.595;2.966764418
13.596;2.981427175
13.597;2.991202346
13.598;2.991202346
13.599;2.986314761
13.6;2.971652004
13.601;2.966764418
13.602;2.981427175
13.603;2.996089932
13.604;3.005865103
13.605;3.015640274
13.606;3.005865103
13.607;2.996089932
13.608;2.986314761
13.609;2.986314761
13.61;2.996089932
13.611;3.010752688
13.612;3.025415445
13.613;3.020527859
13.614;3.010752688
13.615;2.996089932
13.616;2.991202346
13.617;2.996089932
13.618;3.010752688
13.619;3.020527859
13.62;3.020527859
13.621;3.015640274
13.622;3.000977517
13.623;2.991202346
13.624;2.991202346
13.625;2.996089932
13.626;3.005865103
13.627;3.015640274
13.628;3.015640274
13.629;3.000977517
13.63;2.986314761
13.631;2.976539589
13.632;2.981427175
13.633;2.991202346
13.634;3.000977517
13.635;3.005865103
13.636;2.996089932
13.637;2.986314761
13.638;2.976539589
13.639;2.966764418
13.64;2.976539589
13.641;2.986314761
13.642;2.991202346
13.643;2.991202346
13.644;2.981427175
13.645;2.966764418
13.646;2.961876833
13.647;2.961876833
13.648;2.971652004
13.649;2.976539589
13.65;2.986314761
13.651;2.981427175
13.652;2.966764418
13.653;2.956989247
13.654;2.952101662
13.655;2.956989247
13.656;2.966764418
13.657;2.981427175
13.658;2.976539589
13.659;2.971652004
13.66;2.961876833
13.661;2.952101662
13.662;2.952101662
13.663;2.966764418
13.664;2.976539589
13.665;2.981427175
13.666;2.981427175
13.667;2.971652004
13.668;2.961876833
13.669;2.961876833
13.67;2.966764418
13.671;2.976539589
13.672;2.991202346
13.673;2.996089932
13.674;2.986314761
13.675;2.976539589
13.676;2.971652004
13.677;2.971652004
13.678;2.981427175
13.679;2.996089932
13.68;3.005865103
13.681;3.000977517
13.682;2.996089932
13.683;2.981427175
13.684;2.976539589
13.685;2.986314761
13.686;2.996089932
13.687;3.005865103
13.688;3.010752688
13.689;3.005865103
13.69;2.991202346
13.691;2.981427175
13.692;2.986314761
13.693;2.986314761
13.694;3.000977517
13.695;3.010752688
13.696;3.010752688
13.697;2.996089932
13.698;2.986314761
13.699;2.976539589
13.7;2.981427175
13.701;2.991202346
13.702;3.000977517
13.703;3.000977517
13.704;2.996089932
13.705;2.986314761
13.706;2.966764418
13.707;2.966764418
13.708;2.971652004
13.709;2.976539589
13.71;2.986314761
13.711;2.986314761
13.712;2.976539589
13.713;2.961876833
13.714;2.952101662
13.715;2.952101662
13.716;2.956989247
13.717;2.966764418
13.718;2.971652004
13.719;2.961876833
13.72;2.952101662
13.721;2.937438905
13.722;2.927663734
13.723;2.93255132
13.724;2.942326491
13.725;2.942326491
13.726;2.947214076
13.727;2.937438905
13.728;2.922776149
13.729;2.908113392
13.73;2.908113392
13.731;2.917888563
13.732;2.922776149
13.733;2.927663734
13.734;2.927663734
13.735;2.913000978
13.736;2.898338221
13.737;2.88856305
13.738;2.893450635
13.739;2.903225806
13.74;2.913000978
13.741;2.913000978
13.742;2.908113392
13.743;2.898338221
13.744;2.883675464
13.745;2.878787879
13.746;2.893450635
13.747;2.903225806
13.748;2.908113392
13.749;2.908113392
13.75;2.898338221
13.751;2.88856305
13.752;2.878787879
13.753;2.883675464
13.754;2.893450635
13.755;2.908113392
13.756;2.913000978
13.757;2.908113392
13.758;2.898338221
13.759;2.88856305
13.76;2.88856305
13.761;2.893450635
13.762;2.913000978
13.763;2.922776149
13.764;2.922776149
13.765;2.913000978
13.766;2.908113392
13.767;2.893450635
13.768;2.898338221
13.769;2.913000978
13.77;2.922776149
13.771;2.93255132
13.772;2.93255132
13.773;2.917888563
13.774;2.913000978
13.775;2.908113392
13.776;2.917888563
13.777;2.927663734
13.778;2.942326491
13.779;2.947214076
13.78;2.937438905
13.781;2.927663734
13.782;2.917888563
13.783;2.917888563
13.784;2.927663734
13.785;2.947214076
13.786;2.952101662
13.787;2.952101662
13.788;2.942326491
13.789;2.927663734
13.79;2.922776149
13.791;2.927663734
13.792;2.942326491
13.793;2.952101662
13.794;2.956989247
13.795;2.952101662
13.796;2.937438905
13.797;2.93255132
13.798;2.93255132
13.799;2.937438905
13.8;2.952101662
13.801;2.961876833
13.802;2.956989247
13.803;2.952101662
13.804;2.942326491
13.805;2.93255132
13.806;2.937438905
13.807;2.947214076
13.808;2.961876833
13.809;2.961876833
13.81;2.961876833
13.811;2.947214076
13.812;2.937438905
13.813;2.93255132
13.814;2.942326491
13.815;2.952101662
13.816;2.961876833
13.817;2.961876833
13.818;2.952101662
13.819;2.937438905
13.82;2.93255132
13.821;2.927663734
13.822;2.937438905
13.823;2.952101662
13.824;2.956989247
13.825;2.952101662
13.826;2.942326491
13.827;2.927663734
13.828;2.917888563
13.829;2.927663734
13.83;2.937438905
13.831;2.947214076
13.832;2.947214076
13.833;2.937438905
13.834;2.922776149
13.835;2.913000978
13.836;2.917888563
13.837;2.917888563
13.838;2.93255132
13.839;2.942326491
13.84;2.937438905
13.841;2.922776149
13.842;2.913000978
13.843;2.908113392
13.844;2.908113392
13.845;2.917888563
13.846;2.93255132
13.847;2.93255132
13.848;2.922776149
13.849;2.913000978
13.85;2.898338221
13.851;2.898338221
13.852;2.903225806
13.853;2.913000978
13.854;2.922776149
13.855;2.922776149
13.856;2.913000978
13.857;2.898338221
13.858;2.893450635
13.859;2.893450635
13.86;2.903225806
13.861;2.913000978
13.862;2.922776149
13.863;2.913000978
13.864;2.903225806
13.865;2.893450635
13.866;2.88856305
13.867;2.893450635
13.868;2.908113392
13.869;2.913000978
13.87;2.917888563
13.871;2.908113392
13.872;2.898338221
13.873;2.88856305
13.874;2.88856305
13.875;2.898338221
13.876;2.913000978
13.877;2.922776149
13.878;2.917888563
13.879;2.908113392
13.88;2.893450635
13.881;2.893450635
13.882;2.898338221
13.883;2.908113392
13.884;2.922776149
13.885;2.922776149
13.886;2.917888563
13.887;2.903225806
13.888;2.893450635
13.889;2.893450635
13.89;2.903225806
13.891;2.917888563
13.892;2.922776149
13.893;2.927663734
13.894;2.913000978
13.895;2.898338221
13.896;2.893450635
13.897;2.898338221
13.898;2.908113392
13.899;2.917888563
13.9;2.927663734
13.901;2.917888563
13.902;2.908113392
13.903;2.898338221
13.904;2.893450635
13.905;2.903225806
13.906;2.913000978
13.907;2.922776149
13.908;2.922776149
13.909;2.913000978
13.91;2.903225806
13.911;2.893450635
13.912;2.898338221
13.913;2.908113392
13.914;2.913000978
13.915;2.922776149
13.916;2.917888563
13.917;2.903225806
13.918;2.893450635
13.919;2.88856305
13.92;2.893450635
13.921;2.903225806
13.922;2.913000978
13.923;2.913000978
13.924;2.908113392
13.925;2.893450635
13.926;2.883675464
13.927;2.88856305
13.928;2.893450635
13.929;2.903225806
13.93;2.908113392
13.931;2.903225806
13.932;2.893450635
13.933;2.878787879
13.934;2.878787879
13.935;2.883675464
13.936;2.893450635
13.937;2.903225806
13.938;2.903225806
13.939;2.898338221
13.94;2.88856305
13.941;2.878787879
13.942;2.873900293
13.943;2.883675464
13.944;2.893450635
13.945;2.903225806
13.946;2.898338221
13.947;2.893450635
13.948;2.878787879
13.949;2.869012708
13.95;2.873900293
13.951;2.88856305
13.952;2.893450635
13.953;2.898338221
13.954;2.893450635
13.955;2.883675464
13.956;2.869012708
13.957;2.864125122
13.958;2.873900293
13.959;2.883675464
13.96;2.88856305
13.961;2.883675464
13.962;2.873900293
13.963;2.859237537
13.964;2.849462366
13.965;2.839687195
13.966;2.849462366
13.967;2.859237537
13.968;2.859237537
13.969;2.854349951
13.97;2.84457478
13.971;2.825024438
13.972;2.820136852
13.973;2.820136852
13.974;2.829912023
13.975;2.834799609
13.976;2.834799609
13.977;2.825024438
13.978;2.810361681
13.979;2.795698925
13.98;2.790811339
13.981;2.795698925
13.982;2.805474096
13.983;2.810361681
13.984;2.795698925
13.985;2.785923754
13.986;2.766373412
13.987;2.75659824
13.988;2.75659824
13.989;2.761485826
13.99;2.766373412
13.991;2.761485826
13.992;2.746823069
13.993;2.732160313
13.994;2.712609971
13.995;2.707722385
13.996;2.707722385
13.997;2.712609971
13.998;2.712609971
13.999;2.7028348
14;2.683284457
14.001;2.668621701
14.002;2.649071359
14.003;2.649071359
14.004;2.653958944
14.005;2.65884653
14.006;2.653958944
14.007;2.639296188
14.008;2.619745846
14.009;2.600195503
14.01;2.590420332
14.011;2.595307918
14.012;2.600195503
14.013;2.605083089
14.014;2.595307918
14.015;2.580645161
14.016;2.556207234
14.017;2.541544477
14.018;2.541544477
14.019;2.546432063
14.02;2.556207234
14.021;2.556207234
14.022;2.546432063
14.023;2.52688172
14.024;2.512218964
14.025;2.502443793
14.026;2.507331378
14.027;2.517106549
14.028;2.52688172
14.029;2.521994135
14.03;2.512218964
14.031;2.492668622
14.032;2.478005865
14.033;2.482893451
14.034;2.492668622
14.035;2.502443793
14.036;2.512218964
14.037;2.507331378
14.038;2.492668622
14.039;2.478005865
14.04;2.47311828
14.041;2.478005865
14.042;2.492668622
14.043;2.507331378
14.044;2.512218964
14.045;2.497556207
14.046;2.487781036
14.047;2.478005865
14.048;2.47311828
14.049;2.487781036
14.05;2.507331378
14.051;2.517106549
14.052;2.512218964
14.053;2.502443793
14.054;2.492668622
14.055;2.487781036
14.056;2.492668622
14.057;2.512218964
14.058;2.52688172
14.059;2.531769306
14.06;2.52688172
14.061;2.512218964
14.062;2.507331378
14.063;2.507331378
14.064;2.517106549
14.065;2.536656891
14.066;2.551319648
14.067;2.551319648
14.068;2.546432063
14.069;2.536656891
14.07;2.531769306
14.071;2.536656891
14.072;2.551319648
14.073;2.561094819
14.074;2.575757576
14.075;2.57086999
14.076;2.565982405
14.077;2.556207234
14.078;2.561094819
14.079;2.57086999
14.08;2.585532747
14.081;2.600195503
14.082;2.605083089
14.083;2.600195503
14.084;2.590420332
14.085;2.585532747
14.086;2.595307918
14.087;2.605083089
14.088;2.624633431
14.089;2.634408602
14.09;2.634408602
14.091;2.624633431
14.092;2.619745846
14.093;2.61485826
14.094;2.629521017
14.095;2.644183773
14.096;2.65884653
14.097;2.663734115
14.098;2.65884653
14.099;2.649071359
14.1;2.644183773
14.101;2.649071359
14.102;2.65884653
14.103;2.673509286
14.104;2.683284457
14.105;2.683284457
14.106;2.673509286
14.107;2.663734115
14.108;2.663734115
14.109;2.668621701
14.11;2.678396872
14.111;2.693059629
14.112;2.693059629
14.113;2.693059629
14.114;2.683284457
14.115;2.673509286
14.116;2.673509286
14.117;2.683284457
14.118;2.693059629
14.119;2.7028348
14.12;2.7028348
14.121;2.693059629
14.122;2.683284457
14.123;2.678396872
14.124;2.678396872
14.125;2.688172043
14.126;2.697947214
14.127;2.7028348
14.128;2.693059629
14.129;2.688172043
14.13;2.673509286
14.131;2.668621701
14.132;2.678396872
14.133;2.688172043
14.134;2.693059629
14.135;2.693059629
14.136;2.683284457
14.137;2.673509286
14.138;2.663734115
14.139;2.663734115
14.14;2.673509286
14.141;2.678396872
14.142;2.683284457
14.143;2.678396872
14.144;2.663734115
14.145;2.65884653
14.146;2.649071359
14.147;2.653958944
14.148;2.663734115
14.149;2.673509286
14.15;2.668621701
14.151;2.65884653
14.152;2.649071359
14.153;2.639296188
14.154;2.639296188
14.155;2.649071359
14.156;2.653958944
14.157;2.65884653
14.158;2.653958944
14.159;2.644183773
14.16;2.629521017
14.161;2.624633431
14.162;2.624633431
14.163;2.634408602
14.164;2.644183773
14.165;2.644183773
14.166;2.634408602
14.167;2.624633431
14.168;2.61485826
14.169;2.609970674
14.17;2.61485826
14.171;2.624633431
14.172;2.629521017
14.173;2.624633431
14.174;2.61485826
14.175;2.605083089
14.176;2.590420332
14.177;2.595307918
14.178;2.605083089
14.179;2.605083089
14.18;2.609970674
14.181;2.605083089
14.182;2.590420332
14.183;2.575757576
14.184;2.57086999
14.185;2.575757576
14.186;2.585532747
14.187;2.595307918
14.188;2.590420332
14.189;2.580645161
14.19;2.565982405
14.191;2.551319648
14.192;2.551319648
14.193;2.561094819
14.194;2.57086999
14.195;2.57086999
14.196;2.565982405
14.197;2.551319648
14.198;2.541544477
14.199;2.531769306
14.2;2.536656891
14.201;2.546432063
14.202;2.556207234
14.203;2.556207234
14.204;2.546432063
14.205;2.52688172
14.206;2.517106549
14.207;2.517106549
14.208;2.521994135
14.209;2.536656891
14.21;2.546432063
14.211;2.536656891
14.212;2.52688172
14.213;2.517106549
14.214;2.507331378
14.215;2.512218964
14.216;2.52688172
14.217;2.536656891
14.218;2.536656891
14.219;2.531769306
14.22;2.517106549
14.221;2.507331378
14.222;2.507331378
14.223;2.512218964
14.224;2.52688172
14.225;2.536656891
14.226;2.536656891
14.227;2.521994135
14.228;2.512218964
14.229;2.502443793
14.23;2.507331378
14.231;2.517106549
14.232;2.531769306
14.233;2.531769306
14.234;2.52688172
14.235;2.517106549
14.236;2.507331378
14.237;2.502443793
14.238;2.512218964
14.239;2.521994135
14.24;2.52688172
14.241;2.531769306
14.242;2.521994135
14.243;2.502443793
14.244;2.497556207
14.245;2.497556207
14.246;2.507331378
14.247;2.521994135
14.248;2.52688172
14.249;2.521994135
14.25;2.507331378
14.251;2.492668622
14.252;2.492668622
14.253;2.492668622
14.254;2.507331378
14.255;2.512218964
14.256;2.512218964
14.257;2.507331378
14.258;2.492668622
14.259;2.478005865
14.26;2.478005865
14.261;2.487781036
14.262;2.497556207
14.263;2.502443793
14.264;2.492668622
14.265;2.478005865
14.266;2.463343109
14.267;2.453567937
14.268;2.458455523
14.269;2.463343109
14.27;2.47311828
14.271;2.47311828
14.272;2.458455523
14.273;2.443792766
14.274;2.42913001
14.275;2.419354839
14.276;2.42913001
14.277;2.438905181
14.278;2.443792766
14.279;2.434017595
14.28;2.419354839
14.281;2.404692082
14.282;2.390029326
14.283;2.390029326
14.284;2.394916911
14.285;2.404692082
14.286;2.404692082
14.287;2.394916911
14.288;2.375366569
14.289;2.355816227
14.29;2.346041056
14.291;2.346041056
14.292;2.360703812
14.293;2.365591398
14.294;2.365591398
14.295;2.350928641
14.296;2.326490714
14.297;2.311827957
14.298;2.306940371
14.299;2.316715543
14.3;2.326490714
14.301;2.331378299
14.302;2.321603128
14.303;2.302052786
14.304;2.282502444
14.305;2.272727273
14.306;2.277614858
14.307;2.287390029
14.308;2.302052786
14.309;2.2971652
14.31;2.282502444
14.311;2.262952102
14.312;2.24340176
14.313;2.238514174
14.314;2.248289345
14.315;2.262952102
14.316;2.267839687
14.317;2.262952102
14.318;2.238514174
14.319;2.218963832
14.32;2.204301075
14.321;2.214076246
14.322;2.223851417
14.323;2.233626588
14.324;2.238514174
14.325;2.228739003
14.326;2.19941349
14.327;2.184750733
14.328;2.174975562
14.329;2.184750733
14.33;2.19941349
14.331;2.209188661
14.332;2.204301075
14.333;2.184750733
14.334;2.160312805
14.335;2.145650049
14.336;2.145650049
14.337;2.165200391
14.338;2.179863148
14.339;2.179863148
14.34;2.174975562
14.341;2.150537634
14.342;2.126099707
14.343;2.121212121
14.344;2.130987292
14.345;2.150537634
14.346;2.160312805
14.347;2.15542522
14.348;2.135874878
14.349;2.106549365
14.35;2.086999022
14.351;2.086999022
14.352;2.096774194
14.353;2.11143695
14.354;2.11143695
14.355;2.096774194
14.356;2.06744868
14.357;2.038123167
14.358;2.018572825
14.359;2.018572825
14.36;2.028347996
14.361;2.038123167
14.362;2.028347996
14.363;1.999022483
14.364;1.964809384
14.365;1.935483871
14.366;1.920821114
14.367;1.9257087
14.368;1.930596285
14.369;1.935483871
14.37;1.915933529
14.371;1.876832845
14.372;1.83773216
14.373;1.808406647
14.374;1.803519062
14.375;1.813294233
14.376;1.823069404
14.377;1.813294233
14.378;1.783968719
14.379;1.73998045
14.38;1.69599218
14.381;1.676441838
14.382;1.681329423
14.383;1.69599218
14.384;1.700879765
14.385;1.686217009
14.386;1.647116325
14.387;1.598240469
14.388;1.56402737
14.389;1.559139785
14.39;1.573802542
14.391;1.593352884
14.392;1.593352884
14.393;1.56402737
14.394;1.520039101
14.395;1.476050831
14.396;1.456500489
14.397;1.461388074
14.398;1.485826002
14.399;1.500488759
14.4;1.490713587
14.401;1.456500489
14.402;1.412512219
14.403;1.373411535
14.404;1.368523949
14.405;1.388074291
14.406;1.412512219
14.407;1.42228739
14.408;1.402737048
14.409;1.363636364
14.41;1.319648094
14.411;1.300097752
14.412;1.309872923
14.413;1.339198436
14.414;1.363636364
14.415;1.363636364
14.416;1.33431085
14.417;1.285434995
14.418;1.251221896
14.419;1.246334311
14.42;1.275659824
14.421;1.304985337
14.422;1.324535679
14.423;1.309872923
14.424;1.275659824
14.425;1.231671554
14.426;1.207233627
14.427;1.221896383
14.428;1.256109482
14.429;1.285434995
14.43;1.295210166
14.431;1.270772239
14.432;1.226783969
14.433;1.19257087
14.434;1.187683284
14.435;1.212121212
14.436;1.251221896
14.437;1.28054741
14.438;1.270772239
14.439;1.23655914
14.44;1.197458456
14.441;1.177908113
14.442;1.187683284
14.443;1.221896383
14.444;1.260997067
14.445;1.28054741
14.446;1.260997067
14.447;1.221896383
14.448;1.182795699
14.449;1.173020528
14.45;1.202346041
14.451;1.241446725
14.452;1.28054741
14.453;1.28054741
14.454;1.251221896
14.455;1.212121212
14.456;1.187683284
14.457;1.19257087
14.458;1.231671554
14.459;1.275659824
14.46;1.295210166
14.461;1.285434995
14.462;1.251221896
14.463;1.212121212
14.464;1.197458456
14.465;1.226783969
14.466;1.265884653
14.467;1.304985337
14.468;1.314760508
14.469;1.290322581
14.47;1.251221896
14.471;1.221896383
14.472;1.226783969
14.473;1.265884653
14.474;1.309872923
14.475;1.339198436
14.476;1.329423265
14.477;1.300097752
14.478;1.260997067
14.479;1.246334311
14.48;1.265884653
14.481;1.309872923
14.482;1.353861193
14.483;1.363636364
14.484;1.348973607
14.485;1.314760508
14.486;1.28054741
14.487;1.290322581
14.488;1.319648094
14.489;1.363636364
14.49;1.397849462
14.491;1.397849462
14.492;1.373411535
14.493;1.33431085
14.494;1.319648094
14.495;1.339198436
14.496;1.37829912
14.497;1.417399804
14.498;1.436950147
14.499;1.427174976
14.5;1.397849462
14.501;1.368523949
14.502;1.363636364
14.503;1.397849462
14.504;1.441837732
14.505;1.476050831
14.506;1.485826002
14.507;1.46627566
14.508;1.432062561
14.509;1.417399804
14.51;1.432062561
14.511;1.471163245
14.512;1.51026393
14.513;1.539589443
14.514;1.529814272
14.515;1.505376344
14.516;1.480938416
14.517;1.480938416
14.518;1.505376344
14.519;1.549364614
14.52;1.583577713
14.521;1.598240469
14.522;1.583577713
14.523;1.559139785
14.524;1.539589443
14.525;1.554252199
14.526;1.588465298
14.527;1.632453568
14.528;1.656891496
14.529;1.661779081
14.53;1.642228739
14.531;1.617790811
14.532;1.612903226
14.533;1.642228739
14.534;1.671554252
14.535;1.710654936
14.536;1.730205279
14.537;1.720430108
14.538;1.700879765
14.539;1.686217009
14.54;1.691104594
14.541;1.725317693
14.542;1.759530792
14.543;1.788856305
14.544;1.793743891
14.545;1.779081134
14.546;1.759530792
14.547;1.749755621
14.548;1.769305963
14.549;1.803519062
14.55;1.832844575
14.551;1.852394917
14.552;1.847507331
14.553;1.827956989
14.554;1.813294233
14.555;1.813294233
14.556;1.842619746
14.557;1.871945259
14.558;1.901270772
14.559;1.906158358
14.56;1.896383187
14.561;1.871945259
14.562;1.867057674
14.563;1.876832845
14.564;1.906158358
14.565;1.930596285
14.566;1.950146628
14.567;1.945259042
14.568;1.930596285
14.569;1.911045943
14.57;1.911045943
14.571;1.9257087
14.572;1.955034213
14.573;1.979472141
14.574;1.989247312
14.575;1.979472141
14.576;1.955034213
14.577;1.945259042
14.578;1.950146628
14.579;1.974584555
14.58;1.999022483
14.581;2.018572825
14.582;2.013685239
14.583;1.994134897
14.584;1.979472141
14.585;1.96969697
14.586;1.984359726
14.587;2.008797654
14.588;2.028347996
14.589;2.038123167
14.59;2.028347996
14.591;2.003910068
14.592;1.989247312
14.593;1.994134897
14.594;2.008797654
14.595;2.033235582
14.596;2.047898338
14.597;2.047898338
14.598;2.028347996
14.599;2.008797654
14.6;1.999022483
14.601;2.003910068
14.602;2.023460411
14.603;2.047898338
14.604;2.057673509
14.605;2.043010753
14.606;2.023460411
14.607;2.003910068
14.608;1.999022483
14.609;2.013685239
14.61;2.033235582
14.611;2.052785924
14.612;2.047898338
14.613;2.033235582
14.614;2.008797654
14.615;1.989247312
14.616;1.994134897
14.617;2.013685239
14.618;2.033235582
14.619;2.043010753
14.62;2.028347996
14.621;2.008797654
14.622;1.979472141
14.623;1.96969697
14.624;1.979472141
14.625;1.999022483
14.626;2.018572825
14.627;2.013685239
14.628;1.994134897
14.629;1.96969697
14.63;1.945259042
14.631;1.945259042
14.632;1.959921799
14.633;1.979472141
14.634;1.989247312
14.635;1.979472141
14.636;1.950146628
14.637;1.920821114
14.638;1.906158358
14.639;1.911045943
14.64;1.930596285
14.641;1.950146628
14.642;1.950146628
14.643;1.930596285
14.644;1.901270772
14.645;1.871945259
14.646;1.867057674
14.647;1.88172043
14.648;1.901270772
14.649;1.915933529
14.65;1.906158358
14.651;1.88172043
14.652;1.847507331
14.653;1.827956989
14.654;1.832844575
14.655;1.852394917
14.656;1.867057674
14.657;1.876832845
14.658;1.857282502
14.659;1.827956989
14.66;1.798631476
14.661;1.788856305
14.662;1.803519062
14.663;1.827956989
14.664;1.847507331
14.665;1.842619746
14.666;1.818181818
14.667;1.788856305
14.668;1.764418377
14.669;1.769305963
14.67;1.793743891
14.671;1.818181818
14.672;1.832844575
14.673;1.818181818
14.674;1.788856305
14.675;1.759530792
14.676;1.749755621
14.677;1.764418377
14.678;1.788856305
14.679;1.818181818
14.68;1.818181818
14.681;1.793743891
14.682;1.769305963
14.683;1.744868035
14.684;1.749755621
14.685;1.774193548
14.686;1.798631476
14.687;1.818181818
14.688;1.813294233
14.689;1.783968719
14.69;1.754643206
14.691;1.744868035
14.692;1.759530792
14.693;1.793743891
14.694;1.818181818
14.695;1.827956989
14.696;1.808406647
14.697;1.779081134
14.698;1.759530792
14.699;1.759530792
14.7;1.788856305
14.701;1.813294233
14.702;1.83773216
14.703;1.83773216
14.704;1.813294233
14.705;1.783968719
14.706;1.774193548
14.707;1.788856305
14.708;1.818181818
14.709;1.842619746
14.71;1.857282502
14.711;1.847507331
14.712;1.823069404
14.713;1.793743891
14.714;1.798631476
14.715;1.818181818
14.716;1.852394917
14.717;1.876832845
14.718;1.88172043
14.719;1.862170088
14.72;1.832844575
14.721;1.818181818
14.722;1.832844575
14.723;1.857282502
14.724;1.891495601
14.725;1.911045943
14.726;1.901270772
14.727;1.88172043
14.728;1.857282502
14.729;1.852394917
14.73;1.871945259
14.731;1.906158358
14.732;1.930596285
14.733;1.935483871
14.734;1.9257087
14.735;1.896383187
14.736;1.88172043
14.737;1.886608016
14.738;1.911045943
14.739;1.940371457
14.74;1.959921799
14.741;1.955034213
14.742;1.930596285
14.743;1.906158358
14.744;1.896383187
14.745;1.911045943
14.746;1.940371457
14.747;1.964809384
14.748;1.96969697
14.749;1.955034213
14.75;1.930596285
14.751;1.911045943
14.752;1.906158358
14.753;1.930596285
14.754;1.959921799
14.755;1.974584555
14.756;1.96969697
14.757;1.950146628
14.758;1.920821114
14.759;1.906158358
14.76;1.915933529
14.761;1.935483871
14.762;1.964809384
14.763;1.974584555
14.764;1.959921799
14.765;1.930596285
14.766;1.906158358
14.767;1.901270772
14.768;1.915933529
14.769;1.945259042
14.77;1.964809384
14.771;1.959921799
14.772;1.940371457
14.773;1.906158358
14.774;1.886608016
14.775;1.891495601
14.776;1.920821114
14.777;1.940371457
14.778;1.955034213
14.779;1.945259042
14.78;1.911045943
14.781;1.88172043
14.782;1.871945259
14.783;1.886608016
14.784;1.911045943
14.785;1.930596285
14.786;1.930596285
14.787;1.911045943
14.788;1.88172043
14.789;1.857282502
14.79;1.857282502
14.791;1.876832845
14.792;1.906158358
14.793;1.915933529
14.794;1.911045943
14.795;1.88172043
14.796;1.852394917
14.797;1.842619746
14.798;1.852394917
14.799;1.88172043
14.8;1.906158358
14.801;1.911045943
14.802;1.896383187
14.803;1.862170088
14.804;1.842619746
14.805;1.842619746
14.806;1.862170088
14.807;1.891495601
14.808;1.915933529
14.809;1.911045943
14.81;1.886608016
14.811;1.862170088
14.812;1.842619746
14.813;1.862170088
14.814;1.886608016
14.815;1.915933529
14.816;1.9257087
14.817;1.915933529
14.818;1.891495601
14.819;1.871945259
14.82;1.871945259
14.821;1.891495601
14.822;1.920821114
14.823;1.950146628
14.824;1.950146628
14.825;1.930596285
14.826;1.911045943
14.827;1.896383187
14.828;1.906158358
14.829;1.940371457
14.83;1.96969697
14.831;1.989247312
14.832;1.984359726
14.833;1.964809384
14.834;1.945259042
14.835;1.940371457
14.836;1.964809384
14.837;1.999022483
14.838;2.023460411
14.839;2.033235582
14.84;2.018572825
14.841;1.999022483
14.842;1.989247312
14.843;1.999022483
14.844;2.028347996
14.845;2.062561095
14.846;2.077223851
14.847;2.082111437
14.848;2.072336266
14.849;2.052785924
14.85;2.052785924
14.851;2.072336266
14.852;2.101661779
14.853;2.135874878
14.854;2.145650049
14.855;2.140762463
14.856;2.121212121
14.857;2.11143695
14.858;2.116324536
14.859;2.160312805
14.86;2.19941349
14.861;2.091886608
14.862;2.082111437
14.863;2.06744868
14.864;2.047898338
14.865;2.038123167
14.866;2.052785924
14.867;2.072336266
14.868;2.096774194
14.869;2.106549365
14.87;2.096774194
14.871;2.077223851
14.872;2.057673509
14.873;2.057673509
14.874;2.077223851
14.875;2.096774194
14.876;2.11143695
14.877;2.11143695
14.878;2.096774194
14.879;2.072336266
14.88;2.062561095
14.881;2.062561095
14.882;2.082111437
14.883;2.101661779
14.884;2.11143695
14.885;2.101661779
14.886;2.082111437
14.887;2.057673509
14.888;2.052785924
14.889;2.062561095
14.89;2.086999022
14.891;2.101661779
14.892;2.101661779
14.893;2.086999022
14.894;2.062561095
14.895;2.047898338
14.896;2.047898338
14.897;2.062561095
14.898;2.086999022
14.899;2.096774194
14.9;2.086999022
14.901;2.062561095
14.902;2.043010753
14.903;2.028347996
14.904;2.038123167
14.905;2.057673509
14.906;2.077223851
14.907;2.082111437
14.908;2.062561095
14.909;2.038123167
14.91;2.018572825
14.911;2.023460411
14.912;2.033235582
14.913;2.057673509
14.914;2.072336266
14.915;2.062561095
14.916;2.043010753
14.917;2.018572825
14.918;2.003910068
14.919;2.008797654
14.92;2.033235582
14.921;2.052785924
14.922;2.057673509
14.923;2.043010753
14.924;2.018572825
14.925;1.999022483
14.926;1.994134897
14.927;2.013685239
14.928;2.033235582
14.929;2.052785924
14.93;2.047898338
14.931;2.028347996
14.932;2.003910068
14.933;1.984359726
14.934;1.994134897
14.935;2.013685239
14.936;2.038123167
14.937;2.047898338
14.938;2.038123167
14.939;2.013685239
14.94;1.989247312
14.941;1.984359726
14.942;2.003910068
14.943;2.028347996
14.944;2.047898338
14.945;2.052785924
14.946;2.033235582
14.947;2.008797654
14.948;1.989247312
14.949;1.999022483
14.95;2.023460411
14.951;2.047898338
14.952;2.06744868
14.953;2.057673509
14.954;2.038123167
14.955;2.013685239
14.956;2.003910068
14.957;2.018572825
14.958;2.047898338
14.959;2.06744868
14.96;2.072336266
14.961;2.057673509
14.962;2.033235582
14.963;2.013685239
14.964;2.018572825
14.965;2.043010753
14.966;2.06744868
14.967;2.086999022
14.968;2.086999022
14.969;2.06744868
14.97;2.047898338
14.971;2.038123167
14.972;2.047898338
14.973;2.082111437
14.974;2.11143695
14.975;2.126099707
14.976;2.11143695
14.977;2.091886608
14.978;2.072336266
14.979;2.072336266
14.98;2.096774194
14.981;2.130987292
14.982;2.15542522
14.983;2.165200391
14.984;2.165200391
14.985;2.11143695
14.986;2.06744868
14.987;2.086999022
14.988;2.121212121
14.989;2.165200391
14.99;2.189638319
14.991;2.194525904
14.992;2.184750733
14.993;2.179863148
14.994;2.189638319
14.995;2.214076246
14.996;2.24340176
14.997;2.277614858
14.998;2.277614858
14.999;2.272727273
15;2.248289345
15.001;2.24340176
15.002;2.262952102
15.003;2.287390029
15.004;2.311827957
15.005;2.321603128
15.006;2.316715543
15.007;2.2971652
15.008;2.282502444
15.009;2.282502444
15.01;2.302052786
15.011;2.326490714
15.012;2.350928641
15.013;2.365591398
15.014;2.355816227
15.015;2.34115347
15.016;2.331378299
15.017;2.336265885
15.018;2.355816227
15.019;2.38514174
15.02;2.394916911
15.021;2.409579668
15.022;2.399804497
15.023;2.331378299
15.024;2.336265885
15.025;2.355816227
15.026;2.38514174
15.027;2.42913001
15.028;2.316715543
15.029;2.321603128
15.03;2.336265885
15.031;2.360703812
15.032;2.38514174
15.033;2.419354839
15.034;2.458455523
15.035;2.52688172
15.036;2.453567937
15.037;2.438905181
15.038;2.404692082
15.039;2.380254154
15.04;2.38514174
15.041;2.399804497
15.042;2.419354839
15.043;2.42913001
15.044;2.42913001
15.045;2.419354839
15.046;2.409579668
15.047;2.409579668
15.048;2.424242424
15.049;2.443792766
15.05;2.463343109
15.051;2.468230694
15.052;2.463343109
15.053;2.453567937
15.054;2.443792766
15.055;2.448680352
15.056;2.463343109
15.057;2.482893451
15.058;2.497556207
15.059;2.492668622
15.06;2.482893451
15.061;2.47311828
15.062;2.47311828
15.063;2.482893451
15.064;2.497556207
15.065;2.512218964
15.066;2.517106549
15.067;2.512218964
15.068;2.497556207
15.069;2.492668622
15.07;2.497556207
15.071;2.512218964
15.072;2.531769306
15.073;2.551319648
15.074;2.556207234
15.075;2.546432063
15.076;2.546432063
15.077;2.556207234
15.078;2.629521017
15.079;2.512218964
15.08;2.52688172
15.081;2.546432063
15.082;2.561094819
15.083;2.531769306
15.084;2.497556207
15.085;2.497556207
15.086;2.521994135
15.087;2.531769306
15.088;2.556207234
15.089;2.556207234
15.09;2.556207234
15.091;2.57086999
15.092;2.404692082
15.093;2.414467253
15.094;2.424242424
15.095;2.434017595
15.096;2.434017595
15.097;2.424242424
15.098;2.409579668
15.099;2.390029326
15.1;2.380254154
15.101;2.38514174
15.102;2.394916911
15.103;2.399804497
15.104;2.399804497
15.105;2.380254154
15.106;2.360703812
15.107;2.346041056
15.108;2.350928641
15.109;2.355816227
15.11;2.365591398
15.111;2.370478983
15.112;2.360703812
15.113;2.34115347
15.114;2.321603128
15.115;2.311827957
15.116;2.316715543
15.117;2.326490714
15.118;2.336265885
15.119;2.326490714
15.12;2.316715543
15.121;2.292277615
15.122;2.272727273
15.123;2.267839687
15.124;2.277614858
15.125;2.287390029
15.126;2.292277615
15.127;2.287390029
15.128;2.262952102
15.129;2.238514174
15.13;2.228739003
15.131;2.233626588
15.132;2.24340176
15.133;2.258064516
15.134;2.258064516
15.135;2.24340176
15.136;2.218963832
15.137;2.19941349
15.138;2.189638319
15.139;2.194525904
15.14;2.209188661
15.141;2.218963832
15.142;2.209188661
15.143;2.194525904
15.144;2.165200391
15.145;2.150537634
15.146;2.145650049
15.147;2.15542522
15.148;2.165200391
15.149;2.174975562
15.15;2.160312805
15.151;2.135874878
15.152;2.116324536
15.153;2.116324536
15.154;2.126099707
15.155;2.140762463
15.156;2.150537634
15.157;2.150537634
15.158;2.140762463
15.159;2.11143695
15.16;2.086999022
15.161;2.086999022
15.162;2.101661779
15.163;2.121212121
15.164;2.126099707
15.165;2.116324536
15.166;2.096774194
15.167;2.077223851
15.168;2.072336266
15.169;2.082111437
15.17;2.101661779
15.171;2.116324536
15.172;2.121212121
15.173;2.11143695
15.174;2.086999022
15.175;2.077223851
15.176;2.077223851
15.177;2.091886608
15.178;2.11143695
15.179;2.126099707
15.18;2.121212121
15.181;2.11143695
15.182;2.091886608
15.183;2.082111437
15.184;2.096774194
15.185;2.116324536
15.186;2.135874878
15.187;2.145650049
15.188;2.135874878
15.189;2.121212121
15.19;2.11143695
15.191;2.11143695
15.192;2.126099707
15.193;2.145650049
15.194;2.160312805
15.195;2.160312805
15.196;2.150537634
15.197;2.135874878
15.198;2.130987292
15.199;2.130987292
15.2;2.15542522
15.201;2.170087977
15.202;2.179863148
15.203;2.174975562
15.204;2.165200391
15.205;2.150537634
15.206;2.150537634
15.207;2.160312805
15.208;2.184750733
15.209;2.194525904
15.21;2.19941349
15.211;2.189638319
15.212;2.174975562
15.213;2.170087977
15.214;2.174975562
15.215;2.189638319
15.216;2.209188661
15.217;2.218963832
15.218;2.218963832
15.219;2.204301075
15.22;2.194525904
15.221;2.189638319
15.222;2.19941349
15.223;2.218963832
15.224;2.233626588
15.225;2.238514174
15.226;2.233626588
15.227;2.218963832
15.228;2.209188661
15.229;2.214076246
15.23;2.228739003
15.231;2.24340176
15.232;2.258064516
15.233;2.258064516
15.234;2.24340176
15.235;2.233626588
15.236;2.228739003
15.237;2.238514174
15.238;2.253176931
15.239;2.267839687
15.24;2.277614858
15.241;2.272727273
15.242;2.258064516
15.243;2.24340176
15.244;2.248289345
15.245;2.258064516
15.246;2.277614858
15.247;2.287390029
15.248;2.287390029
15.249;2.277614858
15.25;2.262952102
15.251;2.258064516
15.252;2.262952102
15.253;2.277614858
15.254;2.292277615
15.255;2.2971652
15.256;2.292277615
15.257;2.277614858
15.258;2.262952102
15.259;2.262952102
15.26;2.272727273
15.261;2.287390029
15.262;2.2971652
15.263;2.2971652
15.264;2.287390029
15.265;2.272727273
15.266;2.262952102
15.267;2.267839687
15.268;2.282502444
15.269;2.292277615
15.27;2.302052786
15.271;2.2971652
15.272;2.277614858
15.273;2.267839687
15.274;2.258064516
15.275;2.267839687
15.276;2.277614858
15.277;2.292277615
15.278;2.292277615
15.279;2.282502444
15.28;2.262952102
15.281;2.253176931
15.282;2.248289345
15.283;2.262952102
15.284;2.272727273
15.285;2.282502444
15.286;2.277614858
15.287;2.262952102
15.288;2.24340176
15.289;2.233626588
15.29;2.238514174
15.291;2.253176931
15.292;2.262952102
15.293;2.267839687
15.294;2.258064516
15.295;2.238514174
15.296;2.223851417
15.297;2.218963832
15.298;2.228739003
15.299;2.24340176
15.3;2.253176931
15.301;2.248289345
15.302;2.233626588
15.303;2.214076246
15.304;2.204301075
15.305;2.204301075
15.306;2.218963832
15.307;2.233626588
15.308;2.238514174
15.309;2.228739003
15.31;2.209188661
15.311;2.189638319
15.312;2.184750733
15.313;2.194525904
15.314;2.209188661
15.315;2.223851417
15.316;2.218963832
15.317;2.204301075
15.318;2.189638319
15.319;2.174975562
15.32;2.174975562
15.321;2.189638319
15.322;2.204301075
15.323;2.209188661
15.324;2.204301075
15.325;2.184750733
15.326;2.165200391
15.327;2.15542522
15.328;2.165200391
15.329;2.184750733
15.33;2.194525904
15.331;2.19941349
15.332;2.184750733
15.333;2.165200391
15.334;2.150537634
15.335;2.150537634
15.336;2.165200391
15.337;2.179863148
15.338;2.189638319
15.339;2.184750733
15.34;2.165200391
15.341;2.145650049
15.342;2.135874878
15.343;2.140762463
15.344;2.160312805
15.345;2.174975562
15.346;2.174975562
15.347;2.165200391
15.348;2.145650049
15.349;2.130987292
15.35;2.126099707
15.351;2.140762463
15.352;2.15542522
15.353;2.170087977
15.354;2.165200391
15.355;2.150537634
15.356;2.126099707
15.357;2.11143695
15.358;2.121212121
15.359;2.135874878
15.36;2.15542522
15.361;2.160312805
15.362;2.150537634
15.363;2.130987292
15.364;2.11143695
15.365;2.106549365
15.366;2.116324536
15.367;2.135874878
15.368;2.150537634
15.369;2.150537634
15.37;2.135874878
15.371;2.116324536
15.372;2.101661779
15.373;2.106549365
15.374;2.121212121
15.375;2.140762463
15.376;2.150537634
15.377;2.145650049
15.378;2.126099707
15.379;2.106549365
15.38;2.101661779
15.381;2.116324536
15.382;2.135874878
15.383;2.15542522
15.384;2.160312805
15.385;2.145650049
15.386;2.126099707
15.387;2.116324536
15.388;2.121212121
15.389;2.140762463
15.39;2.160312805
15.391;2.179863148
15.392;2.174975562
15.393;2.160312805
15.394;2.145650049
15.395;2.140762463
15.396;2.15542522
15.397;2.179863148
15.398;2.19941349
15.399;2.209188661
15.4;2.204301075
15.401;2.189638319
15.402;2.179863148
15.403;2.184750733
15.404;2.204301075
15.405;2.228739003
15.406;2.248289345
15.407;2.253176931
15.408;2.24340176
15.409;2.228739003
15.41;2.223851417
15.411;2.24340176
15.412;2.262952102
15.413;2.287390029
15.414;2.302052786
15.415;2.302052786
15.416;2.2971652
15.417;2.287390029
15.418;2.292277615
15.419;2.311827957
15.42;2.336265885
15.421;2.355816227
15.422;2.365591398
15.423;2.360703812
15.424;2.350928641
15.425;2.350928641
15.426;2.360703812
15.427;2.38514174
15.428;2.404692082
15.429;2.424242424
15.43;2.424242424
15.431;2.419354839
15.432;2.414467253
15.433;2.414467253
15.434;2.42913001
15.435;2.453567937
15.436;2.47311828
15.437;2.482893451
15.438;2.478005865
15.439;2.468230694
15.44;2.468230694
15.441;2.478005865
15.442;2.492668622
15.443;2.517106549
15.444;2.52688172
15.445;2.531769306
15.446;2.52688172
15.447;2.517106549
15.448;2.517106549
15.449;2.531769306
15.45;2.551319648
15.451;2.565982405
15.452;2.575757576
15.453;2.575757576
15.454;2.565982405
15.455;2.561094819
15.456;2.565982405
15.457;2.580645161
15.458;2.590420332
15.459;2.609970674
15.46;2.609970674
15.461;2.605083089
15.462;2.595307918
15.463;2.595307918
15.464;2.600195503
15.465;2.619745846
15.466;2.634408602
15.467;2.639296188
15.468;2.639296188
15.469;2.629521017
15.47;2.624633431
15.471;2.624633431
15.472;2.634408602
15.473;2.653958944
15.474;2.65884653
15.475;2.668621701
15.476;2.65884653
15.477;2.649071359
15.478;2.644183773
15.479;2.649071359
15.48;2.65884653
15.481;2.673509286
15.482;2.683284457
15.483;2.678396872
15.484;2.673509286
15.485;2.663734115
15.486;2.663734115
15.487;2.668621701
15.488;2.678396872
15.489;2.693059629
15.49;2.693059629
15.491;2.688172043
15.492;2.678396872
15.493;2.673509286
15.494;2.673509286
15.495;2.683284457
15.496;2.697947214
15.497;2.7028348
15.498;2.7028348
15.499;2.693059629
15.5;2.683284457
15.501;2.683284457
15.502;2.688172043
15.503;2.697947214
15.504;2.707722385
15.505;2.712609971
15.506;2.707722385
15.507;2.697947214
15.508;2.688172043
15.509;2.688172043
15.51;2.697947214
15.511;2.707722385
15.512;2.717497556
15.513;2.717497556
15.514;2.707722385
15.515;2.697947214
15.516;2.693059629
15.517;2.697947214
15.518;2.707722385
15.519;2.717497556
15.52;2.722385142
15.521;2.717497556
15.522;2.707722385
15.523;2.697947214
15.524;2.697947214
15.525;2.707722385
15.526;2.717497556
15.527;2.722385142
15.528;2.727272727
15.529;2.717497556
15.53;2.707722385
15.531;2.7028348
15.532;2.7028348
15.533;2.712609971
15.534;2.727272727
15.535;2.727272727
15.536;2.727272727
15.537;2.717497556
15.538;2.707722385
15.539;2.7028348
15.54;2.712609971
15.541;2.722385142
15.542;2.732160313
15.543;2.732160313
15.544;2.727272727
15.545;2.712609971
15.546;2.707722385
15.547;2.707722385
15.548;2.717497556
15.549;2.727272727
15.55;2.732160313
15.551;2.732160313
15.552;2.722385142
15.553;2.707722385
15.554;2.707722385
15.555;2.712609971
15.556;2.722385142
15.557;2.727272727
15.558;2.732160313
15.559;2.727272727
15.56;2.717497556
15.561;2.707722385
15.562;2.707722385
15.563;2.717497556
15.564;2.722385142
15.565;2.732160313
15.566;2.732160313
15.567;2.722385142
15.568;2.712609971
15.569;2.707722385
15.57;2.707722385
15.571;2.717497556
15.572;2.727272727
15.573;2.732160313
15.574;2.727272727
15.575;2.717497556
15.576;2.707722385
15.577;2.7028348
15.578;2.712609971
15.579;2.722385142
15.58;2.727272727
15.581;2.732160313
15.582;2.722385142
15.583;2.712609971
15.584;2.7028348
15.585;2.707722385
15.586;2.712609971
15.587;2.722385142
15.588;2.727272727
15.589;2.722385142
15.59;2.712609971
15.591;2.707722385
15.592;2.7028348
15.593;2.707722385
15.594;2.717497556
15.595;2.727272727
15.596;2.727272727
15.597;2.717497556
15.598;2.707722385
15.599;2.697947214
15.6;2.7028348
15.601;2.712609971
15.602;2.717497556
15.603;2.722385142
15.604;2.722385142
15.605;2.707722385
15.606;2.7028348
15.607;2.697947214
15.608;2.7028348
15.609;2.707722385
15.61;2.717497556
15.611;2.717497556
15.612;2.712609971
15.613;2.697947214
15.614;2.693059629
15.615;2.688172043
15.616;2.697947214
15.617;2.707722385
15.618;2.712609971
15.619;2.712609971
15.62;2.7028348
15.621;2.688172043
15.622;2.683284457
15.623;2.683284457
15.624;2.693059629
15.625;2.7028348
15.626;2.707722385
15.627;2.697947214
15.628;2.688172043
15.629;2.673509286
15.63;2.673509286
15.631;2.678396872
15.632;2.688172043
15.633;2.693059629
15.634;2.693059629
15.635;2.683284457
15.636;2.668621701
15.637;2.65884653
15.638;2.663734115
15.639;2.668621701
15.64;2.678396872
15.641;2.683284457
15.642;2.678396872
15.643;2.663734115
15.644;2.653958944
15.645;2.644183773
15.646;2.653958944
15.647;2.65884653
15.648;2.668621701
15.649;2.668621701
15.65;2.65884653
15.651;2.644183773
15.652;2.634408602
15.653;2.629521017
15.654;2.644183773
15.655;2.649071359
15.656;2.653958944
15.657;2.649071359
15.658;2.639296188
15.659;2.624633431
15.66;2.61485826
15.661;2.619745846
15.662;2.629521017
15.663;2.639296188
15.664;2.639296188
15.665;2.634408602
15.666;2.619745846
15.667;2.609970674
15.668;2.605083089
15.669;2.609970674
15.67;2.624633431
15.671;2.629521017
15.672;2.624633431
15.673;2.61485826
15.674;2.605083089
15.675;2.595307918
15.676;2.600195503
15.677;2.609970674
15.678;2.619745846
15.679;2.624633431
15.68;2.619745846
15.681;2.605083089
15.682;2.590420332
15.683;2.590420332
15.684;2.600195503
15.685;2.609970674
15.686;2.619745846
15.687;2.619745846
15.688;2.609970674
15.689;2.600195503
15.69;2.590420332
15.691;2.595307918
15.692;2.605083089
15.693;2.619745846
15.694;2.624633431
15.695;2.619745846
15.696;2.609970674
15.697;2.595307918
15.698;2.595307918
15.699;2.600195503
15.7;2.61485826
15.701;2.624633431
15.702;2.624633431
15.703;2.619745846
15.704;2.605083089
15.705;2.600195503
15.706;2.600195503
15.707;2.609970674
15.708;2.624633431
15.709;2.629521017
15.71;2.629521017
15.711;2.619745846
15.712;2.609970674
15.713;2.605083089
15.714;2.609970674
15.715;2.624633431
15.716;2.634408602
15.717;2.634408602
15.718;2.634408602
15.719;2.619745846
15.72;2.609970674
15.721;2.609970674
15.722;2.624633431
15.723;2.634408602
15.724;2.644183773
15.725;2.639296188
15.726;2.634408602
15.727;2.619745846
15.728;2.61485826
15.729;2.619745846
15.73;2.629521017
15.731;2.644183773
15.732;2.649071359
15.733;2.639296188
15.734;2.629521017
15.735;2.619745846
15.736;2.619745846
15.737;2.629521017
15.738;2.644183773
15.739;2.649071359
15.74;2.649071359
15.741;2.639296188
15.742;2.629521017
15.743;2.624633431
15.744;2.624633431
15.745;2.639296188
15.746;2.649071359
15.747;2.653958944
15.748;2.649071359
15.749;2.639296188
15.75;2.629521017
15.751;2.624633431
15.752;2.634408602
15.753;2.644183773
15.754;2.653958944
15.755;2.65884653
15.756;2.649071359
15.757;2.639296188
15.758;2.629521017
15.759;2.634408602
15.76;2.644183773
15.761;2.653958944
15.762;2.663734115
15.763;2.65884653
15.764;2.649071359
15.765;2.639296188
15.766;2.634408602
15.767;2.644183773
15.768;2.653958944
15.769;2.668621701
15.77;2.668621701
15.771;2.663734115
15.772;2.653958944
15.773;2.644183773
15.774;2.644183773
15.775;2.65884653
15.776;2.668621701
15.777;2.678396872
15.778;2.678396872
15.779;2.668621701
15.78;2.65884653
15.781;2.653958944
15.782;2.65884653
15.783;2.673509286
15.784;2.683284457
15.785;2.688172043
15.786;2.683284457
15.787;2.673509286
15.788;2.663734115
15.789;2.663734115
15.79;2.673509286
15.791;2.683284457
15.792;2.693059629
15.793;2.693059629
15.794;2.688172043
15.795;2.678396872
15.796;2.668621701
15.797;2.673509286
15.798;2.688172043
15.799;2.697947214
15.8;2.7028348
15.801;2.697947214
15.802;2.688172043
15.803;2.678396872
15.804;2.678396872
15.805;2.683284457
15.806;2.697947214
15.807;2.707722385
15.808;2.707722385
15.809;2.697947214
15.81;2.688172043
15.811;2.683284457
15.812;2.683284457
15.813;2.693059629
15.814;2.7028348
15.815;2.707722385
15.816;2.707722385
15.817;2.697947214
15.818;2.688172043
15.819;2.678396872
15.82;2.688172043
15.821;2.697947214
15.822;2.707722385
15.823;2.707722385
15.824;2.7028348
15.825;2.688172043
15.826;2.678396872
15.827;2.678396872
15.828;2.688172043
15.829;2.697947214
15.83;2.7028348
15.831;2.697947214
15.832;2.688172043
15.833;2.678396872
15.834;2.668621701
15.835;2.673509286
15.836;2.683284457
15.837;2.693059629
15.838;2.693059629
15.839;2.688172043
15.84;2.673509286
15.841;2.65884653
15.842;2.65884653
15.843;2.663734115
15.844;2.673509286
15.845;2.678396872
15.846;2.678396872
15.847;2.668621701
15.848;2.649071359
15.849;2.639296188
15.85;2.644183773
15.851;2.653958944
15.852;2.65884653
15.853;2.663734115
15.854;2.65884653
15.855;2.644183773
15.856;2.629521017
15.857;2.624633431
15.858;2.629521017
15.859;2.639296188
15.86;2.649071359
15.861;2.644183773
15.862;2.634408602
15.863;2.619745846
15.864;2.609970674
15.865;2.609970674
15.866;2.619745846
15.867;2.629521017
15.868;2.634408602
15.869;2.629521017
15.87;2.61485826
15.871;2.605083089
15.872;2.595307918
15.873;2.600195503
15.874;2.609970674
15.875;2.624633431
15.876;2.624633431
15.877;2.61485826
15.878;2.600195503
15.879;2.590420332
15.88;2.590420332
15.881;2.600195503
15.882;2.609970674
15.883;2.619745846
15.884;2.61485826
15.885;2.605083089
15.886;2.590420332
15.887;2.585532747
15.888;2.590420332
15.889;2.605083089
15.89;2.61485826
15.891;2.619745846
15.892;2.61485826
15.893;2.600195503
15.894;2.590420332
15.895;2.590420332
15.896;2.600195503
15.897;2.61485826
15.898;2.624633431
15.899;2.624633431
15.9;2.61485826
15.901;2.605083089
15.902;2.600195503
15.903;2.600195503
15.904;2.61485826
15.905;2.629521017
15.906;2.639296188
15.907;2.634408602
15.908;2.624633431
15.909;2.61485826
15.91;2.61485826
15.911;2.624633431
15.912;2.639296188
15.913;2.649071359
15.914;2.653958944
15.915;2.649071359
15.916;2.639296188
15.917;2.634408602
15.918;2.639296188
15.919;2.653958944
15.92;2.668621701
15.921;2.678396872
15.922;2.678396872
15.923;2.668621701
15.924;2.663734115
15.925;2.65884653
15.926;2.673509286
15.927;2.688172043
15.928;2.697947214
15.929;2.707722385
15.93;2.7028348
15.931;2.693059629
15.932;2.688172043
15.933;2.693059629
15.934;2.707722385
15.935;2.722385142
15.936;2.737047898
15.937;2.737047898
15.938;2.732160313
15.939;2.722385142
15.94;2.722385142
15.941;2.727272727
15.942;2.741935484
15.943;2.75659824
15.944;2.761485826
15.945;2.761485826
15.946;2.75659824
15.947;2.746823069
15.948;2.751710655
15.949;2.761485826
15.95;2.776148583
15.951;2.785923754
15.952;2.790811339
15.953;2.785923754
15.954;2.776148583
15.955;2.776148583
15.956;2.776148583
15.957;2.790811339
15.958;2.805474096
15.959;2.810361681
15.96;2.805474096
15.961;2.80058651
15.962;2.790811339
15.963;2.790811339
15.964;2.80058651
15.965;2.810361681
15.966;2.820136852
15.967;2.825024438
15.968;2.815249267
15.969;2.810361681
15.97;2.805474096
15.971;2.810361681
15.972;2.815249267
15.973;2.825024438
15.974;2.834799609
15.975;2.834799609
15.976;2.820136852
15.977;2.815249267
15.978;2.810361681
15.979;2.820136852
15.98;2.829912023
15.981;2.834799609
15.982;2.839687195
15.983;2.834799609
15.984;2.825024438
15.985;2.815249267
15.986;2.820136852
15.987;2.829912023
15.988;2.834799609
15.989;2.839687195
15.99;2.839687195
15.991;2.829912023
15.992;2.820136852
15.993;2.815249267
15.994;2.820136852
15.995;2.825024438
15.996;2.834799609
15.997;2.839687195
15.998;2.834799609
15.999;2.825024438
16;2.815249267
16.001;2.815249267
16.002;2.820136852
16.003;2.829912023
16.004;2.834799609
16.005;2.829912023
16.006;2.825024438
16.007;2.810361681
16.008;2.805474096
16.009;2.810361681
16.01;2.815249267
16.011;2.820136852
16.012;2.825024438
16.013;2.820136852
16.014;2.810361681
16.015;2.795698925
16.016;2.790811339
16.017;2.795698925
16.018;2.805474096
16.019;2.810361681
16.02;2.810361681
16.021;2.80058651
16.022;2.785923754
16.023;2.776148583
16.024;2.776148583
16.025;2.781036168
16.026;2.790811339
16.027;2.790811339
16.028;2.785923754
16.029;2.771260997
16.03;2.761485826
16.031;2.751710655
16.032;2.75659824
16.033;2.761485826
16.034;2.766373412
16.035;2.766373412
16.036;2.75659824
16.037;2.741935484
16.038;2.732160313
16.039;2.727272727
16.04;2.732160313
16.041;2.741935484
16.042;2.746823069
16.043;2.737047898
16.044;2.727272727
16.045;2.707722385
16.046;2.7028348
16.047;2.7028348
16.048;2.707722385
16.049;2.717497556
16.05;2.717497556
16.051;2.707722385
16.052;2.693059629
16.053;2.678396872
16.054;2.673509286
16.055;2.678396872
16.056;2.688172043
16.057;2.697947214
16.058;2.693059629
16.059;2.678396872
16.06;2.663734115
16.061;2.653958944
16.062;2.653958944
16.063;2.663734115
16.064;2.668621701
16.065;2.673509286
16.066;2.663734115
16.067;2.649071359
16.068;2.634408602
16.069;2.624633431
16.07;2.634408602
16.071;2.644183773
16.072;2.649071359
16.073;2.649071359
16.074;2.634408602
16.075;2.619745846
16.076;2.609970674
16.077;2.609970674
16.078;2.61485826
16.079;2.624633431
16.08;2.629521017
16.081;2.624633431
16.082;2.605083089
16.083;2.590420332
16.084;2.580645161
16.085;2.585532747
16.086;2.595307918
16.087;2.605083089
16.088;2.605083089
16.089;2.595307918
16.09;2.575757576
16.091;2.556207234
16.092;2.556207234
16.093;2.565982405
16.094;2.575757576
16.095;2.580645161
16.096;2.575757576
16.097;2.556207234
16.098;2.536656891
16.099;2.52688172
16.1;2.531769306
16.101;2.536656891
16.102;2.546432063
16.103;2.546432063
16.104;2.536656891
16.105;2.517106549
16.106;2.497556207
16.107;2.492668622
16.108;2.497556207
16.109;2.512218964
16.11;2.517106549
16.111;2.512218964
16.112;2.492668622
16.113;2.47311828
16.114;2.458455523
16.115;2.458455523
16.116;2.468230694
16.117;2.478005865
16.118;2.478005865
16.119;2.468230694
16.12;2.448680352
16.121;2.42913001
16.122;2.424242424
16.123;2.424242424
16.124;2.438905181
16.125;2.448680352
16.126;2.443792766
16.127;2.42913001
16.128;2.409579668
16.129;2.394916911
16.13;2.394916911
16.131;2.404692082
16.132;2.419354839
16.133;2.424242424
16.134;2.419354839
16.135;2.399804497
16.136;2.380254154
16.137;2.370478983
16.138;2.380254154
16.139;2.394916911
16.14;2.404692082
16.141;2.409579668
16.142;2.394916911
16.143;2.380254154
16.144;2.365591398
16.145;2.365591398
16.146;2.380254154
16.147;2.394916911
16.148;2.404692082
16.149;2.399804497
16.15;2.390029326
16.151;2.370478983
16.152;2.365591398
16.153;2.370478983
16.154;2.390029326
16.155;2.404692082
16.156;2.414467253
16.157;2.404692082
16.158;2.390029326
16.159;2.375366569
16.16;2.375366569
16.161;2.390029326
16.162;2.409579668
16.163;2.424242424
16.164;2.424242424
16.165;2.414467253
16.166;2.399804497
16.167;2.394916911
16.168;2.399804497
16.169;2.419354839
16.17;2.434017595
16.171;2.443792766
16.172;2.438905181
16.173;2.42913001
16.174;2.419354839
16.175;2.419354839
16.176;2.42913001
16.177;2.453567937
16.178;2.468230694
16.179;2.47311828
16.18;2.463343109
16.181;2.448680352
16.182;2.438905181
16.183;2.448680352
16.184;2.463343109
16.185;2.482893451
16.186;2.497556207
16.187;2.492668622
16.188;2.482893451
16.189;2.47311828
16.19;2.468230694
16.191;2.482893451
16.192;2.497556207
16.193;2.517106549
16.194;2.521994135
16.195;2.517106549
16.196;2.502443793
16.197;2.492668622
16.198;2.497556207
16.199;2.512218964
16.2;2.531769306
16.201;2.541544477
16.202;2.541544477
16.203;2.52688172
16.204;2.517106549
16.205;2.512218964
16.206;2.521994135
16.207;2.536656891
16.208;2.551319648
16.209;2.561094819
16.21;2.556207234
16.211;2.536656891
16.212;2.531769306
16.213;2.531769306
16.214;2.541544477
16.215;2.561094819
16.216;2.57086999
16.217;2.57086999
16.218;2.561094819
16.219;2.546432063
16.22;2.541544477
16.221;2.546432063
16.222;2.561094819
16.223;2.580645161
16.224;2.585532747
16.225;2.580645161
16.226;2.565982405
16.227;2.556207234
16.228;2.556207234
16.229;2.565982405
16.23;2.580645161
16.231;2.590420332
16.232;2.590420332
16.233;2.580645161
16.234;2.57086999
16.235;2.561094819
16.236;2.565982405
16.237;2.575757576
16.238;2.590420332
16.239;2.600195503
16.24;2.595307918
16.241;2.585532747
16.242;2.57086999
16.243;2.565982405
16.244;2.575757576
16.245;2.590420332
16.246;2.605083089
16.247;2.605083089
16.248;2.595307918
16.249;2.580645161
16.25;2.57086999
16.251;2.57086999
16.252;2.585532747
16.253;2.600195503
16.254;2.609970674
16.255;2.609970674
16.256;2.595307918
16.257;2.580645161
16.258;2.575757576
16.259;2.580645161
16.26;2.595307918
16.261;2.609970674
16.262;2.61485826
16.263;2.605083089
16.264;2.595307918
16.265;2.580645161
16.266;2.580645161
16.267;2.590420332
16.268;2.605083089
16.269;2.61485826
16.27;2.61485826
16.271;2.605083089
16.272;2.590420332
16.273;2.580645161
16.274;2.585532747
16.275;2.600195503
16.276;2.61485826
16.277;2.619745846
16.278;2.61485826
16.279;2.600195503
16.28;2.585532747
16.281;2.585532747
16.282;2.595307918
16.283;2.609970674
16.284;2.619745846
16.285;2.619745846
16.286;2.609970674
16.287;2.595307918
16.288;2.585532747
16.289;2.590420332
16.29;2.600195503
16.291;2.61485826
16.292;2.624633431
16.293;2.61485826
16.294;2.605083089
16.295;2.590420332
16.296;2.585532747
16.297;2.595307918
16.298;2.609970674
16.299;2.619745846
16.3;2.619745846
16.301;2.609970674
16.302;2.595307918
16.303;2.585532747
16.304;2.585532747
16.305;2.600195503
16.306;2.61485826
16.307;2.619745846
16.308;2.619745846
16.309;2.605083089
16.31;2.590420332
16.311;2.580645161
16.312;2.585532747
16.313;2.600195503
16.314;2.609970674
16.315;2.61485826
16.316;2.605083089
16.317;2.590420332
16.318;2.575757576
16.319;2.575757576
16.32;2.585532747
16.321;2.600195503
16.322;2.609970674
16.323;2.605083089
16.324;2.590420332
16.325;2.575757576
16.326;2.565982405
16.327;2.565982405
16.328;2.580645161
16.329;2.590420332
16.33;2.600195503
16.331;2.585532747
16.332;2.57086999
16.333;2.551319648
16.334;2.546432063
16.335;2.556207234
16.336;2.57086999
16.337;2.580645161
16.338;2.575757576
16.339;2.561094819
16.34;2.546432063
16.341;2.531769306
16.342;2.531769306
16.343;2.546432063
16.344;2.561094819
16.345;2.561094819
16.346;2.556207234
16.347;2.536656891
16.348;2.517106549
16.349;2.507331378
16.35;2.512218964
16.351;2.531769306
16.352;2.541544477
16.353;2.541544477
16.354;2.52688172
16.355;2.507331378
16.356;2.492668622
16.357;2.492668622
16.358;2.502443793
16.359;2.517106549
16.36;2.52688172
16.361;2.517106549
16.362;2.502443793
16.363;2.482893451
16.364;2.47311828
16.365;2.478005865
16.366;2.492668622
16.367;2.512218964
16.368;2.512218964
16.369;2.502443793
16.37;2.482893451
16.371;2.468230694
16.372;2.463343109
16.373;2.478005865
16.374;2.492668622
16.375;2.507331378
16.376;2.507331378
16.377;2.492668622
16.378;2.47311828
16.379;2.463343109
16.38;2.468230694
16.381;2.487781036
16.382;2.502443793
16.383;2.512218964
16.384;2.507331378
16.385;2.492668622
16.386;2.478005865
16.387;2.478005865
16.388;2.487781036
16.389;2.507331378
16.39;2.52688172
16.391;2.52688172
16.392;2.517106549
16.393;2.502443793
16.394;2.497556207
16.395;2.507331378
16.396;2.521994135
16.397;2.541544477
16.398;2.556207234
16.399;2.551319648
16.4;2.541544477
16.401;2.531769306
16.402;2.531769306
16.403;2.546432063
16.404;2.565982405
16.405;2.585532747
16.406;2.595307918
16.407;2.585532747
16.408;2.575757576
16.409;2.565982405
16.41;2.575757576
16.411;2.590420332
16.412;2.61485826
16.413;2.624633431
16.414;2.624633431
16.415;2.619745846
16.416;2.609970674
16.417;2.605083089
16.418;2.619745846
16.419;2.639296188
16.42;2.653958944
16.421;2.663734115
16.422;2.65884653
16.423;2.644183773
16.424;2.639296188
16.425;2.639296188
16.426;2.65884653
16.427;2.673509286
16.428;2.688172043
16.429;2.688172043
16.43;2.678396872
16.431;2.668621701
16.432;2.663734115
16.433;2.668621701
16.434;2.688172043
16.435;2.7028348
16.436;2.707722385
16.437;2.7028348
16.438;2.688172043
16.439;2.678396872
16.44;2.678396872
16.441;2.693059629
16.442;2.707722385
16.443;2.722385142
16.444;2.717497556
16.445;2.712609971
16.446;2.697947214
16.447;2.688172043
16.448;2.693059629
16.449;2.707722385
16.45;2.722385142
16.451;2.727272727
16.452;2.722385142
16.453;2.707722385
16.454;2.697947214
16.455;2.697947214
16.456;2.7028348
16.457;2.717497556
16.458;2.727272727
16.459;2.727272727
16.46;2.717497556
16.461;2.7028348
16.462;2.693059629
16.463;2.697947214
16.464;2.707722385
16.465;2.722385142
16.466;2.727272727
16.467;2.722385142
16.468;2.707722385
16.469;2.693059629
16.47;2.688172043
16.471;2.697947214
16.472;2.707722385
16.473;2.722385142
16.474;2.722385142
16.475;2.712609971
16.476;2.697947214
16.477;2.683284457
16.478;2.688172043
16.479;2.697947214
16.48;2.707722385
16.481;2.717497556
16.482;2.717497556
16.483;2.7028348
16.484;2.683284457
16.485;2.678396872
16.486;2.683284457
16.487;2.697947214
16.488;2.707722385
16.489;2.712609971
16.49;2.7028348
16.491;2.688172043
16.492;2.678396872
16.493;2.673509286
16.494;2.683284457
16.495;2.697947214
16.496;2.707722385
16.497;2.707722385
16.498;2.693059629
16.499;2.678396872
16.5;2.668621701
16.501;2.678396872
16.502;2.688172043
16.503;2.697947214
16.504;2.707722385
16.505;2.7028348
16.506;2.683284457
16.507;2.673509286
16.508;2.668621701
16.509;2.683284457
16.51;2.697947214
16.511;2.707722385
16.512;2.707722385
16.513;2.693059629
16.514;2.678396872
16.515;2.673509286
16.516;2.678396872
16.517;2.693059629
16.518;2.7028348
16.519;2.712609971
16.52;2.707722385
16.521;2.693059629
16.522;2.678396872
16.523;2.678396872
16.524;2.688172043
16.525;2.7028348
16.526;2.712609971
16.527;2.717497556
16.528;2.707722385
16.529;2.693059629
16.53;2.683284457
16.531;2.688172043
16.532;2.7028348
16.533;2.712609971
16.534;2.727272727
16.535;2.722385142
16.536;2.707722385
16.537;2.697947214
16.538;2.688172043
16.539;2.697947214
16.54;2.712609971
16.541;2.727272727
16.542;2.732160313
16.543;2.727272727
16.544;2.712609971
16.545;2.7028348
16.546;2.7028348
16.547;2.712609971
16.548;2.727272727
16.549;2.737047898
16.55;2.737047898
16.551;2.727272727
16.552;2.712609971
16.553;2.707722385
16.554;2.712609971
16.555;2.727272727
16.556;2.737047898
16.557;2.741935484
16.558;2.737047898
16.559;2.722385142
16.56;2.707722385
16.561;2.707722385
16.562;2.717497556
16.563;2.732160313
16.564;2.741935484
16.565;2.741935484
16.566;2.727272727
16.567;2.717497556
16.568;2.7028348
16.569;2.707722385
16.57;2.722385142
16.571;2.732160313
16.572;2.737047898
16.573;2.727272727
16.574;2.717497556
16.575;2.7028348
16.576;2.697947214
16.577;2.7028348
16.578;2.717497556
16.579;2.727272727
16.58;2.727272727
16.581;2.712609971
16.582;2.697947214
16.583;2.683284457
16.584;2.683284457
16.585;2.697947214
16.586;2.707722385
16.587;2.712609971
16.588;2.7028348
16.589;2.688172043
16.59;2.673509286
16.591;2.663734115
16.592;2.668621701
16.593;2.678396872
16.594;2.693059629
16.595;2.688172043
16.596;2.678396872
16.597;2.65884653
16.598;2.644183773
16.599;2.639296188
16.6;2.649071359
16.601;2.65884653
16.602;2.668621701
16.603;2.65884653
16.604;2.644183773
16.605;2.624633431
16.606;2.609970674
16.607;2.61485826
16.608;2.624633431
16.609;2.634408602
16.61;2.634408602
16.611;2.624633431
16.612;2.605083089
16.613;2.585532747
16.614;2.580645161
16.615;2.585532747
16.616;2.600195503
16.617;2.605083089
16.618;2.600195503
16.619;2.580645161
16.62;2.561094819
16.621;2.546432063
16.622;2.546432063
16.623;2.556207234
16.624;2.565982405
16.625;2.57086999
16.626;2.556207234
16.627;2.536656891
16.628;2.512218964
16.629;2.507331378
16.63;2.512218964
16.631;2.521994135
16.632;2.531769306
16.633;2.52688172
16.634;2.507331378
16.635;2.487781036
16.636;2.468230694
16.637;2.468230694
16.638;2.478005865
16.639;2.492668622
16.64;2.492668622
16.641;2.482893451
16.642;2.463343109
16.643;2.438905181
16.644;2.42913001
16.645;2.434017595
16.646;2.448680352
16.647;2.458455523
16.648;2.458455523
16.649;2.443792766
16.65;2.419354839
16.651;2.404692082
16.652;2.399804497
16.653;2.414467253
16.654;2.42913001
16.655;2.434017595
16.656;2.42913001
16.657;2.409579668
16.658;2.390029326
16.659;2.375366569
16.66;2.38514174
16.661;2.399804497
16.662;2.414467253
16.663;2.419354839
16.664;2.409579668
16.665;2.38514174
16.666;2.370478983
16.667;2.370478983
16.668;2.38514174
16.669;2.399804497
16.67;2.414467253
16.671;2.414467253
16.672;2.394916911
16.673;2.380254154
16.674;2.370478983
16.675;2.375366569
16.676;2.394916911
16.677;2.414467253
16.678;2.424242424
16.679;2.414467253
16.68;2.399804497
16.681;2.380254154
16.682;2.380254154
16.683;2.394916911
16.684;2.414467253
16.685;2.42913001
16.686;2.434017595
16.687;2.419354839
16.688;2.399804497
16.689;2.390029326
16.69;2.399804497
16.691;2.414467253
16.692;2.434017595
16.693;2.443792766
16.694;2.443792766
16.695;2.424242424
16.696;2.409579668
16.697;2.404692082
16.698;2.419354839
16.699;2.438905181
16.7;2.458455523
16.701;2.463343109
16.702;2.453567937
16.703;2.434017595
16.704;2.424242424
16.705;2.42913001
16.706;2.448680352
16.707;2.468230694
16.708;2.482893451
16.709;2.482893451
16.71;2.463343109
16.711;2.448680352
16.712;2.443792766
16.713;2.458455523
16.714;2.478005865
16.715;2.497556207
16.716;2.502443793
16.717;2.497556207
16.718;2.478005865
16.719;2.468230694
16.72;2.468230694
16.721;2.487781036
16.722;2.507331378
16.723;2.517106549
16.724;2.521994135
16.725;2.507331378
16.726;2.492668622
16.727;2.487781036
16.728;2.497556207
16.729;2.512218964
16.73;2.531769306
16.731;2.541544477
16.732;2.536656891
16.733;2.517106549
16.734;2.507331378
16.735;2.502443793
16.736;2.517106549
16.737;2.536656891
16.738;2.556207234
16.739;2.556207234
16.74;2.546432063
16.741;2.531769306
16.742;2.517106549
16.743;2.52688172
16.744;2.541544477
16.745;2.561094819
16.746;2.57086999
16.747;2.565982405
16.748;2.551319648
16.749;2.536656891
16.75;2.531769306
16.751;2.541544477
16.752;2.561094819
16.753;2.575757576
16.754;2.580645161
16.755;2.565982405
16.756;2.551319648
16.757;2.541544477
16.758;2.541544477
16.759;2.556207234
16.76;2.575757576
16.761;2.585532747
16.762;2.580645161
16.763;2.565982405
16.764;2.551319648
16.765;2.546432063
16.766;2.551319648
16.767;2.565982405
16.768;2.585532747
16.769;2.585532747
16.77;2.575757576
16.771;2.556207234
16.772;2.546432063
16.773;2.546432063
16.774;2.556207234
16.775;2.575757576
16.776;2.585532747
16.777;2.585532747
16.778;2.565982405
16.779;2.551319648
16.78;2.541544477
16.781;2.546432063
16.782;2.565982405
16.783;2.580645161
16.784;2.585532747
16.785;2.575757576
16.786;2.556207234
16.787;2.541544477
16.788;2.536656891
16.789;2.551319648
16.79;2.565982405
16.791;2.580645161
16.792;2.580645161
16.793;2.565982405
16.794;2.546432063
16.795;2.536656891
16.796;2.541544477
16.797;2.556207234
16.798;2.57086999
16.799;2.575757576
16.8;2.57086999
16.801;2.551319648
16.802;2.536656891
16.803;2.52688172
16.804;2.541544477
16.805;2.556207234
16.806;2.57086999
16.807;2.57086999
16.808;2.556207234
16.809;2.536656891
16.81;2.52688172
16.811;2.52688172
16.812;2.541544477
16.813;2.556207234
16.814;2.565982405
16.815;2.561094819
16.816;2.541544477
16.817;2.52688172
16.818;2.517106549
16.819;2.52688172
16.82;2.541544477
16.821;2.561094819
16.822;2.561094819
16.823;2.546432063
16.824;2.52688172
16.825;2.512218964
16.826;2.512218964
16.827;2.521994135
16.828;2.541544477
16.829;2.551319648
16.83;2.546432063
16.831;2.531769306
16.832;2.512218964
16.833;2.502443793
16.834;2.507331378
16.835;2.521994135
16.836;2.536656891
16.837;2.541544477
16.838;2.531769306
16.839;2.512218964
16.84;2.497556207
16.841;2.492668622
16.842;2.507331378
16.843;2.521994135
16.844;2.536656891
16.845;2.531769306
16.846;2.517106549
16.847;2.497556207
16.848;2.487781036
16.849;2.487781036
16.85;2.507331378
16.851;2.521994135
16.852;2.531769306
16.853;2.521994135
16.854;2.502443793
16.855;2.487781036
16.856;2.482893451
16.857;2.492668622
16.858;2.512218964
16.859;2.531769306
16.86;2.531769306
16.861;2.521994135
16.862;2.497556207
16.863;2.487781036
16.864;2.492668622
16.865;2.507331378
16.866;2.52688172
16.867;2.536656891
16.868;2.536656891
16.869;2.517106549
16.87;2.502443793
16.871;2.497556207
16.872;2.507331378
16.873;2.52688172
16.874;2.546432063
16.875;2.556207234
16.876;2.541544477
16.877;2.52688172
16.878;2.512218964
16.879;2.517106549
16.88;2.536656891
16.881;2.556207234
16.882;2.57086999
16.883;2.57086999
16.884;2.556207234
16.885;2.541544477
16.886;2.536656891
16.887;2.546432063
16.888;2.565982405
16.889;2.585532747
16.89;2.595307918
16.891;2.585532747
16.892;2.57086999
16.893;2.561094819
16.894;2.561094819
16.895;2.575757576
16.896;2.600195503
16.897;2.61485826
16.898;2.61485826
16.899;2.605083089
16.9;2.590420332
16.901;2.580645161
16.902;2.590420332
16.903;2.605083089
16.904;2.624633431
16.905;2.629521017
16.906;2.629521017
16.907;2.61485826
16.908;2.600195503
16.909;2.600195503
16.91;2.61485826
16.911;2.629521017
16.912;2.644183773
16.913;2.649071359
16.914;2.634408602
16.915;2.619745846
16.916;2.609970674
16.917;2.619745846
16.918;2.634408602
16.919;2.649071359
16.92;2.65884653
16.921;2.653958944
16.922;2.639296188
16.923;2.624633431
16.924;2.619745846
16.925;2.629521017
16.926;2.644183773
16.927;2.65884653
16.928;2.663734115
16.929;2.653958944
16.93;2.634408602
16.931;2.624633431
16.932;2.624633431
16.933;2.639296188
16.934;2.653958944
16.935;2.663734115
16.936;2.65884653
16.937;2.644183773
16.938;2.629521017
16.939;2.624633431
16.94;2.629521017
16.941;2.644183773
16.942;2.65884653
16.943;2.65884653
16.944;2.653958944
16.945;2.634408602
16.946;2.624633431
16.947;2.619745846
16.948;2.629521017
16.949;2.644183773
16.95;2.65884653
16.951;2.653958944
16.952;2.639296188
16.953;2.619745846
16.954;2.609970674
16.955;2.61485826
16.956;2.629521017
16.957;2.644183773
16.958;2.649071359
16.959;2.634408602
16.96;2.619745846
16.961;2.605083089
16.962;2.600195503
16.963;2.609970674
16.964;2.624633431
16.965;2.634408602
16.966;2.629521017
16.967;2.61485826
16.968;2.595307918
16.969;2.585532747
16.97;2.585532747
16.971;2.600195503
16.972;2.61485826
16.973;2.619745846
16.974;2.609970674
16.975;2.585532747
16.976;2.57086999
16.977;2.561094819
16.978;2.57086999
16.979;2.585532747
16.98;2.600195503
16.981;2.595307918
16.982;2.580645161
16.983;2.561094819
16.984;2.541544477
16.985;2.546432063
16.986;2.556207234
16.987;2.575757576
16.988;2.580645161
16.989;2.57086999
16.99;2.551319648
16.991;2.531769306
16.992;2.521994135
16.993;2.531769306
16.994;2.541544477
16.995;2.561094819
16.996;2.561094819
16.997;2.546432063
16.998;2.521994135
16.999;2.507331378
17;2.502443793
17.001;2.517106549
17.002;2.531769306
17.003;2.546432063
17.004;2.536656891
17.005;2.517106549
17.006;2.497556207
17.007;2.487781036
17.008;2.492668622
17.009;2.512218964
17.01;2.521994135
17.011;2.531769306
17.012;2.517106549
17.013;2.497556207
17.014;2.478005865
17.015;2.47311828
17.016;2.487781036
17.017;2.507331378
17.018;2.517106549
17.019;2.517106549
17.02;2.497556207
17.021;2.478005865
17.022;2.463343109
17.023;2.468230694
17.024;2.482893451
17.025;2.502443793
17.026;2.507331378
17.027;2.497556207
17.028;2.478005865
17.029;2.458455523
17.03;2.453567937
17.031;2.463343109
17.032;2.482893451
17.033;2.497556207
17.034;2.497556207
17.035;2.482893451
17.036;2.458455523
17.037;2.443792766
17.038;2.448680352
17.039;2.463343109
17.04;2.478005865
17.041;2.487781036
17.042;2.478005865
17.043;2.458455523
17.044;2.438905181
17.045;2.42913001
17.046;2.438905181
17.047;2.458455523
17.048;2.47311828
17.049;2.47311828
17.05;2.458455523
17.051;2.434017595
17.052;2.414467253
17.053;2.414467253
17.054;2.42913001
17.055;2.448680352
17.056;2.458455523
17.057;2.448680352
17.058;2.424242424
17.059;2.404692082
17.06;2.394916911
17.061;2.399804497
17.062;2.414467253
17.063;2.434017595
17.064;2.434017595
17.065;2.424242424
17.066;2.394916911
17.067;2.375366569
17.068;2.370478983
17.069;2.38514174
17.07;2.399804497
17.071;2.414467253
17.072;2.409579668
17.073;2.390029326
17.074;2.360703812
17.075;2.350928641
17.076;2.350928641
17.077;2.370478983
17.078;2.38514174
17.079;2.390029326
17.08;2.380254154
17.081;2.355816227
17.082;2.331378299
17.083;2.321603128
17.084;2.331378299
17.085;2.350928641
17.086;2.365591398
17.087;2.365591398
17.088;2.34115347
17.089;2.316715543
17.09;2.292277615
17.091;2.2971652
17.092;2.311827957
17.093;2.331378299
17.094;2.34115347
17.095;2.326490714
17.096;2.302052786
17.097;2.272727273
17.098;2.262952102
17.099;2.272727273
17.1;2.292277615
17.101;2.306940371
17.102;2.306940371
17.103;2.287390029
17.104;2.258064516
17.105;2.233626588
17.106;2.228739003
17.107;2.24340176
17.108;2.262952102
17.109;2.272727273
17.11;2.262952102
17.111;2.238514174
17.112;2.209188661
17.113;2.189638319
17.114;2.19941349
17.115;2.218963832
17.116;2.238514174
17.117;2.238514174
17.118;2.218963832
17.119;2.184750733
17.12;2.160312805
17.121;2.150537634
17.122;2.170087977
17.123;2.189638319
17.124;2.204301075
17.125;2.194525904
17.126;2.170087977
17.127;2.135874878
17.128;2.116324536
17.129;2.121212121
17.13;2.145650049
17.131;2.165200391
17.132;2.170087977
17.133;2.15542522
17.134;2.126099707
17.135;2.096774194
17.136;2.091886608
17.137;2.106549365
17.138;2.135874878
17.139;2.150537634
17.14;2.15542522
17.141;2.130987292
17.142;2.101661779
17.143;2.082111437
17.144;2.091886608
17.145;2.116324536
17.146;2.145650049
17.147;2.160312805
17.148;2.150537634
17.149;2.126099707
17.15;2.101661779
17.151;2.101661779
17.152;2.121212121
17.153;2.150537634
17.154;2.174975562
17.155;2.184750733
17.156;2.170087977
17.157;2.145650049
17.158;2.135874878
17.159;2.140762463
17.16;2.170087977
17.161;2.204301075
17.162;2.223851417
17.163;2.223851417
17.164;2.204301075
17.165;2.189638319
17.166;2.179863148
17.167;2.19941349
17.168;2.228739003
17.169;2.262952102
17.17;2.272727273
17.171;2.267839687
17.172;2.24340176
17.173;2.228739003
17.174;2.238514174
17.175;2.262952102
17.176;2.292277615
17.177;2.316715543
17.178;2.321603128
17.179;2.306940371
17.18;2.287390029
17.181;2.277614858
17.182;2.292277615
17.183;2.321603128
17.184;2.350928641
17.185;2.365591398
17.186;2.360703812
17.187;2.34115347
17.188;2.326490714
17.189;2.326490714
17.19;2.346041056
17.191;2.375366569
17.192;2.394916911
17.193;2.399804497
17.194;2.390029326
17.195;2.370478983
17.196;2.360703812
17.197;2.365591398
17.198;2.394916911
17.199;2.414467253
17.2;2.42913001
17.201;2.424242424
17.202;2.409579668
17.203;2.390029326
17.204;2.390029326
17.205;2.399804497
17.206;2.424242424
17.207;2.448680352
17.208;2.448680352
17.209;2.438905181
17.21;2.419354839
17.211;2.404692082
17.212;2.409579668
17.213;2.42913001
17.214;2.448680352
17.215;2.463343109
17.216;2.463343109
17.217;2.443792766
17.218;2.424242424
17.219;2.414467253
17.22;2.424242424
17.221;2.443792766
17.222;2.463343109
17.223;2.468230694
17.224;2.458455523
17.225;2.434017595
17.226;2.419354839
17.227;2.414467253
17.228;2.42913001
17.229;2.453567937
17.23;2.463343109
17.231;2.463343109
17.232;2.443792766
17.233;2.419354839
17.234;2.404692082
17.235;2.414467253
17.236;2.42913001
17.237;2.448680352
17.238;2.453567937
17.239;2.438905181
17.24;2.414467253
17.241;2.394916911
17.242;2.390029326
17.243;2.399804497
17.244;2.419354839
17.245;2.434017595
17.246;2.42913001
17.247;2.409579668
17.248;2.380254154
17.249;2.365591398
17.25;2.365591398
17.251;2.38514174
17.252;2.399804497
17.253;2.404692082
17.254;2.394916911
17.255;2.370478983
17.256;2.34115347
17.257;2.331378299
17.258;2.34115347
17.259;2.360703812
17.26;2.375366569
17.261;2.375366569
17.262;2.355816227
17.263;2.321603128
17.264;2.302052786
17.265;2.2971652
17.266;2.311827957
17.267;2.331378299
17.268;2.34115347
17.269;2.331378299
17.27;2.302052786
17.271;2.272727273
17.272;2.253176931
17.273;2.262952102
17.274;2.282502444
17.275;2.302052786
17.276;2.302052786
17.277;2.282502444
17.278;2.253176931
17.279;2.223851417
17.28;2.218963832
17.281;2.238514174
17.282;2.258064516
17.283;2.267839687
17.284;2.262952102
17.285;2.233626588
17.286;2.204301075
17.287;2.184750733
17.288;2.189638319
17.289;2.214076246
17.29;2.233626588
17.291;2.238514174
17.292;2.223851417
17.293;2.189638319
17.294;2.160312805
17.295;2.150537634
17.296;2.170087977
17.297;2.194525904
17.298;2.209188661
17.299;2.204301075
17.3;2.179863148
17.301;2.145650049
17.302;2.126099707
17.303;2.130987292
17.304;2.15542522
17.305;2.179863148
17.306;2.189638319
17.307;2.174975562
17.308;2.145650049
17.309;2.121212121
17.31;2.11143695
17.311;2.126099707
17.312;2.15542522
17.313;2.179863148
17.314;2.179863148
17.315;2.15542522
17.316;2.126099707
17.317;2.106549365
17.318;2.11143695
17.319;2.135874878
17.32;2.165200391
17.321;2.179863148
17.322;2.174975562
17.323;2.145650049
17.324;2.116324536
17.325;2.11143695
17.326;2.126099707
17.327;2.15542522
17.328;2.184750733
17.329;2.189638319
17.33;2.174975562
17.331;2.150537634
17.332;2.126099707
17.333;2.130987292
17.334;2.15542522
17.335;2.189638319
17.336;2.209188661
17.337;2.209188661
17.338;2.184750733
17.339;2.160312805
17.34;2.150537634
17.341;2.165200391
17.342;2.194525904
17.343;2.223851417
17.344;2.238514174
17.345;2.228739003
17.346;2.204301075
17.347;2.184750733
17.348;2.184750733
17.349;2.209188661
17.35;2.24340176
17.351;2.267839687
17.352;2.267839687
17.353;2.253176931
17.354;2.228739003
17.355;2.214076246
17.356;2.228739003
17.357;2.258064516
17.358;2.287390029
17.359;2.306940371
17.36;2.2971652
17.361;2.277614858
17.362;2.258064516
17.363;2.253176931
17.364;2.277614858
17.365;2.306940371
17.366;2.331378299
17.367;2.336265885
17.368;2.321603128
17.369;2.2971652
17.37;2.287390029
17.371;2.292277615
17.372;2.321603128
17.373;2.346041056
17.374;2.365591398
17.375;2.360703812
17.376;2.34115347
17.377;2.316715543
17.378;2.311827957
17.379;2.326490714
17.38;2.355816227
17.381;2.380254154
17.382;2.38514174
17.383;2.370478983
17.384;2.350928641
17.385;2.331378299
17.386;2.336265885
17.387;2.355816227
17.388;2.380254154
17.389;2.399804497
17.39;2.394916911
17.391;2.375366569
17.392;2.350928641
17.393;2.34115347
17.394;2.350928641
17.395;2.375366569
17.396;2.399804497
17.397;2.409579668
17.398;2.399804497
17.399;2.370478983
17.4;2.350928641
17.401;2.350928641
17.402;2.370478983
17.403;2.390029326
17.404;2.409579668
17.405;2.409579668
17.406;2.390029326
17.407;2.365591398
17.408;2.350928641
17.409;2.355816227
17.41;2.380254154
17.411;2.404692082
17.412;2.414467253
17.413;2.404692082
17.414;2.380254154
17.415;2.355816227
17.416;2.350928641
17.417;2.365591398
17.418;2.390029326
17.419;2.404692082
17.42;2.409579668
17.421;2.390029326
17.422;2.360703812
17.423;2.346041056
17.424;2.350928641
17.425;2.370478983
17.426;2.394916911
17.427;2.404692082
17.428;2.394916911
17.429;2.375366569
17.43;2.346041056
17.431;2.34115347
17.432;2.350928641
17.433;2.375366569
17.434;2.394916911
17.435;2.399804497
17.436;2.380254154
17.437;2.355816227
17.438;2.331378299
17.439;2.331378299
17.44;2.350928641
17.441;2.375366569
17.442;2.394916911
17.443;2.38514174
17.444;2.360703812
17.445;2.336265885
17.446;2.321603128
17.447;2.331378299
17.448;2.355816227
17.449;2.380254154
17.45;2.38514174
17.451;2.370478983
17.452;2.34115347
17.453;2.316715543
17.454;2.311827957
17.455;2.331378299
17.456;2.360703812
17.457;2.375366569
17.458;2.375366569
17.459;2.350928641
17.46;2.326490714
17.461;2.306940371
17.462;2.316715543
17.463;2.34115347
17.464;2.365591398
17.465;2.375366569
17.466;2.365591398
17.467;2.336265885
17.468;2.311827957
17.469;2.306940371
17.47;2.321603128
17.471;2.350928641
17.472;2.370478983
17.473;2.370478983
17.474;2.355816227
17.475;2.326490714
17.476;2.306940371
17.477;2.311827957
17.478;2.34115347
17.479;2.365591398
17.48;2.375366569
17.481;2.370478983
17.482;2.346041056
17.483;2.321603128
17.484;2.311827957
17.485;2.331378299
17.486;2.355816227
17.487;2.380254154
17.488;2.38514174
17.489;2.370478983
17.49;2.346041056
17.491;2.326490714
17.492;2.326490714
17.493;2.350928641
17.494;2.380254154
17.495;2.399804497
17.496;2.390029326
17.497;2.370478983
17.498;2.346041056
17.499;2.336265885
17.5;2.350928641
17.501;2.375366569
17.502;2.399804497
17.503;2.409579668
17.504;2.394916911
17.505;2.370478983
17.506;2.350928641
17.507;2.355816227
17.508;2.375366569
17.509;2.399804497
17.51;2.419354839
17.511;2.419354839
17.512;2.399804497
17.513;2.375366569
17.514;2.365591398
17.515;2.375366569
17.516;2.399804497
17.517;2.424242424
17.518;2.42913001
17.519;2.424242424
17.52;2.399804497
17.521;2.380254154
17.522;2.375366569
17.523;2.394916911
17.524;2.419354839
17.525;2.438905181
17.526;2.438905181
17.527;2.424242424
17.528;2.399804497
17.529;2.38514174
17.53;2.394916911
17.531;2.414467253
17.532;2.438905181
17.533;2.448680352
17.534;2.443792766
17.535;2.424242424
17.536;2.399804497
17.537;2.390029326
17.538;2.409579668
17.539;2.42913001
17.54;2.453567937
17.541;2.453567937
17.542;2.438905181
17.543;2.414467253
17.544;2.399804497
17.545;2.399804497
17.546;2.419354839
17.547;2.438905181
17.548;2.453567937
17.549;2.448680352
17.55;2.42913001
17.551;2.404692082
17.552;2.394916911
17.553;2.399804497
17.554;2.424242424
17.555;2.443792766
17.556;2.453567937
17.557;2.434017595
17.558;2.409579668
17.559;2.390029326
17.56;2.38514174
17.561;2.399804497
17.562;2.424242424
17.563;2.434017595
17.564;2.434017595
17.565;2.409579668
17.566;2.38514174
17.567;2.365591398
17.568;2.375366569
17.569;2.390029326
17.57;2.409579668
17.571;2.414467253
17.572;2.404692082
17.573;2.375366569
17.574;2.350928641
17.575;2.34115347
17.576;2.350928641
17.577;2.370478983
17.578;2.38514174
17.579;2.380254154
17.58;2.360703812
17.581;2.331378299
17.582;2.306940371
17.583;2.306940371
17.584;2.321603128
17.585;2.34115347
17.586;2.350928641
17.587;2.34115347
17.588;2.306940371
17.589;2.277614858
17.59;2.262952102
17.591;2.272727273
17.592;2.292277615
17.593;2.311827957
17.594;2.306940371
17.595;2.287390029
17.596;2.253176931
17.597;2.228739003
17.598;2.228739003
17.599;2.24340176
17.6;2.262952102
17.601;2.277614858
17.602;2.267839687
17.603;2.238514174
17.604;2.204301075
17.605;2.189638319
17.606;2.19941349
17.607;2.223851417
17.608;2.24340176
17.609;2.248289345
17.61;2.228739003
17.611;2.194525904
17.612;2.170087977
17.613;2.165200391
17.614;2.189638319
17.615;2.209188661
17.616;2.228739003
17.617;2.223851417
17.618;2.19941349
17.619;2.170087977
17.62;2.150537634
17.621;2.160312805
17.622;2.189638319
17.623;2.214076246
17.624;2.228739003
17.625;2.214076246
17.626;2.184750733
17.627;2.160312805
17.628;2.15542522
17.629;2.174975562
17.63;2.204301075
17.631;2.228739003
17.632;2.228739003
17.633;2.209188661
17.634;2.179863148
17.635;2.165200391
17.636;2.174975562
17.637;2.19941349
17.638;2.228739003
17.639;2.24340176
17.64;2.238514174
17.641;2.214076246
17.642;2.189638319
17.643;2.184750733
17.644;2.204301075
17.645;2.233626588
17.646;2.258064516
17.647;2.262952102
17.648;2.248289345
17.649;2.218963832
17.65;2.204301075
17.651;2.209188661
17.652;2.233626588
17.653;2.262952102
17.654;2.282502444
17.655;2.277614858
17.656;2.258064516
17.657;2.233626588
17.658;2.223851417
17.659;2.238514174
17.66;2.267839687
17.661;2.2971652
17.662;2.306940371
17.663;2.292277615
17.664;2.267839687
17.665;2.24340176
17.666;2.248289345
17.667;2.272727273
17.668;2.2971652
17.669;2.321603128
17.67;2.321603128
17.671;2.302052786
17.672;2.272727273
17.673;2.262952102
17.674;2.272727273
17.675;2.302052786
17.676;2.326490714
17.677;2.34115347
17.678;2.331378299
17.679;2.302052786
17.68;2.277614858
17.681;2.277614858
17.682;2.2971652
17.683;2.326490714
17.684;2.346041056
17.685;2.350928641
17.686;2.326490714
17.687;2.302052786
17.688;2.282502444
17.689;2.292277615
17.69;2.316715543
17.691;2.346041056
17.692;2.355816227
17.693;2.346041056
17.694;2.321603128
17.695;2.2971652
17.696;2.287390029
17.697;2.302052786
17.698;2.331378299
17.699;2.350928641
17.7;2.350928641
17.701;2.336265885
17.702;2.306940371
17.703;2.287390029
17.704;2.287390029
17.705;2.311827957
17.706;2.336265885
17.707;2.355816227
17.708;2.346041056
17.709;2.321603128
17.71;2.292277615
17.711;2.282502444
17.712;2.292277615
17.713;2.321603128
17.714;2.34115347
17.715;2.346041056
17.716;2.326490714
17.717;2.302052786
17.718;2.277614858
17.719;2.272727273
17.72;2.2971652
17.721;2.321603128
17.722;2.34115347
17.723;2.336265885
17.724;2.311827957
17.725;2.282502444
17.726;2.267839687
17.727;2.277614858
17.728;2.302052786
17.729;2.326490714
17.73;2.336265885
17.731;2.321603128
17.732;2.287390029
17.733;2.267839687
17.734;2.262952102
17.735;2.277614858
17.736;2.306940371
17.737;2.331378299
17.738;2.326490714
17.739;2.302052786
17.74;2.272727273
17.741;2.258064516
17.742;2.262952102
17.743;2.287390029
17.744;2.316715543
17.745;2.326490714
17.746;2.316715543
17.747;2.287390029
17.748;2.258064516
17.749;2.253176931
17.75;2.267839687
17.751;2.2971652
17.752;2.321603128
17.753;2.321603128
17.754;2.302052786
17.755;2.272727273
17.756;2.253176931
17.757;2.258064516
17.758;2.277614858
17.759;2.306940371
17.76;2.321603128
17.761;2.311827957
17.762;2.282502444
17.763;2.258064516
17.764;2.248289345
17.765;2.262952102
17.766;2.287390029
17.767;2.311827957
17.768;2.316715543
17.769;2.302052786
17.77;2.267839687
17.771;2.24340176
17.772;2.248289345
17.773;2.267839687
17.774;2.302052786
17.775;2.316715543
17.776;2.311827957
17.777;2.282502444
17.778;2.253176931
17.779;2.238514174
17.78;2.253176931
17.781;2.282502444
17.782;2.306940371
17.783;2.311827957
17.784;2.2971652
17.785;2.267839687
17.786;2.24340176
17.787;2.24340176
17.788;2.262952102
17.789;2.287390029
17.79;2.311827957
17.791;2.306940371
17.792;2.282502444
17.793;2.253176931
17.794;2.233626588
17.795;2.24340176
17.796;2.272727273
17.797;2.2971652
17.798;2.306940371
17.799;2.2971652
17.8;2.267839687
17.801;2.24340176
17.802;2.233626588
17.803;2.253176931
17.804;2.282502444
17.805;2.306940371
17.806;2.306940371
17.807;2.287390029
17.808;2.258064516
17.809;2.238514174
17.81;2.24340176
17.811;2.267839687
17.812;2.2971652
17.813;2.311827957
17.814;2.302052786
17.815;2.277614858
17.816;2.248289345
17.817;2.24340176
17.818;2.258064516
17.819;2.287390029
17.82;2.316715543
17.821;2.316715543
17.822;2.302052786
17.823;2.272727273
17.824;2.253176931
17.825;2.258064516
17.826;2.282502444
17.827;2.311827957
17.828;2.331378299
17.829;2.326490714
17.83;2.302052786
17.831;2.272727273
17.832;2.262952102
17.833;2.277614858
17.834;2.306940371
17.835;2.331378299
17.836;2.34115347
17.837;2.326490714
17.838;2.302052786
17.839;2.277614858
17.84;2.277614858
17.841;2.302052786
17.842;2.331378299
17.843;2.350928641
17.844;2.350928641
17.845;2.326490714
17.846;2.302052786
17.847;2.287390029
17.848;2.2971652
17.849;2.321603128
17.85;2.350928641
17.851;2.360703812
17.852;2.350928641
17.853;2.321603128
17.854;2.302052786
17.855;2.2971652
17.856;2.316715543
17.857;2.34115347
17.858;2.360703812
17.859;2.360703812
17.86;2.34115347
17.861;2.316715543
17.862;2.2971652
17.863;2.306940371
17.864;2.331378299
17.865;2.355816227
17.866;2.365591398
17.867;2.355816227
17.868;2.331378299
17.869;2.302052786
17.87;2.2971652
17.871;2.311827957
17.872;2.336265885
17.873;2.360703812
17.874;2.360703812
17.875;2.34115347
17.876;2.311827957
17.877;2.292277615
17.878;2.292277615
17.879;2.316715543
17.88;2.34115347
17.881;2.355816227
17.882;2.346041056
17.883;2.321603128
17.884;2.287390029
17.885;2.277614858
17.886;2.292277615
17.887;2.316715543
17.888;2.336265885
17.889;2.34115347
17.89;2.321603128
17.891;2.292277615
17.892;2.267839687
17.893;2.267839687
17.894;2.287390029
17.895;2.311827957
17.896;2.331378299
17.897;2.321603128
17.898;2.2971652
17.899;2.267839687
17.9;2.248289345
17.901;2.262952102
17.902;2.282502444
17.903;2.306940371
17.904;2.311827957
17.905;2.2971652
17.906;2.267839687
17.907;2.238514174
17.908;2.238514174
17.909;2.253176931
17.91;2.282502444
17.911;2.2971652
17.912;2.2971652
17.913;2.267839687
17.914;2.238514174
17.915;2.218963832
17.916;2.228739003
17.917;2.253176931
17.918;2.277614858
17.919;2.287390029
17.92;2.272727273
17.921;2.24340176
17.922;2.214076246
17.923;2.19941349
17.924;2.223851417
17.925;2.248289345
17.926;2.272727273
17.927;2.267839687
17.928;2.248289345
17.929;2.214076246
17.93;2.189638319
17.931;2.194525904
17.932;2.218963832
17.933;2.24340176
17.934;2.258064516
17.935;2.248289345
17.936;2.218963832
17.937;2.184750733
17.938;2.170087977
17.939;2.184750733
17.94;2.214076246
17.941;2.238514174
17.942;2.238514174
17.943;2.218963832
17.944;2.184750733
17.945;2.160312805
17.946;2.15542522
17.947;2.179863148
17.948;2.209188661
17.949;2.223851417
17.95;2.218963832
17.951;2.189638319
17.952;2.15542522
17.953;2.135874878
17.954;2.150537634
17.955;2.174975562
17.956;2.19941349
17.957;2.209188661
17.958;2.189638319
17.959;2.15542522
17.96;2.126099707
17.961;2.121212121
17.962;2.140762463
17.963;2.170087977
17.964;2.184750733
17.965;2.184750733
17.966;2.15542522
17.967;2.121212121
17.968;2.096774194
17.969;2.106549365
17.97;2.130987292
17.971;2.15542522
17.972;2.165200391
17.973;2.150537634
17.974;2.116324536
17.975;2.086999022
17.976;2.072336266
17.977;2.091886608
17.978;2.121212121
17.979;2.140762463
17.98;2.140762463
17.981;2.116324536
17.982;2.077223851
17.983;2.052785924
17.984;2.057673509
17.985;2.082111437
17.986;2.106549365
17.987;2.121212121
17.988;2.11143695
17.989;2.077223851
17.99;2.043010753
17.991;2.028347996
17.992;2.043010753
17.993;2.072336266
17.994;2.096774194
17.995;2.096774194
17.996;2.077223851
17.997;2.038123167
17.998;2.013685239
17.999;2.008797654
18;2.033235582
18.001;2.062561095
18.002;2.082111437
18.003;2.072336266
18.004;2.043010753
18.005;2.003910068
18.006;1.984359726
18.007;1.999022483
18.008;2.028347996
18.009;2.052785924
18.01;2.062561095
18.011;2.043010753
18.012;2.003910068
18.013;1.974584555
18.014;1.96969697
18.015;1.989247312
18.016;2.023460411
18.017;2.043010753
18.018;2.038123167
18.019;2.008797654
18.02;1.96969697
18.021;1.950146628
18.022;1.955034213
18.023;1.989247312
18.024;2.018572825
18.025;2.028347996
18.026;2.013685239
18.027;1.974584555
18.028;1.945259042
18.029;1.930596285
18.03;1.955034213
18.031;1.984359726
18.032;2.008797654
18.033;2.008797654
18.034;1.984359726
18.035;1.945259042
18.036;1.920821114
18.037;1.9257087
18.038;1.955034213
18.039;1.984359726
18.04;1.999022483
18.041;1.989247312
18.042;1.955034213
18.043;1.920821114
18.044;1.906158358
18.045;1.9257087
18.046;1.959921799
18.047;1.989247312
18.048;1.994134897
18.049;1.96969697
18.05;1.935483871
18.051;1.906158358
18.052;1.906158358
18.053;1.935483871
18.054;1.96969697
18.055;1.994134897
18.056;1.984359726
18.057;1.959921799
18.058;1.920821114
18.059;1.906158358
18.06;1.920821114
18.061;1.955034213
18.062;1.989247312
18.063;1.999022483
18.064;1.984359726
18.065;1.950146628
18.066;1.920821114
18.067;1.920821114
18.068;1.950146628
18.069;1.984359726
18.07;2.008797654
18.071;2.013685239
18.072;1.984359726
18.073;1.955034213
18.074;1.940371457
18.075;1.950146628
18.076;1.984359726
18.077;2.023460411
18.078;2.038123167
18.079;2.028347996
18.08;1.999022483
18.081;1.96969697
18.082;1.964809384
18.083;1.994134897
18.084;2.028347996
18.085;2.057673509
18.086;2.062561095
18.087;2.043010753
18.088;2.013685239
18.089;1.994134897
18.09;2.003910068
18.091;2.038123167
18.092;2.072336266
18.093;2.096774194
18.094;2.091886608
18.095;2.062561095
18.096;2.033235582
18.097;2.028347996
18.098;2.052785924
18.099;2.086999022
18.1;2.116324536
18.101;2.126099707
18.102;2.106549365
18.103;2.077223851
18.104;2.057673509
18.105;2.062561095
18.106;2.096774194
18.107;2.130987292
18.108;2.15542522
18.109;2.150537634
18.11;2.126099707
18.111;2.096774194
18.112;2.086999022
18.113;2.101661779
18.114;2.135874878
18.115;2.165200391
18.116;2.179863148
18.117;2.165200391
18.118;2.130987292
18.119;2.11143695
18.12;2.11143695
18.121;2.140762463
18.122;2.170087977
18.123;2.19941349
18.124;2.194525904
18.125;2.174975562
18.126;2.140762463
18.127;2.126099707
18.128;2.140762463
18.129;2.170087977
18.13;2.204301075
18.131;2.214076246
18.132;2.204301075
18.133;2.174975562
18.134;2.145650049
18.135;2.145650049
18.136;2.165200391
18.137;2.19941349
18.138;2.223851417
18.139;2.223851417
18.14;2.204301075
18.141;2.174975562
18.142;2.15542522
18.143;2.165200391
18.144;2.189638319
18.145;2.223851417
18.146;2.238514174
18.147;2.228739003
18.148;2.19941349
18.149;2.174975562
18.15;2.160312805
18.151;2.184750733
18.152;2.214076246
18.153;2.238514174
18.154;2.24340176
18.155;2.228739003
18.156;2.194525904
18.157;2.174975562
18.158;2.174975562
18.159;2.204301075
18.16;2.233626588
18.161;2.248289345
18.162;2.24340176
18.163;2.218963832
18.164;2.189638319
18.165;2.179863148
18.166;2.189638319
18.167;2.218963832
18.168;2.248289345
18.169;2.253176931
18.17;2.238514174
18.171;2.209188661
18.172;2.184750733
18.173;2.179863148
18.174;2.204301075
18.175;2.233626588
18.176;2.258064516
18.177;2.253176931
18.178;2.228739003
18.179;2.194525904
18.18;2.174975562
18.181;2.189638319
18.182;2.214076246
18.183;2.24340176
18.184;2.253176931
18.185;2.238514174
18.186;2.209188661
18.187;2.179863148
18.188;2.174975562
18.189;2.194525904
18.19;2.223851417
18.191;2.248289345
18.192;2.248289345
18.193;2.223851417
18.194;2.189638319
18.195;2.165200391
18.196;2.174975562
18.197;2.19941349
18.198;2.228739003
18.199;2.248289345
18.2;2.233626588
18.201;2.19941349
18.202;2.174975562
18.203;2.160312805
18.204;2.179863148
18.205;2.209188661
18.206;2.233626588
18.207;2.238514174
18.208;2.218963832
18.209;2.184750733
18.21;2.160312805
18.211;2.165200391
18.212;2.189638319
18.213;2.218963832
18.214;2.238514174
18.215;2.233626588
18.216;2.19941349
18.217;2.170087977
18.218;2.15542522
18.219;2.174975562
18.22;2.204301075
18.221;2.228739003
18.222;2.238514174
18.223;2.218963832
18.224;2.189638319
18.225;2.165200391
18.226;2.160312805
18.227;2.189638319
18.228;2.218963832
18.229;2.24340176
18.23;2.238514174
18.231;2.209188661
18.232;2.179863148
18.233;2.160312805
18.234;2.174975562
18.235;2.204301075
18.236;2.233626588
18.237;2.248289345
18.238;2.233626588
18.239;2.204301075
18.24;2.179863148
18.241;2.174975562
18.242;2.19941349
18.243;2.228739003
18.244;2.253176931
18.245;2.258064516
18.246;2.233626588
18.247;2.204301075
18.248;2.184750733
18.249;2.194525904
18.25;2.223851417
18.251;2.258064516
18.252;2.272727273
18.253;2.262952102
18.254;2.238514174
18.255;2.209188661
18.256;2.204301075
18.257;2.223851417
18.258;2.258064516
18.259;2.282502444
18.26;2.287390029
18.261;2.267839687
18.262;2.238514174
18.263;2.218963832
18.264;2.228739003
18.265;2.253176931
18.266;2.287390029
18.267;2.306940371
18.268;2.302052786
18.269;2.277614858
18.27;2.248289345
18.271;2.238514174
18.272;2.258064516
18.273;2.287390029
18.274;2.316715543
18.275;2.321603128
18.276;2.311827957
18.277;2.277614858
18.278;2.258064516
18.279;2.258064516
18.28;2.287390029
18.281;2.316715543
18.282;2.336265885
18.283;2.336265885
18.284;2.311827957
18.285;2.282502444
18.286;2.267839687
18.287;2.282502444
18.288;2.311827957
18.289;2.34115347
18.29;2.350928641
18.291;2.34115347
18.292;2.311827957
18.293;2.287390029
18.294;2.282502444
18.295;2.306940371
18.296;2.336265885
18.297;2.355816227
18.298;2.360703812
18.299;2.336265885
18.3;2.306940371
18.301;2.292277615
18.302;2.302052786
18.303;2.326490714
18.304;2.355816227
18.305;2.370478983
18.306;2.355816227
18.307;2.331378299
18.308;2.302052786
18.309;2.2971652
18.31;2.311827957
18.311;2.346041056
18.312;2.365591398
18.313;2.370478983
18.314;2.350928641
18.315;2.316715543
18.316;2.2971652
18.317;2.302052786
18.318;2.326490714
18.319;2.355816227
18.32;2.370478983
18.321;2.360703812
18.322;2.336265885
18.323;2.302052786
18.324;2.292277615
18.325;2.306940371
18.326;2.336265885
18.327;2.360703812
18.328;2.365591398
18.329;2.346041056
18.33;2.316715543
18.331;2.292277615
18.332;2.287390029
18.333;2.311827957
18.334;2.34115347
18.335;2.360703812
18.336;2.355816227
18.337;2.326490714
18.338;2.2971652
18.339;2.277614858
18.34;2.292277615
18.341;2.321603128
18.342;2.346041056
18.343;2.355816227
18.344;2.34115347
18.345;2.306940371
18.346;2.282502444
18.347;2.277614858
18.348;2.2971652
18.349;2.331378299
18.35;2.350928641
18.351;2.346041056
18.352;2.326490714
18.353;2.292277615
18.354;2.272727273
18.355;2.282502444
18.356;2.306940371
18.357;2.336265885
18.358;2.350928641
18.359;2.336265885
18.36;2.306940371
18.361;2.277614858
18.362;2.272727273
18.363;2.292277615
18.364;2.321603128
18.365;2.350928641
18.366;2.350928641
18.367;2.326490714
18.368;2.2971652
18.369;2.277614858
18.37;2.282502444
18.371;2.311827957
18.372;2.34115347
18.373;2.360703812
18.374;2.350928641
18.375;2.326490714
18.376;2.292277615
18.377;2.287390029
18.378;2.302052786
18.379;2.336265885
18.38;2.360703812
18.381;2.370478983
18.382;2.350928641
18.383;2.321603128
18.384;2.2971652
18.385;2.302052786
18.386;2.331378299
18.387;2.360703812
18.388;2.380254154
18.389;2.375366569
18.39;2.355816227
18.391;2.326490714
18.392;2.311827957
18.393;2.326490714
18.394;2.360703812
18.395;2.390029326
18.396;2.394916911
18.397;2.38514174
18.398;2.355816227
18.399;2.331378299
18.4;2.331378299
18.401;2.355816227
18.402;2.38514174
18.403;2.409579668
18.404;2.409579668
18.405;2.38514174
18.406;2.360703812
18.407;2.346041056
18.408;2.355816227
18.409;2.38514174
18.41;2.414467253
18.411;2.42913001
18.412;2.414467253
18.413;2.390029326
18.414;2.365591398
18.415;2.360703812
18.416;2.380254154
18.417;2.409579668
18.418;2.434017595
18.419;2.434017595
18.42;2.414467253
18.421;2.390029326
18.422;2.370478983
18.423;2.375366569
18.424;2.404692082
18.425;2.434017595
18.426;2.448680352
18.427;2.438905181
18.428;2.414467253
18.429;2.38514174
18.43;2.380254154
18.431;2.390029326
18.432;2.419354839
18.433;2.443792766
18.434;2.448680352
18.435;2.42913001
18.436;2.404692082
18.437;2.380254154
18.438;2.38514174
18.439;2.404692082
18.44;2.434017595
18.441;2.448680352
18.442;2.443792766
18.443;2.419354839
18.444;2.390029326
18.445;2.375366569
18.446;2.390029326
18.447;2.414467253
18.448;2.438905181
18.449;2.443792766
18.45;2.42913001
18.451;2.399804497
18.452;2.375366569
18.453;2.370478983
18.454;2.390029326
18.455;2.419354839
18.456;2.434017595
18.457;2.42913001
18.458;2.409579668
18.459;2.380254154
18.46;2.360703812
18.461;2.365591398
18.462;2.394916911
18.463;2.414467253
18.464;2.424242424
18.465;2.414467253
18.466;2.380254154
18.467;2.350928641
18.468;2.346041056
18.469;2.360703812
18.47;2.390029326
18.471;2.409579668
18.472;2.404692082
18.473;2.38514174
18.474;2.350928641
18.475;2.331378299
18.476;2.331378299
18.477;2.355816227
18.478;2.380254154
18.479;2.394916911
18.48;2.380254154
18.481;2.355816227
18.482;2.321603128
18.483;2.311827957
18.484;2.321603128
18.485;2.350928641
18.486;2.370478983
18.487;2.370478983
18.488;2.350928641
18.489;2.316715543
18.49;2.287390029
18.491;2.287390029
18.492;2.311827957
18.493;2.34115347
18.494;2.350928641
18.495;2.346041056
18.496;2.311827957
18.497;2.277614858
18.498;2.258064516
18.499;2.272727273
18.5;2.2971652
18.501;2.321603128
18.502;2.326490714
18.503;2.302052786
18.504;2.267839687
18.505;2.238514174
18.506;2.238514174
18.507;2.253176931
18.508;2.282502444
18.509;2.302052786
18.51;2.2971652
18.511;2.262952102
18.512;2.228739003
18.513;2.204301075
18.514;2.214076246
18.515;2.24340176
18.516;2.267839687
18.517;2.277614858
18.518;2.258064516
18.519;2.218963832
18.52;2.189638319
18.521;2.179863148
18.522;2.19941349
18.523;2.228739003
18.524;2.253176931
18.525;2.248289345
18.526;2.223851417
18.527;2.184750733
18.528;2.160312805
18.529;2.165200391
18.53;2.189638319
18.531;2.218963832
18.532;2.233626588
18.533;2.218963832
18.534;2.184750733
18.535;2.150537634
18.536;2.135874878
18.537;2.15542522
18.538;2.184750733
18.539;2.209188661
18.54;2.209188661
18.541;2.184750733
18.542;2.150537634
18.543;2.121212121
18.544;2.126099707
18.545;2.150537634
18.546;2.179863148
18.547;2.19941349
18.548;2.189638319
18.549;2.160312805
18.55;2.126099707
18.551;2.11143695
18.552;2.126099707
18.553;2.15542522
18.554;2.184750733
18.555;2.194525904
18.556;2.174975562
18.557;2.135874878
18.558;2.11143695
18.559;2.11143695
18.56;2.135874878
18.561;2.165200391
18.562;2.184750733
18.563;2.184750733
18.564;2.15542522
18.565;2.121212121
18.566;2.106549365
18.567;2.116324536
18.568;2.145650049
18.569;2.174975562
18.57;2.189638319
18.571;2.174975562
18.572;2.140762463
18.573;2.11143695
18.574;2.106549365
18.575;2.130987292
18.576;2.165200391
18.577;2.184750733
18.578;2.184750733
18.579;2.160312805
18.58;2.130987292
18.581;2.106549365
18.582;2.116324536
18.583;2.140762463
18.584;2.174975562
18.585;2.189638319
18.586;2.179863148
18.587;2.145650049
18.588;2.116324536
18.589;2.106549365
18.59;2.126099707
18.591;2.15542522
18.592;2.184750733
18.593;2.184750733
18.594;2.165200391
18.595;2.130987292
18.596;2.11143695
18.597;2.11143695
18.598;2.140762463
18.599;2.170087977
18.6;2.189638319
18.601;2.184750733
18.602;2.15542522
18.603;2.121212121
18.604;2.11143695
18.605;2.126099707
18.606;2.160312805
18.607;2.189638319
18.608;2.19941349
18.609;2.179863148
18.61;2.145650049
18.611;2.121212121
18.612;2.126099707
18.613;2.150537634
18.614;2.184750733
18.615;2.204301075
18.616;2.19941349
18.617;2.174975562
18.618;2.145650049
18.619;2.130987292
18.62;2.145650049
18.621;2.174975562
18.622;2.204301075
18.623;2.218963832
18.624;2.204301075
18.625;2.174975562
18.626;2.145650049
18.627;2.140762463
18.628;2.165200391
18.629;2.19941349
18.63;2.223851417
18.631;2.223851417
18.632;2.204301075
18.633;2.170087977
18.634;2.150537634
18.635;2.160312805
18.636;2.189638319
18.637;2.223851417
18.638;2.238514174
18.639;2.228739003
18.64;2.19941349
18.641;2.170087977
18.642;2.160312805
18.643;2.179863148
18.644;2.214076246
18.645;2.238514174
18.646;2.248289345
18.647;2.223851417
18.648;2.189638319
18.649;2.170087977
18.65;2.174975562
18.651;2.204301075
18.652;2.233626588
18.653;2.253176931
18.654;2.24340176
18.655;2.214076246
18.656;2.184750733
18.657;2.170087977
18.658;2.189638319
18.659;2.218963832
18.66;2.248289345
18.661;2.253176931
18.662;2.233626588
18.663;2.19941349
18.664;2.174975562
18.665;2.174975562
18.666;2.19941349
18.667;2.233626588
18.668;2.253176931
18.669;2.248289345
18.67;2.218963832
18.671;2.184750733
18.672;2.165200391
18.673;2.179863148
18.674;2.209188661
18.675;2.238514174
18.676;2.248289345
18.677;2.228739003
18.678;2.19941349
18.679;2.165200391
18.68;2.160312805
18.681;2.184750733
18.682;2.214076246
18.683;2.238514174
18.684;2.238514174
18.685;2.209188661
18.686;2.174975562
18.687;2.150537634
18.688;2.165200391
18.689;2.189638319
18.69;2.223851417
18.691;2.238514174
18.692;2.223851417
18.693;2.189638319
18.694;2.15542522
18.695;2.145650049
18.696;2.165200391
18.697;2.204301075
18.698;2.228739003
18.699;2.233626588
18.7;2.209188661
18.701;2.170087977
18.702;2.145650049
18.703;2.15542522
18.704;2.179863148
18.705;2.214076246
18.706;2.233626588
18.707;2.223851417
18.708;2.194525904
18.709;2.160312805
18.71;2.145650049
18.711;2.165200391
18.712;2.19941349
18.713;2.233626588
18.714;2.238514174
18.715;2.218963832
18.716;2.184750733
18.717;2.160312805
18.718;2.160312805
18.719;2.189638319
18.72;2.223851417
18.721;2.248289345
18.722;2.24340176
18.723;2.214076246
18.724;2.179863148
18.725;2.165200391
18.726;2.184750733
18.727;2.218963832
18.728;2.248289345
18.729;2.262952102
18.73;2.24340176
18.731;2.214076246
18.732;2.184750733
18.733;2.184750733
18.734;2.209188661
18.735;2.24340176
18.736;2.272727273
18.737;2.267839687
18.738;2.248289345
18.739;2.214076246
18.74;2.194525904
18.741;2.204301075
18.742;2.238514174
18.743;2.272727273
18.744;2.287390029
18.745;2.277614858
18.746;2.248289345
18.747;2.214076246
18.748;2.209188661
18.749;2.233626588
18.75;2.267839687
18.751;2.2971652
18.752;2.302052786
18.753;2.277614858
18.754;2.248289345
18.755;2.223851417
18.756;2.233626588
18.757;2.262952102
18.758;2.2971652
18.759;2.316715543
18.76;2.306940371
18.761;2.282502444
18.762;2.253176931
18.763;2.238514174
18.764;2.262952102
18.765;2.2971652
18.766;2.326490714
18.767;2.331378299
18.768;2.311827957
18.769;2.277614858
18.77;2.258064516
18.771;2.258064516
18.772;2.287390029
18.773;2.321603128
18.774;2.34115347
18.775;2.336265885
18.776;2.311827957
18.777;2.277614858
18.778;2.267839687
18.779;2.282502444
18.78;2.316715543
18.781;2.346041056
18.782;2.350928641
18.783;2.336265885
18.784;2.306940371
18.785;2.282502444
18.786;2.282502444
18.787;2.306940371
18.788;2.336265885
18.789;2.360703812
18.79;2.355816227
18.791;2.336265885
18.792;2.302052786
18.793;2.287390029
18.794;2.2971652
18.795;2.326490714
18.796;2.355816227
18.797;2.370478983
18.798;2.355816227
18.799;2.326490714
18.8;2.302052786
18.801;2.292277615
18.802;2.316715543
18.803;2.346041056
18.804;2.370478983
18.805;2.370478983
18.806;2.350928641
18.807;2.316715543
18.808;2.2971652
18.809;2.302052786
18.81;2.331378299
18.811;2.360703812
18.812;2.380254154
18.813;2.365591398
18.814;2.336265885
18.815;2.306940371
18.816;2.2971652
18.817;2.316715543
18.818;2.346041056
18.819;2.370478983
18.82;2.375366569
18.821;2.355816227
18.822;2.321603128
18.823;2.2971652
18.824;2.2971652
18.825;2.321603128
18.826;2.355816227
18.827;2.370478983
18.828;2.360703812
18.829;2.336265885
18.83;2.302052786
18.831;2.287390029
18.832;2.302052786
18.833;2.331378299
18.834;2.355816227
18.835;2.365591398
18.836;2.346041056
18.837;2.311827957
18.838;2.282502444
18.839;2.282502444
18.84;2.302052786
18.841;2.331378299
18.842;2.350928641
18.843;2.346041056
18.844;2.321603128
18.845;2.287390029
18.846;2.262952102
18.847;2.277614858
18.848;2.306940371
18.849;2.336265885
18.85;2.34115347
18.851;2.326490714
18.852;2.292277615
18.853;2.262952102
18.854;2.253176931
18.855;2.277614858
18.856;2.306940371
18.857;2.331378299
18.858;2.326490714
18.859;2.2971652
18.86;2.262952102
18.861;2.238514174
18.862;2.24340176
18.863;2.272727273
18.864;2.302052786
18.865;2.311827957
18.866;2.2971652
18.867;2.262952102
18.868;2.233626588
18.869;2.218963832
18.87;2.238514174
18.871;2.267839687
18.872;2.292277615
18.873;2.292277615
18.874;2.267839687
18.875;2.228739003
18.876;2.204301075
18.877;2.204301075
18.878;2.228739003
18.879;2.262952102
18.88;2.277614858
18.881;2.267839687
18.882;2.233626588
18.883;2.194525904
18.884;2.179863148
18.885;2.194525904
18.886;2.223851417
18.887;2.253176931
18.888;2.258064516
18.889;2.233626588
18.89;2.19941349
18.891;2.165200391
18.892;2.165200391
18.893;2.184750733
18.894;2.218963832
18.895;2.238514174
18.896;2.233626588
18.897;2.19941349
18.898;2.160312805
18.899;2.140762463
18.9;2.150537634
18.901;2.184750733
18.902;2.214076246
18.903;2.223851417
18.904;2.19941349
18.905;2.165200391
18.906;2.130987292
18.907;2.126099707
18.908;2.150537634
18.909;2.179863148
18.91;2.204301075
18.911;2.19941349
18.912;2.170087977
18.913;2.130987292
18.914;2.106549365
18.915;2.116324536
18.916;2.145650049
18.917;2.174975562
18.918;2.189638319
18.919;2.174975562
18.92;2.140762463
18.921;2.106549365
18.922;2.091886608
18.923;2.11143695
18.924;2.145650049
18.925;2.170087977
18.926;2.170087977
18.927;2.145650049
18.928;2.106549365
18.929;2.077223851
18.93;2.082111437
18.931;2.11143695
18.932;2.140762463
18.933;2.160312805
18.934;2.145650049
18.935;2.11143695
18.936;2.072336266
18.937;2.057673509
18.938;2.072336266
18.939;2.106549365
18.94;2.135874878
18.941;2.140762463
18.942;2.116324536
18.943;2.077223851
18.944;2.043010753
18.945;2.043010753
18.946;2.06744868
18.947;2.101661779
18.948;2.121212121
18.949;2.11143695
18.95;2.082111437
18.951;2.043010753
18.952;2.023460411
18.953;2.033235582
18.954;2.062561095
18.955;2.091886608
18.956;2.101661779
18.957;2.082111437
18.958;2.043010753
18.959;2.008797654
18.96;2.003910068
18.961;2.028347996
18.962;2.057673509
18.963;2.082111437
18.964;2.077223851
18.965;2.047898338
18.966;2.008797654
18.967;1.984359726
18.968;1.994134897
18.969;2.023460411
18.97;2.057673509
18.971;2.072336266
18.972;2.052785924
18.973;2.013685239
18.974;1.979472141
18.975;1.964809384
18.976;1.989247312
18.977;2.023460411
18.978;2.052785924
18.979;2.052785924
18.98;2.023460411
18.981;1.984359726
18.982;1.955034213
18.983;1.959921799
18.984;1.989247312
18.985;2.028347996
18.986;2.043010753
18.987;2.033235582
18.988;1.999022483
18.989;1.959921799
18.99;1.945259042
18.991;1.964809384
18.992;1.999022483
18.993;2.033235582
18.994;2.038123167
18.995;2.013685239
18.996;1.974584555
18.997;1.945259042
18.998;1.945259042
18.999;1.974584555
19;2.013685239
19.001;2.038123167
19.002;2.028347996
19.003;1.999022483
19.004;1.959921799
19.005;1.940371457
19.006;1.955034213
19.007;1.994134897
19.008;2.028347996
19.009;2.043010753
19.01;2.023460411
19.011;1.989247312
19.012;1.955034213
19.013;1.955034213
19.014;1.979472141
19.015;2.023460411
19.016;2.047898338
19.017;2.047898338
19.018;2.023460411
19.019;1.984359726
19.02;1.964809384
19.021;1.979472141
19.022;2.013685239
19.023;2.052785924
19.024;2.072336266
19.025;2.057673509
19.026;2.023460411
19.027;1.994134897
19.028;1.984359726
19.029;2.013685239
19.03;2.052785924
19.031;2.086999022
19.032;2.091886608
19.033;2.06744868
19.034;2.033235582
19.035;2.008797654
19.036;2.018572825
19.037;2.052785924
19.038;2.091886608
19.039;2.11143695
19.04;2.101661779
19.041;2.072336266
19.042;2.043010753
19.043;2.028347996
19.044;2.047898338
19.045;2.091886608
19.046;2.121212121
19.047;2.130987292
19.048;2.11143695
19.049;2.077223851
19.05;2.052785924
19.051;2.052785924
19.052;2.086999022
19.053;2.121212121
19.054;2.150537634
19.055;2.145650049
19.056;2.116324536
19.057;2.082111437
19.058;2.06744868
19.059;2.082111437
19.06;2.116324536
19.061;2.150537634
19.062;2.165200391
19.063;2.150537634
19.064;2.116324536
19.065;2.082111437
19.066;2.082111437
19.067;2.11143695
19.068;2.145650049
19.069;2.174975562
19.07;2.174975562
19.071;2.145650049
19.072;2.11143695
19.073;2.091886608
19.074;2.106549365
19.075;2.135874878
19.076;2.170087977
19.077;2.189638319
19.078;2.174975562
19.079;2.140762463
19.08;2.11143695
19.081;2.101661779
19.082;2.126099707
19.083;2.160312805
19.084;2.189638319
19.085;2.189638319
19.086;2.170087977
19.087;2.130987292
19.088;2.106549365
19.089;2.11143695
19.09;2.145650049
19.091;2.179863148
19.092;2.194525904
19.093;2.184750733
19.094;2.150537634
19.095;2.116324536
19.096;2.106549365
19.097;2.121212121
19.098;2.160312805
19.099;2.189638319
19.1;2.194525904
19.101;2.170087977
19.102;2.130987292
19.103;2.101661779
19.104;2.101661779
19.105;2.130987292
19.106;2.165200391
19.107;2.189638319
19.108;2.179863148
19.109;2.145650049
19.11;2.11143695
19.111;2.091886608
19.112;2.106549365
19.113;2.140762463
19.114;2.170087977
19.115;2.179863148
19.116;2.160312805
19.117;2.121212121
19.118;2.086999022
19.119;2.082111437
19.12;2.106549365
19.121;2.145650049
19.122;2.170087977
19.123;2.165200391
19.124;2.130987292
19.125;2.091886608
19.126;2.072336266
19.127;2.082111437
19.128;2.116324536
19.129;2.145650049
19.13;2.160312805
19.131;2.145650049
19.132;2.106549365
19.133;2.06744868
19.134;2.062561095
19.135;2.086999022
19.136;2.121212121
19.137;2.150537634
19.138;2.150537634
19.139;2.121212121
19.14;2.077223851
19.141;2.052785924
19.142;2.057673509
19.143;2.091886608
19.144;2.126099707
19.145;2.145650049
19.146;2.130987292
19.147;2.096774194
19.148;2.057673509
19.149;2.043010753
19.15;2.06744868
19.151;2.101661779
19.152;2.135874878
19.153;2.140762463
19.154;2.11143695
19.155;2.072336266
19.156;2.043010753
19.157;2.043010753
19.158;2.077223851
19.159;2.11143695
19.16;2.140762463
19.161;2.130987292
19.162;2.091886608
19.163;2.057673509
19.164;2.038123167
19.165;2.052785924
19.166;2.091886608
19.167;2.126099707
19.168;2.140762463
19.169;2.116324536
19.17;2.082111437
19.171;2.043010753
19.172;2.043010753
19.173;2.077223851
19.174;2.11143695
19.175;2.140762463
19.176;2.135874878
19.177;2.106549365
19.178;2.06744868
19.179;2.047898338
19.18;2.062561095
19.181;2.096774194
19.182;2.135874878
19.183;2.15542522
19.184;2.135874878
19.185;2.101661779
19.186;2.06744868
19.187;2.062561095
19.188;2.091886608
19.189;2.130987292
19.19;2.160312805
19.191;2.160312805
19.192;2.135874878
19.193;2.101661779
19.194;2.077223851
19.195;2.086999022
19.196;2.126099707
19.197;2.165200391
19.198;2.184750733
19.199;2.174975562
19.2;2.140762463
19.201;2.106549365
19.202;2.096774194
19.203;2.126099707
19.204;2.160312805
19.205;2.194525904
19.206;2.204301075
19.207;2.179863148
19.208;2.145650049
19.209;2.121212121
19.21;2.130987292
19.211;2.165200391
19.212;2.19941349
19.213;2.228739003
19.214;2.223851417
19.215;2.194525904
19.216;2.160312805
19.217;2.150537634
19.218;2.170087977
19.219;2.209188661
19.22;2.24340176
19.221;2.253176931
19.222;2.238514174
19.223;2.209188661
19.224;2.179863148
19.225;2.184750733
19.226;2.214076246
19.227;2.248289345
19.228;2.277614858
19.229;2.277614858
19.23;2.253176931
19.231;2.218963832
19.232;2.204301075
19.233;2.218963832
19.234;2.258064516
19.235;2.287390029
19.236;2.302052786
19.237;2.292277615
19.238;2.262952102
19.239;2.233626588
19.24;2.233626588
19.241;2.258064516
19.242;2.292277615
19.243;2.321603128
19.244;2.321603128
19.245;2.302052786
19.246;2.267839687
19.247;2.248289345
19.248;2.258064516
19.249;2.292277615
19.25;2.321603128
19.251;2.34115347
19.252;2.326490714
19.253;2.2971652
19.254;2.267839687
19.255;2.262952102
19.256;2.282502444
19.257;2.316715543
19.258;2.34115347
19.259;2.346041056
19.26;2.326490714
19.261;2.292277615
19.262;2.267839687
19.263;2.272727273
19.264;2.302052786
19.265;2.331378299
19.266;2.350928641
19.267;2.34115347
19.268;2.311827957
19.269;2.282502444
19.27;2.267839687
19.271;2.282502444
19.272;2.311827957
19.273;2.34115347
19.274;2.346041056
19.275;2.326490714
19.276;2.292277615
19.277;2.262952102
19.278;2.262952102
19.279;2.287390029
19.28;2.316715543
19.281;2.336265885
19.282;2.331378299
19.283;2.302052786
19.284;2.267839687
19.285;2.253176931
19.286;2.262952102
19.287;2.292277615
19.288;2.316715543
19.289;2.326490714
19.29;2.306940371
19.291;2.272727273
19.292;2.24340176
19.293;2.238514174
19.294;2.258064516
19.295;2.287390029
19.296;2.311827957
19.297;2.306940371
19.298;2.282502444
19.299;2.248289345
19.3;2.223851417
19.301;2.228739003
19.302;2.258064516
19.303;2.287390029
19.304;2.302052786
19.305;2.287390029
19.306;2.253176931
19.307;2.218963832
19.308;2.209188661
19.309;2.228739003
19.31;2.262952102
19.311;2.287390029
19.312;2.287390029
19.313;2.262952102
19.314;2.228739003
19.315;2.204301075
19.316;2.204301075
19.317;2.233626588
19.318;2.267839687
19.319;2.282502444
19.32;2.272727273
19.321;2.24340176
19.322;2.209188661
19.323;2.194525904
19.324;2.214076246
19.325;2.24340176
19.326;2.272727273
19.327;2.277614858
19.328;2.258064516
19.329;2.223851417
19.33;2.194525904
19.331;2.194525904
19.332;2.223851417
19.333;2.258064516
19.334;2.277614858
19.335;2.272727273
19.336;2.24340176
19.337;2.209188661
19.338;2.189638319
19.339;2.204301075
19.34;2.238514174
19.341;2.267839687
19.342;2.277614858
19.343;2.262952102
19.344;2.228739003
19.345;2.19941349
19.346;2.194525904
19.347;2.218963832
19.348;2.253176931
19.349;2.277614858
19.35;2.272727273
19.351;2.253176931
19.352;2.214076246
19.353;2.194525904
19.354;2.204301075
19.355;2.238514174
19.356;2.262952102
19.357;2.277614858
19.358;2.267839687
19.359;2.233626588
19.36;2.19941349
19.361;2.194525904
19.362;2.214076246
19.363;2.248289345
19.364;2.272727273
19.365;2.272727273
19.366;2.248289345
19.367;2.214076246
19.368;2.189638319
19.369;2.194525904
19.37;2.223851417
19.371;2.253176931
19.372;2.272727273
19.373;2.262952102
19.374;2.228739003
19.375;2.19941349
19.376;2.179863148
19.377;2.19941349
19.378;2.233626588
19.379;2.258064516
19.38;2.262952102
19.381;2.238514174
19.382;2.204301075
19.383;2.179863148
19.384;2.179863148
19.385;2.204301075
19.386;2.233626588
19.387;2.253176931
19.388;2.24340176
19.389;2.214076246
19.39;2.184750733
19.391;2.165200391
19.392;2.174975562
19.393;2.209188661
19.394;2.238514174
19.395;2.24340176
19.396;2.223851417
19.397;2.189638319
19.398;2.160312805
19.399;2.15542522
19.4;2.179863148
19.401;2.209188661
19.402;2.228739003
19.403;2.223851417
19.404;2.19941349
19.405;2.160312805
19.406;2.140762463
19.407;2.150537634
19.408;2.174975562
19.409;2.204301075
19.41;2.214076246
19.411;2.19941349
19.412;2.165200391
19.413;2.130987292
19.414;2.121212121
19.415;2.140762463
19.416;2.170087977
19.417;2.194525904
19.418;2.189638319
19.419;2.165200391
19.42;2.126099707
19.421;2.101661779
19.422;2.101661779
19.423;2.130987292
19.424;2.15542522
19.425;2.170087977
19.426;2.15542522
19.427;2.116324536
19.428;2.082111437
19.429;2.06744868
19.43;2.082111437
19.431;2.11143695
19.432;2.130987292
19.433;2.135874878
19.434;2.106549365
19.435;2.06744868
19.436;2.033235582
19.437;2.033235582
19.438;2.052785924
19.439;2.082111437
19.44;2.096774194
19.441;2.086999022
19.442;2.047898338
19.443;2.008797654
19.444;1.984359726
19.445;1.994134897
19.446;2.023460411
19.447;2.047898338
19.448;2.047898338
19.449;2.023460411
19.45;1.984359726
19.451;1.945259042
19.452;1.935483871
19.453;1.955034213
19.454;1.979472141
19.455;1.999022483
19.456;1.989247312
19.457;1.955034213
19.458;1.911045943
19.459;1.88172043
19.46;1.886608016
19.461;1.911045943
19.462;1.940371457
19.463;1.945259042
19.464;1.9257087
19.465;1.88172043
19.466;1.842619746
19.467;1.827956989
19.468;1.847507331
19.469;1.876832845
19.47;1.901270772
19.471;1.896383187
19.472;1.867057674
19.473;1.823069404
19.474;1.793743891
19.475;1.793743891
19.476;1.823069404
19.477;1.857282502
19.478;1.871945259
19.479;1.857282502
19.48;1.818181818
19.481;1.779081134
19.482;1.764418377
19.483;1.783968719
19.484;1.818181818
19.485;1.852394917
19.486;1.852394917
19.487;1.827956989
19.488;1.788856305
19.489;1.759530792
19.49;1.764418377
19.491;1.793743891
19.492;1.832844575
19.493;1.857282502
19.494;1.852394917
19.495;1.818181818
19.496;1.783968719
19.497;1.769305963
19.498;1.788856305
19.499;1.832844575
19.5;1.867057674
19.501;1.876832845
19.502;1.862170088
19.503;1.827956989
19.504;1.798631476
19.505;1.803519062
19.506;1.832844575
19.507;1.876832845
19.508;1.906158358
19.509;1.911045943
19.51;1.88172043
19.511;1.852394917
19.512;1.83773216
19.513;1.857282502
19.514;1.896383187
19.515;1.935483871
19.516;1.955034213
19.517;1.945259042
19.518;1.915933529
19.519;1.891495601
19.52;1.891495601
19.521;1.920821114
19.522;1.964809384
19.523;1.994134897
19.524;2.003910068
19.525;1.979472141
19.526;1.950146628
19.527;1.935483871
19.528;1.950146628
19.529;1.989247312
19.53;2.028347996
19.531;2.047898338
19.532;2.043010753
19.533;2.013685239
19.534;1.989247312
19.535;1.984359726
19.536;2.013685239
19.537;2.047898338
19.538;2.082111437
19.539;2.091886608
19.54;2.072336266
19.541;2.043010753
19.542;2.023460411
19.543;2.033235582
19.544;2.06744868
19.545;2.101661779
19.546;2.126099707
19.547;2.121212121
19.548;2.096774194
19.549;2.06744868
19.55;2.057673509
19.551;2.077223851
19.552;2.116324536
19.553;2.145650049
19.554;2.15542522
19.555;2.140762463
19.556;2.11143695
19.557;2.091886608
19.558;2.086999022
19.559;2.116324536
19.56;2.15542522
19.561;2.174975562
19.562;2.174975562
19.563;2.150537634
19.564;2.121212121
19.565;2.106549365
19.566;2.121212121
19.567;2.15542522
19.568;2.179863148
19.569;2.194525904
19.57;2.179863148
19.571;2.150537634
19.572;2.126099707
19.573;2.121212121
19.574;2.145650049
19.575;2.179863148
19.576;2.204301075
19.577;2.19941349
19.578;2.179863148
19.579;2.150537634
19.58;2.130987292
19.581;2.140762463
19.582;2.170087977
19.583;2.19941349
19.584;2.214076246
19.585;2.204301075
19.586;2.170087977
19.587;2.140762463
19.588;2.135874878
19.589;2.15542522
19.59;2.184750733
19.591;2.209188661
19.592;2.209188661
19.593;2.189638319
19.594;2.15542522
19.595;2.135874878
19.596;2.140762463
19.597;2.165200391
19.598;2.194525904
19.599;2.209188661
19.6;2.204301075
19.601;2.174975562
19.602;2.140762463
19.603;2.130987292
19.604;2.145650049
19.605;2.174975562
19.606;2.19941349
19.607;2.204301075
19.608;2.184750733
19.609;2.150537634
19.61;2.126099707
19.611;2.126099707
19.612;2.150537634
19.613;2.179863148
19.614;2.19941349
19.615;2.189638319
19.616;2.160312805
19.617;2.126099707
19.618;2.11143695
19.619;2.126099707
19.62;2.150537634
19.621;2.179863148
19.622;2.184750733
19.623;2.170087977
19.624;2.135874878
19.625;2.101661779
19.626;2.101661779
19.627;2.121212121
19.628;2.150537634
19.629;2.170087977
19.63;2.170087977
19.631;2.140762463
19.632;2.106549365
19.633;2.086999022
19.634;2.096774194
19.635;2.121212121
19.636;2.150537634
19.637;2.160312805
19.638;2.145650049
19.639;2.11143695
19.64;2.082111437
19.641;2.072336266
19.642;2.091886608
19.643;2.121212121
19.644;2.145650049
19.645;2.145650049
19.646;2.121212121
19.647;2.086999022
19.648;2.062561095
19.649;2.06744868
19.65;2.091886608
19.651;2.121212121
19.652;2.135874878
19.653;2.126099707
19.654;2.091886608
19.655;2.057673509
19.656;2.043010753
19.657;2.062561095
19.658;2.091886608
19.659;2.116324536
19.66;2.121212121
19.661;2.101661779
19.662;2.062561095
19.663;2.038123167
19.664;2.038123167
19.665;2.062561095
19.666;2.091886608
19.667;2.11143695
19.668;2.101661779
19.669;2.072336266
19.67;2.038123167
19.671;2.023460411
19.672;2.033235582
19.673;2.06744868
19.674;2.091886608
19.675;2.101661779
19.676;2.082111437
19.677;2.047898338
19.678;2.018572825
19.679;2.013685239
19.68;2.038123167
19.681;2.06744868
19.682;2.091886608
19.683;2.086999022
19.684;2.062561095
19.685;2.023460411
19.686;2.003910068
19.687;2.013685239
19.688;2.043010753
19.689;2.072336266
19.69;2.086999022
19.691;2.06744868
19.692;2.033235582
19.693;2.003910068
19.694;1.999022483
19.695;2.018572825
19.696;2.047898338
19.697;2.072336266
19.698;2.077223851
19.699;2.047898338
19.7;2.013685239
19.701;1.989247312
19.702;1.999022483
19.703;2.023460411
19.704;2.057673509
19.705;2.072336266
19.706;2.062561095
19.707;2.023460411
19.708;1.989247312
19.709;1.979472141
19.71;1.999022483
19.711;2.028347996
19.712;2.057673509
19.713;2.057673509
19.714;2.038123167
19.715;1.999022483
19.716;1.974584555
19.717;1.96969697
19.718;1.999022483
19.719;2.028347996
19.72;2.052785924
19.721;2.043010753
19.722;2.008797654
19.723;1.96969697
19.724;1.955034213
19.725;1.96969697
19.726;1.999022483
19.727;2.028347996
19.728;2.038123167
19.729;2.013685239
19.73;1.979472141
19.731;1.945259042
19.732;1.940371457
19.733;1.964809384
19.734;1.999022483
19.735;2.018572825
19.736;2.013685239
19.737;1.979472141
19.738;1.945259042
19.739;1.920821114
19.74;1.9257087
19.741;1.959921799
19.742;1.989247312
19.743;1.999022483
19.744;1.979472141
19.745;1.945259042
19.746;1.906158358
19.747;1.891495601
19.748;1.911045943
19.749;1.945259042
19.75;1.96969697
19.751;1.96969697
19.752;1.935483871
19.753;1.896383187
19.754;1.867057674
19.755;1.871945259
19.756;1.896383187
19.757;1.930596285
19.758;1.940371457
19.759;1.9257087
19.76;1.886608016
19.761;1.847507331
19.762;1.827956989
19.763;1.847507331
19.764;1.876832845
19.765;1.906158358
19.766;1.906158358
19.767;1.88172043
19.768;1.83773216
19.769;1.798631476
19.77;1.798631476
19.771;1.827956989
19.772;1.857282502
19.773;1.876832845
19.774;1.867057674
19.775;1.827956989
19.776;1.783968719
19.777;1.764418377
19.778;1.779081134
19.779;1.808406647
19.78;1.83773216
19.781;1.842619746
19.782;1.818181818
19.783;1.779081134
19.784;1.744868035
19.785;1.735092864
19.786;1.764418377
19.787;1.798631476
19.788;1.818181818
19.789;1.813294233
19.79;1.779081134
19.791;1.73998045
19.792;1.715542522
19.793;1.725317693
19.794;1.754643206
19.795;1.788856305
19.796;1.798631476
19.797;1.783968719
19.798;1.744868035
19.799;1.710654936
19.8;1.700879765
19.801;1.725317693
19.802;1.754643206
19.803;1.779081134
19.804;1.779081134
19.805;1.754643206
19.806;1.715542522
19.807;1.691104594
19.808;1.69599218
19.809;1.725317693
19.81;1.754643206
19.811;1.769305963
19.812;1.754643206
19.813;1.725317693
19.814;1.691104594
19.815;1.681329423
19.816;1.69599218
19.817;1.730205279
19.818;1.754643206
19.819;1.759530792
19.82;1.730205279
19.821;1.700879765
19.822;1.671554252
19.823;1.671554252
19.824;1.700879765
19.825;1.730205279
19.826;1.749755621
19.827;1.73998045
19.828;1.710654936
19.829;1.676441838
19.83;1.661779081
19.831;1.676441838
19.832;1.705767351
19.833;1.730205279
19.834;1.735092864
19.835;1.720430108
19.836;1.686217009
19.837;1.656891496
19.838;1.65200391
19.839;1.676441838
19.84;1.705767351
19.841;1.725317693
19.842;1.720430108
19.843;1.69599218
19.844;1.661779081
19.845;1.642228739
19.846;1.65200391
19.847;1.676441838
19.848;1.705767351
19.849;1.715542522
19.85;1.700879765
19.851;1.666666667
19.852;1.637341153
19.853;1.632453568
19.854;1.65200391
19.855;1.676441838
19.856;1.700879765
19.857;1.700879765
19.858;1.676441838
19.859;1.642228739
19.86;1.622678397
19.861;1.627565982
19.862;1.65200391
19.863;1.676441838
19.864;1.691104594
19.865;1.676441838
19.866;1.647116325
19.867;1.612903226
19.868;1.603128055
19.869;1.617790811
19.87;1.647116325
19.871;1.666666667
19.872;1.671554252
19.873;1.647116325
19.874;1.612903226
19.875;1.588465298
19.876;1.588465298
19.877;1.612903226
19.878;1.637341153
19.879;1.656891496
19.88;1.642228739
19.881;1.612903226
19.882;1.578690127
19.883;1.56402737
19.884;1.573802542
19.885;1.598240469
19.886;1.627565982
19.887;1.627565982
19.888;1.60801564
19.889;1.573802542
19.89;1.539589443
19.891;1.534701857
19.892;1.554252199
19.893;1.583577713
19.894;1.598240469
19.895;1.593352884
19.896;1.559139785
19.897;1.524926686
19.898;1.500488759
19.899;1.51026393
19.9;1.529814272
19.901;1.554252199
19.902;1.559139785
19.903;1.539589443
19.904;1.500488759
19.905;1.46627566
19.906;1.451612903
19.907;1.471163245
19.908;1.490713587
19.909;1.51026393
19.91;1.505376344
19.911;1.471163245
19.912;1.427174976
19.913;1.397849462
19.914;1.397849462
19.915;1.42228739
19.916;1.441837732
19.917;1.451612903
19.918;1.432062561
19.919;1.392961877
19.92;1.348973607
19.921;1.329423265
19.922;1.339198436
19.923;1.368523949
19.924;1.392961877
19.925;1.388074291
19.926;1.353861193
19.927;1.309872923
19.928;1.275659824
19.929;1.270772239
19.93;1.295210166
19.931;1.319648094
19.932;1.33431085
19.933;1.319648094
19.934;1.28054741
19.935;1.231671554
19.936;1.212121212
19.937;1.226783969
19.938;1.251221896
19.939;1.28054741
19.94;1.285434995
19.941;1.256109482
19.942;1.207233627
19.943;1.173020528
19.944;1.168132942
19.945;1.19257087
19.946;1.226783969
19.947;1.246334311
19.948;1.23655914
19.949;1.197458456
19.95;1.158357771
19.951;1.129032258
19.952;1.143695015
19.953;1.173020528
19.954;1.202346041
19.955;1.217008798
19.956;1.19257087
19.957;1.1485826
19.958;1.109481916
19.959;1.10459433
19.96;1.129032258
19.961;1.158357771
19.962;1.187683284
19.963;1.182795699
19.964;1.153470186
19.965;1.109481916
19.966;1.080156403
19.967;1.089931574
19.968;1.119257087
19.969;1.153470186
19.97;1.168132942
19.971;1.1485826
19.972;1.114369501
19.973;1.075268817
19.974;1.065493646
19.975;1.085043988
19.976;1.119257087
19.977;1.1485826
19.978;1.153470186
19.979;1.124144673
19.98;1.085043988
19.981;1.055718475
19.982;1.060606061
19.983;1.089931574
19.984;1.129032258
19.985;1.1485826
19.986;1.138807429
19.987;1.10459433
19.988;1.065493646
19.989;1.045943304
19.99;1.065493646
19.991;1.10459433
19.992;1.138807429
19.993;1.143695015
19.994;1.119257087
19.995;1.085043988
19.996;1.05083089
19.997;1.05083089
19.998;1.085043988
19.999;1.124144673
20;1.143695015
20.001;1.143695015
20.002;1.109481916
20.003;1.070381232
20.004;1.05083089
20.005;1.065493646
20.006;1.10459433
20.007;1.138807429
20.008;1.153470186
20.009;1.133919844
20.01;1.094819159
20.011;1.060606061
20.012;1.055718475
20.013;1.085043988
20.014;1.124144673
20.015;1.153470186
20.016;1.1485826
20.017;1.124144673
20.018;1.080156403
20.019;1.060606061
20.02;1.070381232
20.021;1.10459433
20.022;1.143695015
20.023;1.158357771
20.024;1.1485826
20.025;1.10459433
20.026;1.070381232
20.027;1.060606061
20.028;1.085043988
20.029;1.124144673
20.03;1.158357771
20.031;1.163245357
20.032;1.129032258
20.033;1.089931574
20.034;1.065493646
20.035;1.070381232
20.036;1.10459433
20.037;1.138807429
20.038;1.163245357
20.039;1.153470186
20.04;1.119257087
20.041;1.080156403
20.042;1.065493646
20.043;1.085043988
20.044;1.119257087
20.045;1.153470186
20.046;1.163245357
20.047;1.138807429
20.048;1.099706745
20.049;1.065493646
20.05;1.070381232
20.051;1.099706745
20.052;1.138807429
20.053;1.163245357
20.054;1.158357771
20.055;1.124144673
20.056;1.085043988
20.057;1.065493646
20.058;1.080156403
20.059;1.119257087
20.06;1.153470186
20.061;1.168132942
20.062;1.1485826
20.063;1.109481916
20.064;1.075268817
20.065;1.070381232
20.066;1.099706745
20.067;1.138807429
20.068;1.163245357
20.069;1.163245357
20.07;1.133919844
20.071;1.094819159
20.072;1.070381232
20.073;1.080156403
20.074;1.114369501
20.075;1.158357771
20.076;1.173020528
20.077;1.158357771
20.078;1.119257087
20.079;1.080156403
20.08;1.070381232
20.081;1.099706745
20.082;1.138807429
20.083;1.173020528
20.084;1.173020528
20.085;1.143695015
20.086;1.10459433
20.087;1.075268817
20.088;1.085043988
20.089;1.119257087
20.09;1.158357771
20.091;1.182795699
20.092;1.173020528
20.093;1.133919844
20.094;1.094819159
20.095;1.080156403
20.096;1.099706745
20.097;1.138807429
20.098;1.177908113
20.099;1.187683284
20.1;1.163245357
20.101;1.119257087
20.102;1.085043988
20.103;1.089931574
20.104;1.124144673
20.105;1.168132942
20.106;1.19257087
20.107;1.187683284
20.108;1.153470186
20.109;1.109481916
20.11;1.089931574
20.111;1.10459433
20.112;1.1485826
20.113;1.187683284
20.114;1.202346041
20.115;1.177908113
20.116;1.138807429
20.117;1.099706745
20.118;1.094819159
20.119;1.129032258
20.12;1.173020528
20.121;1.202346041
20.122;1.202346041
20.123;1.168132942
20.124;1.124144673
20.125;1.094819159
20.126;1.109481916
20.127;1.1485826
20.128;1.19257087
20.129;1.207233627
20.13;1.19257087
20.131;1.1485826
20.132;1.109481916
20.133;1.094819159
20.134;1.124144673
20.135;1.168132942
20.136;1.202346041
20.137;1.207233627
20.138;1.177908113
20.139;1.129032258
20.14;1.099706745
20.141;1.10459433
20.142;1.143695015
20.143;1.187683284
20.144;1.212121212
20.145;1.197458456
20.146;1.158357771
20.147;1.114369501
20.148;1.099706745
20.149;1.119257087
20.15;1.163245357
20.151;1.197458456
20.152;1.207233627
20.153;1.182795699
20.154;1.133919844
20.155;1.10459433
20.156;1.099706745
20.157;1.138807429
20.158;1.177908113
20.159;1.207233627
20.16;1.197458456
20.161;1.163245357
20.162;1.119257087
20.163;1.094819159
20.164;1.114369501
20.165;1.153470186
20.166;1.19257087
20.167;1.207233627
20.168;1.187683284
20.169;1.143695015
20.17;1.10459433
20.171;1.10459433
20.172;1.133919844
20.173;1.173020528
20.174;1.207233627
20.175;1.202346041
20.176;1.168132942
20.177;1.129032258
20.178;1.099706745
20.179;1.114369501
20.18;1.1485826
20.181;1.19257087
20.182;1.212121212
20.183;1.19257087
20.184;1.1485826
20.185;1.109481916
20.186;1.099706745
20.187;1.129032258
20.188;1.173020528
20.189;1.202346041
20.19;1.207233627
20.191;1.177908113
20.192;1.133919844
20.193;1.10459433
20.194;1.109481916
20.195;1.1485826
20.196;1.187683284
20.197;1.212121212
20.198;1.197458456
20.199;1.158357771
20.2;1.114369501
20.201;1.099706745
20.202;1.124144673
20.203;1.163245357
20.204;1.202346041
20.205;1.207233627
20.206;1.182795699
20.207;1.138807429
20.208;1.10459433
20.209;1.10459433
20.21;1.138807429
20.211;1.177908113
20.212;1.207233627
20.213;1.197458456
20.214;1.163245357
20.215;1.119257087
20.216;1.094819159
20.217;1.114369501
20.218;1.153470186
20.219;1.19257087
20.22;1.202346041
20.221;1.182795699
20.222;1.138807429
20.223;1.10459433
20.224;1.099706745
20.225;1.129032258
20.226;1.168132942
20.227;1.197458456
20.228;1.197458456
20.229;1.163245357
20.23;1.119257087
20.231;1.094819159
20.232;1.10459433
20.233;1.143695015
20.234;1.182795699
20.235;1.202346041
20.236;1.182795699
20.237;1.138807429
20.238;1.099706745
20.239;1.089931574
20.24;1.119257087
20.241;1.158357771
20.242;1.187683284
20.243;1.19257087
20.244;1.163245357
20.245;1.119257087
20.246;1.089931574
20.247;1.094819159
20.248;1.129032258
20.249;1.168132942
20.25;1.19257087
20.251;1.182795699
20.252;1.138807429
20.253;1.099706745
20.254;1.080156403
20.255;1.10459433
20.256;1.143695015
20.257;1.177908113
20.258;1.187683284
20.259;1.163245357
20.26;1.114369501
20.261;1.085043988
20.262;1.085043988
20.263;1.119257087
20.264;1.158357771
20.265;1.187683284
20.266;1.177908113
20.267;1.143695015
20.268;1.094819159
20.269;1.075268817
20.27;1.089931574
20.271;1.133919844
20.272;1.173020528
20.273;1.182795699
20.274;1.158357771
20.275;1.119257087
20.276;1.080156403
20.277;1.075268817
20.278;1.10459433
20.279;1.1485826
20.28;1.177908113
20.281;1.173020528
20.282;1.138807429
20.283;1.099706745
20.284;1.070381232
20.285;1.085043988
20.286;1.124144673
20.287;1.163245357
20.288;1.177908113
20.289;1.158357771
20.29;1.119257087
20.291;1.080156403
20.292;1.070381232
20.293;1.094819159
20.294;1.138807429
20.295;1.173020528
20.296;1.173020528
20.297;1.143695015
20.298;1.099706745
20.299;1.070381232
20.3;1.075268817
20.301;1.109481916
20.302;1.153470186
20.303;1.177908113
20.304;1.163245357
20.305;1.124144673
20.306;1.085043988
20.307;1.065493646
20.308;1.089931574
20.309;1.129032258
20.31;1.163245357
20.311;1.173020528
20.312;1.143695015
20.313;1.099706745
20.314;1.070381232
20.315;1.070381232
20.316;1.10459433
20.317;1.143695015
20.318;1.173020528
20.319;1.163245357
20.32;1.124144673
20.321;1.085043988
20.322;1.060606061
20.323;1.080156403
20.324;1.119257087
20.325;1.158357771
20.326;1.168132942
20.327;1.1485826
20.328;1.10459433
20.329;1.065493646
20.33;1.065493646
20.331;1.094819159
20.332;1.133919844
20.333;1.163245357
20.334;1.163245357
20.335;1.129032258
20.336;1.085043988
20.337;1.060606061
20.338;1.070381232
20.339;1.109481916
20.34;1.1485826
20.341;1.163245357
20.342;1.1485826
20.343;1.10459433
20.344;1.065493646
20.345;1.055718475
20.346;1.085043988
20.347;1.124144673
20.348;1.153470186
20.349;1.158357771
20.35;1.129032258
20.351;1.080156403
20.352;1.05083089
20.353;1.060606061
20.354;1.099706745
20.355;1.138807429
20.356;1.158357771
20.357;1.143695015
20.358;1.10459433
20.359;1.065493646
20.36;1.045943304
20.361;1.070381232
20.362;1.109481916
20.363;1.143695015
20.364;1.153470186
20.365;1.124144673
20.366;1.085043988
20.367;1.045943304
20.368;1.05083089
20.369;1.085043988
20.37;1.129032258
20.371;1.1485826
20.372;1.138807429
20.373;1.10459433
20.374;1.060606061
20.375;1.041055718
20.376;1.060606061
20.377;1.099706745
20.378;1.133919844
20.379;1.143695015
20.38;1.124144673
20.381;1.080156403
20.382;1.045943304
20.383;1.041055718
20.384;1.075268817
20.385;1.109481916
20.386;1.138807429
20.387;1.138807429
20.388;1.099706745
20.389;1.055718475
20.39;1.036168133
20.391;1.045943304
20.392;1.085043988
20.393;1.124144673
20.394;1.138807429
20.395;1.114369501
20.396;1.080156403
20.397;1.041055718
20.398;1.031280547
20.399;1.060606061
20.4;1.099706745
20.401;1.129032258
20.402;1.129032258
20.403;1.099706745
20.404;1.055718475
20.405;1.031280547
20.406;1.036168133
20.407;1.070381232
20.408;1.109481916
20.409;1.129032258
20.41;1.114369501
20.411;1.075268817
20.412;1.036168133
20.413;1.021505376
20.414;1.045943304
20.415;1.085043988
20.416;1.114369501
20.417;1.124144673
20.418;1.094819159
20.419;1.05083089
20.42;1.016617791
20.421;1.021505376
20.422;1.055718475
20.423;1.094819159
20.424;1.114369501
20.425;1.109481916
20.426;1.070381232
20.427;1.026392962
20.428;1.00684262
20.429;1.026392962
20.43;1.065493646
20.431;1.10459433
20.432;1.109481916
20.433;1.085043988
20.434;1.045943304
20.435;1.011730205
20.436;1.00684262
20.437;1.036168133
20.438;1.075268817
20.439;1.10459433
20.44;1.099706745
20.441;1.065493646
20.442;1.021505376
20.443;0.997067449
20.444;1.011730205
20.445;1.05083089
20.446;1.085043988
20.447;1.099706745
20.448;1.080156403
20.449;1.041055718
20.45;1.001955034
20.451;0.992179863
20.452;1.021505376
20.453;1.055718475
20.454;1.089931574
20.455;1.089931574
20.456;1.060606061
20.457;1.016617791
20.458;0.987292278
20.459;0.997067449
20.46;1.031280547
20.461;1.070381232
20.462;1.085043988
20.463;1.075268817
20.464;1.036168133
20.465;0.997067449
20.466;0.982404692
20.467;1.00684262
20.468;1.045943304
20.469;1.080156403
20.47;1.085043988
20.471;1.055718475
20.472;1.011730205
20.473;0.982404692
20.474;0.987292278
20.475;1.016617791
20.476;1.060606061
20.477;1.080156403
20.478;1.070381232
20.479;1.036168133
20.48;0.992179863
20.481;0.977517107
20.482;0.992179863
20.483;1.031280547
20.484;1.070381232
20.485;1.080156403
20.486;1.055718475
20.487;1.011730205
20.488;0.977517107
20.489;0.972629521
20.49;1.00684262
20.491;1.041055718
20.492;1.075268817
20.493;1.065493646
20.494;1.031280547
20.495;0.992179863
20.496;0.967741935
20.497;0.982404692
20.498;1.021505376
20.499;1.055718475
20.5;1.070381232
20.501;1.05083089
20.502;1.011730205
20.503;0.972629521
20.504;0.967741935
20.505;0.992179863
20.506;1.031280547
20.507;1.060606061
20.508;1.060606061
20.509;1.031280547
20.51;0.987292278
20.511;0.96285435
20.512;0.967741935
20.513;1.00684262
20.514;1.041055718
20.515;1.060606061
20.516;1.045943304
20.517;1.00684262
20.518;0.967741935
20.519;0.957966764
20.52;0.977517107
20.521;1.016617791
20.522;1.045943304
20.523;1.05083089
20.524;1.026392962
20.525;0.987292278
20.526;0.953079179
20.527;0.957966764
20.528;0.987292278
20.529;1.026392962
20.53;1.045943304
20.531;1.041055718
20.532;1.001955034
20.533;0.96285435
20.534;0.943304008
20.535;0.96285435
20.536;0.997067449
20.537;1.031280547
20.538;1.041055718
20.539;1.016617791
20.54;0.977517107
20.541;0.948191593
20.542;0.943304008
20.543;0.972629521
20.544;1.011730205
20.545;1.036168133
20.546;1.031280547
20.547;0.997067449
20.548;0.957966764
20.549;0.938416422
20.55;0.948191593
20.551;0.982404692
20.552;1.016617791
20.553;1.031280547
20.554;1.011730205
20.555;0.977517107
20.556;0.943304008
20.557;0.933528837
20.558;0.957966764
20.559;0.997067449
20.56;1.026392962
20.561;1.026392962
20.562;0.997067449
20.563;0.957966764
20.564;0.933528837
20.565;0.938416422
20.566;0.972629521
20.567;1.00684262
20.568;1.026392962
20.569;1.011730205
20.57;0.977517107
20.571;0.938416422
20.572;0.928641251
20.573;0.948191593
20.574;0.982404692
20.575;1.011730205
20.576;1.021505376
20.577;0.997067449
20.578;0.953079179
20.579;0.928641251
20.58;0.933528837
20.581;0.96285435
20.582;0.997067449
20.583;1.016617791
20.584;1.011730205
20.585;0.972629521
20.586;0.938416422
20.587;0.91886608
20.588;0.938416422
20.589;0.972629521
20.59;1.00684262
20.591;1.016617791
20.592;0.992179863
20.593;0.957966764
20.594;0.923753666
20.595;0.923753666
20.596;0.953079179
20.597;0.987292278
20.598;1.011730205
20.599;1.00684262
20.6;0.977517107
20.601;0.938416422
20.602;0.91886608
20.603;0.928641251
20.604;0.967741935
20.605;1.001955034
20.606;1.011730205
20.607;0.997067449
20.608;0.957966764
20.609;0.928641251
20.61;0.91886608
20.611;0.943304008
20.612;0.982404692
20.613;1.00684262
20.614;1.00684262
20.615;0.982404692
20.616;0.938416422
20.617;0.913978495
20.618;0.923753666
20.619;0.957966764
20.62;0.992179863
20.621;1.011730205
20.622;0.997067449
20.623;0.96285435
20.624;0.928641251
20.625;0.913978495
20.626;0.938416422
20.627;0.977517107
20.628;1.011730205
20.629;1.011730205
20.63;0.987292278
20.631;0.948191593
20.632;0.91886608
20.633;0.923753666
20.634;0.953079179
20.635;0.992179863
20.636;1.016617791
20.637;1.011730205
20.638;0.972629521
20.639;0.933528837
20.64;0.91886608
20.641;0.938416422
20.642;0.972629521
20.643;1.011730205
20.644;1.021505376
20.645;1.001955034
20.646;0.957966764
20.647;0.928641251
20.648;0.923753666
20.649;0.957966764
20.65;0.997067449
20.651;1.026392962
20.652;1.021505376
20.653;0.987292278
20.654;0.948191593
20.655;0.928641251
20.656;0.943304008
20.657;0.982404692
20.658;1.021505376
20.659;1.036168133
20.66;1.016617791
20.661;0.977517107
20.662;0.943304008
20.663;0.933528837
20.664;0.96285435
20.665;1.00684262
20.666;1.036168133
20.667;1.036168133
20.668;1.00684262
20.669;0.967741935
20.67;0.938416422
20.671;0.948191593
20.672;0.992179863
20.673;1.031280547
20.674;1.05083089
20.675;1.036168133
20.676;0.997067449
20.677;0.957966764
20.678;0.948191593
20.679;0.972629521
20.68;1.011730205
20.681;1.05083089
20.682;1.055718475
20.683;1.026392962
20.684;0.987292278
20.685;0.957966764
20.686;0.96285435
20.687;0.997067449
20.688;1.041055718
20.689;1.065493646
20.69;1.055718475
20.691;1.016617791
20.692;0.982404692
20.693;0.96285435
20.694;0.982404692
20.695;1.026392962
20.696;1.060606061
20.697;1.070381232
20.698;1.045943304
20.699;1.00684262
20.7;0.977517107
20.701;0.972629521
20.702;1.00684262
20.703;1.05083089
20.704;1.075268817
20.705;1.070381232
20.706;1.036168133
20.707;1.001955034
20.708;0.977517107
20.709;0.992179863
20.71;1.031280547
20.711;1.070381232
20.712;1.085043988
20.713;1.070381232
20.714;1.026392962
20.715;0.992179863
20.716;0.987292278
20.717;1.016617791
20.718;1.055718475
20.719;1.089931574
20.72;1.089931574
20.721;1.060606061
20.722;1.016617791
20.723;0.997067449
20.724;1.00684262
20.725;1.041055718
20.726;1.080156403
20.727;1.099706745
20.728;1.085043988
20.729;1.05083089
20.73;1.011730205
20.731;1.00684262
20.732;1.026392962
20.733;1.065493646
20.734;1.099706745
20.735;1.10459433
20.736;1.080156403
20.737;1.041055718
20.738;1.011730205
20.739;1.016617791
20.74;1.05083089
20.741;1.094819159
20.742;1.114369501
20.743;1.109481916
20.744;1.075268817
20.745;1.036168133
20.746;1.021505376
20.747;1.041055718
20.748;1.080156403
20.749;1.114369501
20.75;1.124144673
20.751;1.10459433
20.752;1.065493646
20.753;1.031280547
20.754;1.031280547
20.755;1.065493646
20.756;1.10459433
20.757;1.133919844
20.758;1.129032258
20.759;1.094819159
20.76;1.060606061
20.761;1.036168133
20.762;1.055718475
20.763;1.089931574
20.764;1.129032258
20.765;1.143695015
20.766;1.124144673
20.767;1.085043988
20.768;1.055718475
20.769;1.045943304
20.77;1.075268817
20.771;1.114369501
20.772;1.1485826
20.773;1.1485826
20.774;1.119257087
20.775;1.080156403
20.776;1.055718475
20.777;1.065493646
20.778;1.10459433
20.779;1.138807429
20.78;1.163245357
20.781;1.1485826
20.782;1.109481916
20.783;1.075268817
20.784;1.060606061
20.785;1.085043988
20.786;1.124144673
20.787;1.163245357
20.788;1.168132942
20.789;1.143695015
20.79;1.099706745
20.791;1.070381232
20.792;1.075268817
20.793;1.109481916
20.794;1.1485826
20.795;1.173020528
20.796;1.163245357
20.797;1.129032258
20.798;1.089931574
20.799;1.075268817
20.8;1.094819159
20.801;1.133919844
20.802;1.173020528
20.803;1.182795699
20.804;1.158357771
20.805;1.119257087
20.806;1.085043988
20.807;1.085043988
20.808;1.114369501
20.809;1.158357771
20.81;1.182795699
20.811;1.177908113
20.812;1.143695015
20.813;1.10459433
20.814;1.080156403
20.815;1.099706745
20.816;1.138807429
20.817;1.177908113
20.818;1.19257087
20.819;1.173020528
20.82;1.133919844
20.821;1.094819159
20.822;1.089931574
20.823;1.119257087
20.824;1.163245357
20.825;1.19257087
20.826;1.19257087
20.827;1.158357771
20.828;1.114369501
20.829;1.089931574
20.83;1.099706745
20.831;1.138807429
20.832;1.177908113
20.833;1.202346041
20.834;1.187683284
20.835;1.1485826
20.836;1.10459433
20.837;1.094819159
20.838;1.119257087
20.839;1.163245357
20.84;1.197458456
20.841;1.202346041
20.842;1.173020528
20.843;1.129032258
20.844;1.099706745
20.845;1.10459433
20.846;1.143695015
20.847;1.182795699
20.848;1.207233627
20.849;1.197458456
20.85;1.158357771
20.851;1.119257087
20.852;1.10459433
20.853;1.124144673
20.854;1.163245357
20.855;1.202346041
20.856;1.212121212
20.857;1.187683284
20.858;1.1485826
20.859;1.109481916
20.86;1.109481916
20.861;1.143695015
20.862;1.182795699
20.863;1.212121212
20.864;1.212121212
20.865;1.173020528
20.866;1.129032258
20.867;1.109481916
20.868;1.129032258
20.869;1.168132942
20.87;1.207233627
20.871;1.221896383
20.872;1.202346041
20.873;1.158357771
20.874;1.124144673
20.875;1.114369501
20.876;1.1485826
20.877;1.187683284
20.878;1.221896383
20.879;1.221896383
20.88;1.187683284
20.881;1.143695015
20.882;1.119257087
20.883;1.129032258
20.884;1.168132942
20.885;1.207233627
20.886;1.226783969
20.887;1.217008798
20.888;1.173020528
20.889;1.133919844
20.89;1.124144673
20.891;1.1485826
20.892;1.19257087
20.893;1.226783969
20.894;1.231671554
20.895;1.207233627
20.896;1.163245357
20.897;1.133919844
20.898;1.138807429
20.899;1.177908113
20.9;1.217008798
20.901;1.241446725
20.902;1.231671554
20.903;1.197458456
20.904;1.158357771
20.905;1.143695015
20.906;1.163245357
20.907;1.202346041
20.908;1.241446725
20.909;1.251221896
20.91;1.226783969
20.911;1.187683284
20.912;1.153470186
20.913;1.153470186
20.914;1.187683284
20.915;1.231671554
20.916;1.260997067
20.917;1.256109482
20.918;1.221896383
20.919;1.182795699
20.92;1.163245357
20.921;1.177908113
20.922;1.217008798
20.923;1.256109482
20.924;1.270772239
20.925;1.251221896
20.926;1.212121212
20.927;1.177908113
20.928;1.173020528
20.929;1.202346041
20.93;1.241446725
20.931;1.275659824
20.932;1.270772239
20.933;1.241446725
20.934;1.202346041
20.935;1.177908113
20.936;1.187683284
20.937;1.226783969
20.938;1.265884653
20.939;1.28054741
20.94;1.270772239
20.941;1.231671554
20.942;1.19257087
20.943;1.182795699
20.944;1.207233627
20.945;1.246334311
20.946;1.28054741
20.947;1.285434995
20.948;1.256109482
20.949;1.217008798
20.95;1.187683284
20.951;1.19257087
20.952;1.226783969
20.953;1.265884653
20.954;1.290322581
20.955;1.28054741
20.956;1.241446725
20.957;1.202346041
20.958;1.182795699
20.959;1.207233627
20.96;1.246334311
20.961;1.28054741
20.962;1.290322581
20.963;1.265884653
20.964;1.226783969
20.965;1.19257087
20.966;1.19257087
20.967;1.226783969
20.968;1.265884653
20.969;1.290322581
20.97;1.285434995
20.971;1.251221896
20.972;1.212121212
20.973;1.187683284
20.974;1.202346041
20.975;1.241446725
20.976;1.28054741
20.977;1.290322581
20.978;1.275659824
20.979;1.231671554
20.98;1.197458456
20.981;1.19257087
20.982;1.221896383
20.983;1.260997067
20.984;1.290322581
20.985;1.290322581
20.986;1.256109482
20.987;1.217008798
20.988;1.187683284
20.989;1.197458456
20.99;1.23655914
20.991;1.270772239
20.992;1.290322581
20.993;1.275659824
20.994;1.23655914
20.995;1.197458456
20.996;1.187683284
20.997;1.212121212
20.998;1.251221896
20.999;1.285434995
21;1.285434995
21.001;1.260997067
21.002;1.217008798
21.003;1.187683284
21.004;1.187683284
21.005;1.226783969
21.006;1.260997067
21.007;1.285434995
21.008;1.270772239
21.009;1.23655914
21.01;1.197458456
21.011;1.182795699
21.012;1.197458456
21.013;1.23655914
21.014;1.270772239
21.015;1.28054741
21.016;1.256109482
21.017;1.212121212
21.018;1.177908113
21.019;1.173020528
21.02;1.207233627
21.021;1.246334311
21.022;1.270772239
21.023;1.265884653
21.024;1.226783969
21.025;1.187683284
21.026;1.163245357
21.027;1.177908113
21.028;1.212121212
21.029;1.251221896
21.03;1.260997067
21.031;1.241446725
21.032;1.197458456
21.033;1.158357771
21.034;1.153470186
21.035;1.177908113
21.036;1.217008798
21.037;1.246334311
21.038;1.241446725
21.039;1.212121212
21.04;1.168132942
21.041;1.138807429
21.042;1.1485826
21.043;1.182795699
21.044;1.217008798
21.045;1.23655914
21.046;1.221896383
21.047;1.177908113
21.048;1.138807429
21.049;1.124144673
21.05;1.1485826
21.051;1.187683284
21.052;1.221896383
21.053;1.221896383
21.054;1.19257087
21.055;1.1485826
21.056;1.119257087
21.057;1.119257087
21.058;1.153470186
21.059;1.19257087
21.06;1.212121212
21.061;1.202346041
21.062;1.163245357
21.063;1.119257087
21.064;1.10459433
21.065;1.119257087
21.066;1.158357771
21.067;1.19257087
21.068;1.202346041
21.069;1.177908113
21.07;1.129032258
21.071;1.094819159
21.072;1.094819159
21.073;1.124144673
21.074;1.163245357
21.075;1.19257087
21.076;1.182795699
21.077;1.1485826
21.078;1.10459433
21.079;1.080156403
21.08;1.089931574
21.081;1.133919844
21.082;1.168132942
21.083;1.182795699
21.084;1.158357771
21.085;1.119257087
21.086;1.075268817
21.087;1.070381232
21.088;1.099706745
21.089;1.138807429
21.09;1.168132942
21.091;1.168132942
21.092;1.129032258
21.093;1.089931574
21.094;1.060606061
21.095;1.070381232
21.096;1.10459433
21.097;1.1485826
21.098;1.168132942
21.099;1.143695015
21.1;1.10459433
21.101;1.065493646
21.102;1.05083089
21.103;1.080156403
21.104;1.119257087
21.105;1.153470186
21.106;1.153470186
21.107;1.124144673
21.108;1.080156403
21.109;1.045943304
21.11;1.05083089
21.111;1.089931574
21.112;1.129032258
21.113;1.153470186
21.114;1.138807429
21.115;1.099706745
21.116;1.060606061
21.117;1.041055718
21.118;1.065493646
21.119;1.10459433
21.12;1.138807429
21.121;1.1485826
21.122;1.124144673
21.123;1.075268817
21.124;1.045943304
21.125;1.045943304
21.126;1.075268817
21.127;1.114369501
21.128;1.1485826
21.129;1.138807429
21.13;1.099706745
21.131;1.055718475
21.132;1.036168133
21.133;1.055718475
21.134;1.094819159
21.135;1.129032258
21.136;1.143695015
21.137;1.124144673
21.138;1.080156403
21.139;1.041055718
21.14;1.036168133
21.141;1.070381232
21.142;1.114369501
21.143;1.138807429
21.144;1.138807429
21.145;1.10459433
21.146;1.060606061
21.147;1.036168133
21.148;1.045943304
21.149;1.085043988
21.15;1.124144673
21.151;1.143695015
21.152;1.124144673
21.153;1.085043988
21.154;1.045943304
21.155;1.036168133
21.156;1.060606061
21.157;1.10459433
21.158;1.133919844
21.159;1.138807429
21.16;1.109481916
21.161;1.065493646
21.162;1.036168133
21.163;1.041055718
21.164;1.075268817
21.165;1.119257087
21.166;1.138807429
21.167;1.129032258
21.168;1.089931574
21.169;1.045943304
21.17;1.031280547
21.171;1.055718475
21.172;1.094819159
21.173;1.129032258
21.174;1.138807429
21.175;1.109481916
21.176;1.070381232
21.177;1.036168133
21.178;1.036168133
21.179;1.070381232
21.18;1.109481916
21.181;1.138807429
21.182;1.129032258
21.183;1.094819159
21.184;1.05083089
21.185;1.031280547
21.186;1.045943304
21.187;1.085043988
21.188;1.124144673
21.189;1.138807429
21.19;1.114369501
21.191;1.070381232
21.192;1.031280547
21.193;1.031280547
21.194;1.060606061
21.195;1.099706745
21.196;1.133919844
21.197;1.129032258
21.198;1.094819159
21.199;1.05083089
21.2;1.026392962
21.201;1.036168133
21.202;1.075268817
21.203;1.114369501
21.204;1.133919844
21.205;1.114369501
21.206;1.075268817
21.207;1.031280547
21.208;1.021505376
21.209;1.05083089
21.21;1.094819159
21.211;1.124144673
21.212;1.129032258
21.213;1.099706745
21.214;1.05083089
21.215;1.021505376
21.216;1.031280547
21.217;1.065493646
21.218;1.109481916
21.219;1.129032258
21.22;1.119257087
21.221;1.075268817
21.222;1.036168133
21.223;1.016617791
21.224;1.041055718
21.225;1.085043988
21.226;1.119257087
21.227;1.129032258
21.228;1.10459433
21.229;1.055718475
21.23;1.026392962
21.231;1.021505376
21.232;1.060606061
21.233;1.099706745
21.234;1.129032258
21.235;1.119257087
21.236;1.085043988
21.237;1.036168133
21.238;1.016617791
21.239;1.031280547
21.24;1.080156403
21.241;1.114369501
21.242;1.133919844
21.243;1.109481916
21.244;1.060606061
21.245;1.026392962
21.246;1.021505376
21.247;1.055718475
21.248;1.099706745
21.249;1.129032258
21.25;1.124144673
21.251;1.089931574
21.252;1.045943304
21.253;1.021505376
21.254;1.031280547
21.255;1.075268817
21.256;1.114369501
21.257;1.133919844
21.258;1.114369501
21.259;1.075268817
21.26;1.031280547
21.261;1.021505376
21.262;1.05083089
21.263;1.094819159
21.264;1.129032258
21.265;1.133919844
21.266;1.099706745
21.267;1.055718475
21.268;1.021505376
21.269;1.031280547
21.27;1.070381232
21.271;1.114369501
21.272;1.138807429
21.273;1.124144673
21.274;1.080156403
21.275;1.036168133
21.276;1.021505376
21.277;1.05083089
21.278;1.089931574
21.279;1.129032258
21.28;1.138807429
21.281;1.109481916
21.282;1.060606061
21.283;1.026392962
21.284;1.031280547
21.285;1.065493646
21.286;1.109481916
21.287;1.138807429
21.288;1.129032258
21.289;1.089931574
21.29;1.041055718
21.291;1.021505376
21.292;1.045943304
21.293;1.085043988
21.294;1.129032258
21.295;1.138807429
21.296;1.119257087
21.297;1.070381232
21.298;1.031280547
21.299;1.026392962
21.3;1.060606061
21.301;1.10459433
21.302;1.138807429
21.303;1.133919844
21.304;1.099706745
21.305;1.05083089
21.306;1.026392962
21.307;1.041055718
21.308;1.080156403
21.309;1.124144673
21.31;1.143695015
21.311;1.124144673
21.312;1.080156403
21.313;1.041055718
21.314;1.031280547
21.315;1.060606061
21.316;1.10459433
21.317;1.138807429
21.318;1.143695015
21.319;1.109481916
21.32;1.065493646
21.321;1.031280547
21.322;1.041055718
21.323;1.085043988
21.324;1.124144673
21.325;1.1485826
21.326;1.133919844
21.327;1.089931574
21.328;1.05083089
21.329;1.036168133
21.33;1.060606061
21.331;1.10459433
21.332;1.138807429
21.333;1.1485826
21.334;1.119257087
21.335;1.075268817
21.336;1.041055718
21.337;1.045943304
21.338;1.080156403
21.339;1.124144673
21.34;1.1485826
21.341;1.143695015
21.342;1.10459433
21.343;1.060606061
21.344;1.041055718
21.345;1.060606061
21.346;1.099706745
21.347;1.138807429
21.348;1.153470186
21.349;1.129032258
21.35;1.085043988
21.351;1.05083089
21.352;1.045943304
21.353;1.080156403
21.354;1.119257087
21.355;1.153470186
21.356;1.1485826
21.357;1.114369501
21.358;1.070381232
21.359;1.045943304
21.36;1.055718475
21.361;1.099706745
21.362;1.138807429
21.363;1.153470186
21.364;1.133919844
21.365;1.094819159
21.366;1.05083089
21.367;1.045943304
21.368;1.070381232
21.369;1.114369501
21.37;1.143695015
21.371;1.1485826
21.372;1.119257087
21.373;1.075268817
21.374;1.045943304
21.375;1.05083089
21.376;1.089931574
21.377;1.133919844
21.378;1.153470186
21.379;1.138807429
21.38;1.099706745
21.381;1.055718475
21.382;1.045943304
21.383;1.070381232
21.384;1.109481916
21.385;1.1485826
21.386;1.1485826
21.387;1.124144673
21.388;1.080156403
21.389;1.045943304
21.39;1.05083089
21.391;1.085043988
21.392;1.129032258
21.393;1.153470186
21.394;1.143695015
21.395;1.10459433
21.396;1.060606061
21.397;1.041055718
21.398;1.065493646
21.399;1.10459433
21.4;1.138807429
21.401;1.153470186
21.402;1.129032258
21.403;1.085043988
21.404;1.05083089
21.405;1.045943304
21.406;1.075268817
21.407;1.119257087
21.408;1.153470186
21.409;1.1485826
21.41;1.109481916
21.411;1.070381232
21.412;1.041055718
21.413;1.055718475
21.414;1.094819159
21.415;1.138807429
21.416;1.153470186
21.417;1.133919844
21.418;1.089931574
21.419;1.05083089
21.42;1.041055718
21.421;1.070381232
21.422;1.114369501
21.423;1.1485826
21.424;1.153470186
21.425;1.114369501
21.426;1.070381232
21.427;1.041055718
21.428;1.05083089
21.429;1.089931574
21.43;1.133919844
21.431;1.153470186
21.432;1.138807429
21.433;1.094819159
21.434;1.05083089
21.435;1.041055718
21.436;1.065493646
21.437;1.109481916
21.438;1.143695015
21.439;1.1485826
21.44;1.124144673
21.441;1.075268817
21.442;1.041055718
21.443;1.045943304
21.444;1.085043988
21.445;1.124144673
21.446;1.153470186
21.447;1.143695015
21.448;1.099706745
21.449;1.055718475
21.45;1.036168133
21.451;1.060606061
21.452;1.10459433
21.453;1.138807429
21.454;1.153470186
21.455;1.129032258
21.456;1.085043988
21.457;1.041055718
21.458;1.041055718
21.459;1.075268817
21.46;1.119257087
21.461;1.1485826
21.462;1.143695015
21.463;1.109481916
21.464;1.060606061
21.465;1.036168133
21.466;1.05083089
21.467;1.094819159
21.468;1.133919844
21.469;1.1485826
21.47;1.133919844
21.471;1.085043988
21.472;1.045943304
21.473;1.036168133
21.474;1.070381232
21.475;1.114369501
21.476;1.1485826
21.477;1.143695015
21.478;1.109481916
21.479;1.065493646
21.48;1.036168133
21.481;1.045943304
21.482;1.085043988
21.483;1.129032258
21.484;1.1485826
21.485;1.133919844
21.486;1.089931574
21.487;1.045943304
21.488;1.031280547
21.489;1.060606061
21.49;1.10459433
21.491;1.138807429
21.492;1.143695015
21.493;1.114369501
21.494;1.065493646
21.495;1.036168133
21.496;1.041055718
21.497;1.075268817
21.498;1.119257087
21.499;1.1485826
21.5;1.133919844
21.501;1.094819159
21.502;1.05083089
21.503;1.026392962
21.504;1.05083089
21.505;1.094819159
21.506;1.133919844
21.507;1.143695015
21.508;1.119257087
21.509;1.070381232
21.51;1.036168133
21.511;1.031280547
21.512;1.065493646
21.513;1.109481916
21.514;1.138807429
21.515;1.133919844
21.516;1.099706745
21.517;1.05083089
21.518;1.026392962
21.519;1.045943304
21.52;1.085043988
21.521;1.129032258
21.522;1.143695015
21.523;1.124144673
21.524;1.075268817
21.525;1.036168133
21.526;1.026392962
21.527;1.055718475
21.528;1.099706745
21.529;1.138807429
21.53;1.133919844
21.531;1.10459433
21.532;1.055718475
21.533;1.026392962
21.534;1.036168133
21.535;1.075268817
21.536;1.119257087
21.537;1.143695015
21.538;1.124144673
21.539;1.080156403
21.54;1.036168133
21.541;1.021505376
21.542;1.05083089
21.543;1.094819159
21.544;1.129032258
21.545;1.133919844
21.546;1.109481916
21.547;1.060606061
21.548;1.026392962
21.549;1.031280547
21.55;1.070381232
21.551;1.114369501
21.552;1.138807429
21.553;1.124144673
21.554;1.089931574
21.555;1.041055718
21.556;1.021505376
21.557;1.045943304
21.558;1.089931574
21.559;1.124144673
21.56;1.138807429
21.561;1.109481916
21.562;1.065493646
21.563;1.026392962
21.564;1.026392962
21.565;1.060606061
21.566;1.10459433
21.567;1.133919844
21.568;1.129032258
21.569;1.089931574
21.57;1.045943304
21.571;1.021505376
21.572;1.036168133
21.573;1.080156403
21.574;1.119257087
21.575;1.133919844
21.576;1.114369501
21.577;1.070381232
21.578;1.031280547
21.579;1.021505376
21.58;1.055718475
21.581;1.094819159
21.582;1.129032258
21.583;1.129032258
21.584;1.094819159
21.585;1.05083089
21.586;1.021505376
21.587;1.036168133
21.588;1.070381232
21.589;1.114369501
21.59;1.133919844
21.591;1.119257087
21.592;1.075268817
21.593;1.036168133
21.594;1.021505376
21.595;1.05083089
21.596;1.089931574
21.597;1.124144673
21.598;1.129032258
21.599;1.10459433
21.6;1.055718475
21.601;1.026392962
21.602;1.031280547
21.603;1.070381232
21.604;1.109481916
21.605;1.133919844
21.606;1.124144673
21.607;1.085043988
21.608;1.041055718
21.609;1.021505376
21.61;1.041055718
21.611;1.085043988
21.612;1.124144673
21.613;1.133919844
21.614;1.109481916
21.615;1.065493646
21.616;1.026392962
21.617;1.026392962
21.618;1.060606061
21.619;1.10459433
21.62;1.133919844
21.621;1.124144673
21.622;1.089931574
21.623;1.045943304
21.624;1.021505376
21.625;1.041055718
21.626;1.080156403
21.627;1.119257087
21.628;1.133919844
21.629;1.114369501
21.63;1.070381232
21.631;1.031280547
21.632;1.021505376
21.633;1.055718475
21.634;1.099706745
21.635;1.129032258
21.636;1.129032258
21.637;1.094819159
21.638;1.05083089
21.639;1.026392962
21.64;1.031280547
21.641;1.070381232
21.642;1.114369501
21.643;1.133919844
21.644;1.119257087
21.645;1.075268817
21.646;1.036168133
21.647;1.021505376
21.648;1.045943304
21.649;1.089931574
21.65;1.124144673
21.651;1.129032258
21.652;1.099706745
21.653;1.055718475
21.654;1.026392962
21.655;1.031280547
21.656;1.065493646
21.657;1.10459433
21.658;1.133919844
21.659;1.119257087
21.66;1.085043988
21.661;1.036168133
21.662;1.021505376
21.663;1.041055718
21.664;1.080156403
21.665;1.119257087
21.666;1.129032258
21.667;1.10459433
21.668;1.060606061
21.669;1.026392962
21.67;1.026392962
21.671;1.055718475
21.672;1.099706745
21.673;1.124144673
21.674;1.119257087
21.675;1.085043988
21.676;1.041055718
21.677;1.021505376
21.678;1.036168133
21.679;1.075268817
21.68;1.109481916
21.681;1.129032258
21.682;1.109481916
21.683;1.065493646
21.684;1.026392962
21.685;1.021505376
21.686;1.05083089
21.687;1.089931574
21.688;1.119257087
21.689;1.124144673
21.69;1.089931574
21.691;1.045943304
21.692;1.016617791
21.693;1.031280547
21.694;1.065493646
21.695;1.109481916
21.696;1.124144673
21.697;1.109481916
21.698;1.070381232
21.699;1.031280547
21.7;1.016617791
21.701;1.045943304
21.702;1.085043988
21.703;1.119257087
21.704;1.119257087
21.705;1.094819159
21.706;1.05083089
21.707;1.021505376
21.708;1.026392962
21.709;1.060606061
21.71;1.099706745
21.711;1.124144673
21.712;1.109481916
21.713;1.075268817
21.714;1.031280547
21.715;1.016617791
21.716;1.036168133
21.717;1.075268817
21.718;1.114369501
21.719;1.124144673
21.72;1.099706745
21.721;1.055718475
21.722;1.021505376
21.723;1.021505376
21.724;1.05083089
21.725;1.089931574
21.726;1.119257087
21.727;1.114369501
21.728;1.080156403
21.729;1.036168133
21.73;1.016617791
21.731;1.031280547
21.732;1.070381232
21.733;1.10459433
21.734;1.124144673
21.735;1.099706745
21.736;1.060606061
21.737;1.021505376
21.738;1.016617791
21.739;1.045943304
21.74;1.085043988
21.741;1.114369501
21.742;1.114369501
21.743;1.080156403
21.744;1.041055718
21.745;1.016617791
21.746;1.026392962
21.747;1.055718475
21.748;1.099706745
21.749;1.114369501
21.75;1.099706745
21.751;1.060606061
21.752;1.026392962
21.753;1.011730205
21.754;1.036168133
21.755;1.075268817
21.756;1.109481916
21.757;1.109481916
21.758;1.085043988
21.759;1.041055718
21.76;1.011730205
21.761;1.016617791
21.762;1.05083089
21.763;1.085043988
21.764;1.109481916
21.765;1.099706745
21.766;1.065493646
21.767;1.026392962
21.768;1.00684262
21.769;1.026392962
21.77;1.065493646
21.771;1.099706745
21.772;1.109481916
21.773;1.085043988
21.774;1.045943304
21.775;1.011730205
21.776;1.011730205
21.777;1.041055718
21.778;1.080156403
21.779;1.10459433
21.78;1.099706745
21.781;1.065493646
21.782;1.026392962
21.783;1.00684262
21.784;1.021505376
21.785;1.055718475
21.786;1.089931574
21.787;1.10459433
21.788;1.085043988
21.789;1.045943304
21.79;1.011730205
21.791;1.00684262
21.792;1.031280547
21.793;1.070381232
21.794;1.099706745
21.795;1.099706745
21.796;1.070381232
21.797;1.026392962
21.798;1.00684262
21.799;1.011730205
21.8;1.045943304
21.801;1.085043988
21.802;1.10459433
21.803;1.085043988
21.804;1.05083089
21.805;1.011730205
21.806;1.001955034
21.807;1.026392962
21.808;1.060606061
21.809;1.094819159
21.81;1.094819159
21.811;1.065493646
21.812;1.026392962
21.813;1.001955034
21.814;1.00684262
21.815;1.036168133
21.816;1.075268817
21.817;1.094819159
21.818;1.085043988
21.819;1.05083089
21.82;1.011730205
21.821;0.992179863
21.822;1.011730205
21.823;1.05083089
21.824;1.085043988
21.825;1.089931574
21.826;1.070381232
21.827;1.026392962
21.828;0.997067449
21.829;0.992179863
21.83;1.026392962
21.831;1.060606061
21.832;1.089931574
21.833;1.080156403
21.834;1.045943304
21.835;1.00684262
21.836;0.987292278
21.837;0.997067449
21.838;1.036168133
21.839;1.070381232
21.84;1.085043988
21.841;1.065493646
21.842;1.026392962
21.843;0.987292278
21.844;0.982404692
21.845;1.011730205
21.846;1.05083089
21.847;1.075268817
21.848;1.075268817
21.849;1.045943304
21.85;1.001955034
21.851;0.977517107
21.852;0.987292278
21.853;1.021505376
21.854;1.060606061
21.855;1.080156403
21.856;1.060606061
21.857;1.021505376
21.858;0.987292278
21.859;0.972629521
21.86;0.997067449
21.861;1.036168133
21.862;1.070381232
21.863;1.070381232
21.864;1.045943304
21.865;1.001955034
21.866;0.972629521
21.867;0.977517107
21.868;1.00684262
21.869;1.045943304
21.87;1.070381232
21.871;1.060606061
21.872;1.021505376
21.873;0.982404692
21.874;0.96285435
21.875;0.982404692
21.876;1.021505376
21.877;1.060606061
21.878;1.065493646
21.879;1.041055718
21.88;1.001955034
21.881;0.967741935
21.882;0.967741935
21.883;0.997067449
21.884;1.036168133
21.885;1.065493646
21.886;1.055718475
21.887;1.021505376
21.888;0.977517107
21.889;0.957966764
21.89;0.972629521
21.891;1.00684262
21.892;1.045943304
21.893;1.060606061
21.894;1.041055718
21.895;1.001955034
21.896;0.967741935
21.897;0.957966764
21.898;0.987292278
21.899;1.026392962
21.9;1.055718475
21.901;1.05083089
21.902;1.021505376
21.903;0.982404692
21.904;0.953079179
21.905;0.96285435
21.906;0.997067449
21.907;1.036168133
21.908;1.055718475
21.909;1.041055718
21.91;1.001955034
21.911;0.967741935
21.912;0.953079179
21.913;0.977517107
21.914;1.016617791
21.915;1.045943304
21.916;1.05083089
21.917;1.021505376
21.918;0.982404692
21.919;0.953079179
21.92;0.957966764
21.921;0.992179863
21.922;1.031280547
21.923;1.05083089
21.924;1.041055718
21.925;1.001955034
21.926;0.96285435
21.927;0.948191593
21.928;0.967741935
21.929;1.00684262
21.93;1.041055718
21.931;1.045943304
21.932;1.026392962
21.933;0.982404692
21.934;0.953079179
21.935;0.948191593
21.936;0.982404692
21.937;1.021505376
21.938;1.05083089
21.939;1.041055718
21.94;1.00684262
21.941;0.967741935
21.942;0.943304008
21.943;0.96285435
21.944;0.997067449
21.945;1.036168133
21.946;1.05083089
21.947;1.031280547
21.948;0.987292278
21.949;0.953079179
21.95;0.948191593
21.951;0.977517107
21.952;1.016617791
21.953;1.045943304
21.954;1.045943304
21.955;1.011730205
21.956;0.972629521
21.957;0.948191593
21.958;0.957966764
21.959;0.992179863
21.96;1.031280547
21.961;1.05083089
21.962;1.036168133
21.963;0.997067449
21.964;0.96285435
21.965;0.948191593
21.966;0.972629521
21.967;1.016617791
21.968;1.045943304
21.969;1.05083089
21.97;1.021505376
21.971;0.982404692
21.972;0.953079179
21.973;0.957966764
21.974;0.992179863
21.975;1.036168133
21.976;1.055718475
21.977;1.045943304
21.978;1.00684262
21.979;0.967741935
21.98;0.953079179
21.981;0.972629521
21.982;1.011730205
21.983;1.05083089
21.984;1.060606061
21.985;1.036168133
21.986;0.992179863
21.987;0.96285435
21.988;0.957966764
21.989;0.992179863
21.99;1.031280547
21.991;1.065493646
21.992;1.055718475
21.993;1.021505376
21.994;0.982404692
21.995;0.957966764
21.996;0.972629521
21.997;1.011730205
21.998;1.05083089
21.999;1.070381232
22;1.045943304
22.001;1.00684262
22.002;0.967741935
22.003;0.96285435
22.004;0.992179863
22.005;1.036168133
22.006;1.065493646
22.007;1.065493646
22.008;1.036168133
22.009;0.992179863
22.01;0.967741935
22.011;0.972629521
22.012;1.016617791
22.013;1.055718475
22.014;1.075268817
22.015;1.060606061
22.016;1.021505376
22.017;0.977517107
22.018;0.967741935
22.019;0.997067449
22.02;1.041055718
22.021;1.070381232
22.022;1.075268817
22.023;1.045943304
22.024;1.00684262
22.025;0.977517107
22.026;0.982404692
22.027;1.016617791
22.028;1.060606061
22.029;1.085043988
22.03;1.075268817
22.031;1.036168133
22.032;0.997067449
22.033;0.977517107
22.034;1.001955034
22.035;1.041055718
22.036;1.080156403
22.037;1.089931574
22.038;1.065493646
22.039;1.026392962
22.04;0.992179863
22.041;0.992179863
22.042;1.026392962
22.043;1.070381232
22.044;1.094819159
22.045;1.089931574
22.046;1.055718475
22.047;1.011730205
22.048;0.992179863
22.049;1.011730205
22.05;1.05083089
22.051;1.089931574
22.052;1.10459433
22.053;1.085043988
22.054;1.045943304
22.055;1.011730205
22.056;1.001955034
22.057;1.036168133
22.058;1.075268817
22.059;1.10459433
22.06;1.10459433
22.061;1.075268817
22.062;1.031280547
22.063;1.00684262
22.064;1.016617791
22.065;1.055718475
22.066;1.094819159
22.067;1.114369501
22.068;1.099706745
22.069;1.060606061
22.07;1.021505376
22.071;1.011730205
22.072;1.041055718
22.073;1.080156403
22.074;1.114369501
22.075;1.119257087
22.076;1.089931574
22.077;1.045943304
22.078;1.016617791
22.079;1.026392962
22.08;1.060606061
22.081;1.099706745
22.082;1.124144673
22.083;1.109481916
22.084;1.075268817
22.085;1.036168133
22.086;1.016617791
22.087;1.036168133
22.088;1.080156403
22.089;1.114369501
22.09;1.124144673
22.091;1.099706745
22.092;1.055718475
22.093;1.021505376
22.094;1.021505376
22.095;1.055718475
22.096;1.094819159
22.097;1.124144673
22.098;1.119257087
22.099;1.085043988
22.1;1.041055718
22.101;1.021505376
22.102;1.036168133
22.103;1.075268817
22.104;1.114369501
22.105;1.129032258
22.106;1.109481916
22.107;1.065493646
22.108;1.031280547
22.109;1.021505376
22.11;1.055718475
22.111;1.094819159
22.112;1.129032258
22.113;1.129032258
22.114;1.094819159
22.115;1.05083089
22.116;1.026392962
22.117;1.036168133
22.118;1.075268817
22.119;1.119257087
22.12;1.138807429
22.121;1.119257087
22.122;1.080156403
22.123;1.041055718
22.124;1.026392962
22.125;1.055718475
22.126;1.099706745
22.127;1.133919844
22.128;1.138807429
22.129;1.109481916
22.13;1.065493646
22.131;1.031280547
22.132;1.041055718
22.133;1.075268817
22.134;1.114369501
22.135;1.143695015
22.136;1.129032258
22.137;1.089931574
22.138;1.05083089
22.139;1.031280547
22.14;1.055718475
22.141;1.099706745
22.142;1.138807429
22.143;1.143695015
22.144;1.119257087
22.145;1.075268817
22.146;1.036168133
22.147;1.041055718
22.148;1.075268817
22.149;1.119257087
22.15;1.143695015
22.151;1.138807429
22.152;1.10459433
22.153;1.055718475
22.154;1.036168133
22.155;1.055718475
22.156;1.094819159
22.157;1.133919844
22.158;1.1485826
22.159;1.129032258
22.16;1.085043988
22.161;1.045943304
22.162;1.041055718
22.163;1.075268817
22.164;1.114369501
22.165;1.1485826
22.166;1.143695015
22.167;1.114369501
22.168;1.065493646
22.169;1.041055718
22.17;1.05083089
22.171;1.094819159
22.172;1.133919844
22.173;1.153470186
22.174;1.138807429
22.175;1.094819159
22.176;1.055718475
22.177;1.045943304
22.178;1.070381232
22.179;1.114369501
22.18;1.1485826
22.181;1.153470186
22.182;1.124144673
22.183;1.075268817
22.184;1.045943304
22.185;1.05083089
22.186;1.089931574
22.187;1.133919844
22.188;1.158357771
22.189;1.143695015
22.19;1.10459433
22.191;1.060606061
22.192;1.045943304
22.193;1.065493646
22.194;1.109481916
22.195;1.1485826
22.196;1.158357771
22.197;1.129032258
22.198;1.085043988
22.199;1.05083089
22.2;1.05083089
22.201;1.085043988
22.202;1.129032258
22.203;1.158357771
22.204;1.1485826
22.205;1.114369501
22.206;1.070381232
22.207;1.045943304
22.208;1.065493646
22.209;1.10459433
22.21;1.1485826
22.211;1.163245357
22.212;1.138807429
22.213;1.094819159
22.214;1.05083089
22.215;1.045943304
22.216;1.080156403
22.217;1.124144673
22.218;1.158357771
22.219;1.153470186
22.22;1.124144673
22.221;1.075268817
22.222;1.045943304
22.223;1.060606061
22.224;1.099706745
22.225;1.143695015
22.226;1.163245357
22.227;1.143695015
22.228;1.099706745
22.229;1.060606061
22.23;1.045943304
22.231;1.075268817
22.232;1.124144673
22.233;1.153470186
22.234;1.158357771
22.235;1.129032258
22.236;1.085043988
22.237;1.05083089
22.238;1.055718475
22.239;1.094819159
22.24;1.138807429
22.241;1.163245357
22.242;1.1485826
22.243;1.109481916
22.244;1.065493646
22.245;1.045943304
22.246;1.070381232
22.247;1.114369501
22.248;1.153470186
22.249;1.163245357
22.25;1.133919844
22.251;1.089931574
22.252;1.05083089
22.253;1.055718475
22.254;1.089931574
22.255;1.133919844
22.256;1.163245357
22.257;1.153470186
22.258;1.119257087
22.259;1.070381232
22.26;1.045943304
22.261;1.065493646
22.262;1.109481916
22.263;1.1485826
22.264;1.168132942
22.265;1.143695015
22.266;1.094819159
22.267;1.055718475
22.268;1.055718475
22.269;1.085043988
22.27;1.129032258
22.271;1.163245357
22.272;1.158357771
22.273;1.124144673
22.274;1.075268817
22.275;1.05083089
22.276;1.060606061
22.277;1.10459433
22.278;1.1485826
22.279;1.168132942
22.28;1.1485826
22.281;1.10459433
22.282;1.065493646
22.283;1.05083089
22.284;1.080156403
22.285;1.124144673
22.286;1.163245357
22.287;1.163245357
22.288;1.129032258
22.289;1.085043988
22.29;1.05083089
22.291;1.060606061
22.292;1.099706745
22.293;1.143695015
22.294;1.168132942
22.295;1.153470186
22.296;1.109481916
22.297;1.065493646
22.298;1.05083089
22.299;1.075268817
22.3;1.119257087
22.301;1.158357771
22.302;1.168132942
22.303;1.138807429
22.304;1.089931574
22.305;1.05083089
22.306;1.055718475
22.307;1.089931574
22.308;1.138807429
22.309;1.163245357
22.31;1.158357771
22.311;1.119257087
22.312;1.070381232
22.313;1.045943304
22.314;1.065493646
22.315;1.109481916
22.316;1.153470186
22.317;1.163245357
22.318;1.143695015
22.319;1.094819159
22.32;1.055718475
22.321;1.05083089
22.322;1.085043988
22.323;1.129032258
22.324;1.163245357
22.325;1.158357771
22.326;1.124144673
22.327;1.075268817
22.328;1.05083089
22.329;1.060606061
22.33;1.10459433
22.331;1.143695015
22.332;1.168132942
22.333;1.1485826
22.334;1.10459433
22.335;1.060606061
22.336;1.045943304
22.337;1.075268817
22.338;1.119257087
22.339;1.158357771
22.34;1.163245357
22.341;1.129032258
22.342;1.080156403
22.343;1.05083089
22.344;1.055718475
22.345;1.094819159
22.346;1.138807429
22.347;1.163245357
22.348;1.153470186
22.349;1.109481916
22.35;1.060606061
22.351;1.045943304
22.352;1.070381232
22.353;1.114369501
22.354;1.153470186
22.355;1.163245357
22.356;1.133919844
22.357;1.085043988
22.358;1.05083089
22.359;1.045943304
22.36;1.085043988
22.361;1.129032258
22.362;1.158357771
22.363;1.153470186
22.364;1.109481916
22.365;1.065493646
22.366;1.041055718
22.367;1.060606061
22.368;1.10459433
22.369;1.143695015
22.37;1.163245357
22.371;1.133919844
22.372;1.089931574
22.373;1.045943304
22.374;1.041055718
22.375;1.075268817
22.376;1.124144673
22.377;1.153470186
22.378;1.153470186
22.379;1.114369501
22.38;1.065493646
22.381;1.036168133
22.382;1.05083089
22.383;1.094819159
22.384;1.138807429
22.385;1.158357771
22.386;1.138807429
22.387;1.089931574
22.388;1.05083089
22.389;1.036168133
22.39;1.065493646
22.391;1.109481916
22.392;1.1485826
22.393;1.153470186
22.394;1.119257087
22.395;1.070381232
22.396;1.031280547
22.397;1.041055718
22.398;1.085043988
22.399;1.129032258
22.4;1.153470186
22.401;1.138807429
22.402;1.094819159
22.403;1.05083089
22.404;1.031280547
22.405;1.055718475
22.406;1.10459433
22.407;1.143695015
22.408;1.153470186
22.409;1.124144673
22.41;1.070381232
22.411;1.036168133
22.412;1.031280547
22.413;1.075268817
22.414;1.119257087
22.415;1.153470186
22.416;1.143695015
22.417;1.099706745
22.418;1.05083089
22.419;1.031280547
22.42;1.05083089
22.421;1.094819159
22.422;1.133919844
22.423;1.1485826
22.424;1.124144673
22.425;1.075268817
22.426;1.031280547
22.427;1.031280547
22.428;1.065493646
22.429;1.109481916
22.43;1.143695015
22.431;1.143695015
22.432;1.10459433
22.433;1.055718475
22.434;1.026392962
22.435;1.036168133
22.436;1.080156403
22.437;1.129032258
22.438;1.1485826
22.439;1.129032258
22.44;1.080156403
22.441;1.036168133
22.442;1.026392962
22.443;1.055718475
22.444;1.099706745
22.445;1.138807429
22.446;1.138807429
22.447;1.109481916
22.448;1.055718475
22.449;1.021505376
22.45;1.031280547
22.451;1.070381232
22.452;1.119257087
22.453;1.143695015
22.454;1.124144673
22.455;1.085043988
22.456;1.036168133
22.457;1.016617791
22.458;1.041055718
22.459;1.089931574
22.46;1.129032258
22.461;1.138807429
22.462;1.109481916
22.463;1.055718475
22.464;1.021505376
22.465;1.021505376
22.466;1.060606061
22.467;1.10459433
22.468;1.138807429
22.469;1.124144673
22.47;1.085043988
22.471;1.036168133
22.472;1.016617791
22.473;1.036168133
22.474;1.080156403
22.475;1.119257087
22.476;1.133919844
22.477;1.109481916
22.478;1.060606061
22.479;1.021505376
22.48;1.016617791
22.481;1.05083089
22.482;1.099706745
22.483;1.129032258
22.484;1.124144673
22.485;1.085043988
22.486;1.041055718
22.487;1.011730205
22.488;1.026392962
22.489;1.070381232
22.49;1.109481916
22.491;1.129032258
22.492;1.109481916
22.493;1.065493646
22.494;1.021505376
22.495;1.011730205
22.496;1.041055718
22.497;1.089931574
22.498;1.124144673
22.499;1.129032258
22.5;1.089931574
22.501;1.041055718
22.502;1.00684262
22.503;1.016617791
22.504;1.055718475
22.505;1.10459433
22.506;1.129032258
22.507;1.109481916
22.508;1.065493646
22.509;1.021505376
22.51;1.00684262
22.511;1.031280547
22.512;1.075268817
22.513;1.114369501
22.514;1.124144673
22.515;1.094819159
22.516;1.045943304
22.517;1.00684262
22.518;1.00684262
22.519;1.05083089
22.52;1.094819159
22.521;1.124144673
22.522;1.109481916
22.523;1.075268817
22.524;1.021505376
22.525;1.001955034
22.526;1.021505376
22.527;1.065493646
22.528;1.109481916
22.529;1.124144673
22.53;1.094819159
22.531;1.045943304
22.532;1.00684262
22.533;1.001955034
22.534;1.036168133
22.535;1.085043988
22.536;1.119257087
22.537;1.114369501
22.538;1.075268817
22.539;1.026392962
22.54;0.997067449
22.541;1.011730205
22.542;1.055718475
22.543;1.099706745
22.544;1.119257087
22.545;1.094819159
22.546;1.05083089
22.547;1.00684262
22.548;0.997067449
22.549;1.026392962
22.55;1.075268817
22.551;1.109481916
22.552;1.114369501
22.553;1.075268817
22.554;1.026392962
22.555;0.992179863
22.556;1.001955034
22.557;1.045943304
22.558;1.089931574
22.559;1.114369501
22.56;1.099706745
22.561;1.055718475
22.562;1.00684262
22.563;0.992179863
22.564;1.016617791
22.565;1.060606061
22.566;1.10459433
22.567;1.109481916
22.568;1.080156403
22.569;1.031280547
22.57;0.992179863
22.571;0.997067449
22.572;1.036168133
22.573;1.080156403
22.574;1.109481916
22.575;1.099706745
22.576;1.055718475
22.577;1.00684262
22.578;0.987292278
22.579;1.011730205
22.58;1.05083089
22.581;1.094819159
22.582;1.10459433
22.583;1.080156403
22.584;1.031280547
22.585;0.992179863
22.586;0.992179863
22.587;1.026392962
22.588;1.070381232
22.589;1.10459433
22.59;1.099706745
22.591;1.060606061
22.592;1.011730205
22.593;0.982404692
22.594;1.001955034
22.595;1.041055718
22.596;1.085043988
22.597;1.10459433
22.598;1.085043988
22.599;1.036168133
22.6;0.992179863
22.601;0.982404692
22.602;1.011730205
22.603;1.060606061
22.604;1.094819159
22.605;1.094819159
22.606;1.065493646
22.607;1.011730205
22.608;0.982404692
22.609;0.992179863
22.61;1.031280547
22.611;1.075268817
22.612;1.099706745
22.613;1.085043988
22.614;1.041055718
22.615;0.997067449
22.616;0.977517107
22.617;1.00684262
22.618;1.05083089
22.619;1.089931574
22.62;1.094819159
22.621;1.065493646
22.622;1.016617791
22.623;0.982404692
22.624;0.982404692
22.625;1.021505376
22.626;1.070381232
22.627;1.094819159
22.628;1.085043988
22.629;1.045943304
22.63;0.997067449
22.631;0.972629521
22.632;0.997067449
22.633;1.036168133
22.634;1.080156403
22.635;1.094819159
22.636;1.065493646
22.637;1.021505376
22.638;0.982404692
22.639;0.977517107
22.64;1.011730205
22.641;1.055718475
22.642;1.089931574
22.643;1.085043988
22.644;1.045943304
22.645;0.997067449
22.646;0.972629521
22.647;0.987292278
22.648;1.031280547
22.649;1.070381232
22.65;1.089931574
22.651;1.070381232
22.652;1.026392962
22.653;0.982404692
22.654;0.972629521
22.655;1.001955034
22.656;1.05083089
22.657;1.080156403
22.658;1.085043988
22.659;1.05083089
22.66;1.001955034
22.661;0.972629521
22.662;0.982404692
22.663;1.016617791
22.664;1.065493646
22.665;1.085043988
22.666;1.075268817
22.667;1.026392962
22.668;0.987292278
22.669;0.967741935
22.67;0.997067449
22.671;1.036168133
22.672;1.075268817
22.673;1.085043988
22.674;1.055718475
22.675;1.00684262
22.676;0.972629521
22.677;0.977517107
22.678;1.011730205
22.679;1.055718475
22.68;1.085043988
22.681;1.075268817
22.682;1.036168133
22.683;0.992179863
22.684;0.967741935
22.685;0.992179863
22.686;1.031280547
22.687;1.070381232
22.688;1.085043988
22.689;1.060606061
22.69;1.016617791
22.691;0.977517107
22.692;0.972629521
22.693;1.00684262
22.694;1.05083089
22.695;1.085043988
22.696;1.080156403
22.697;1.041055718
22.698;0.997067449
22.699;0.967741935
22.7;0.982404692
22.701;1.026392962
22.702;1.065493646
22.703;1.085043988
22.704;1.065493646
22.705;1.021505376
22.706;0.977517107
22.707;0.967741935
22.708;0.997067449
22.709;1.045943304
22.71;1.080156403
22.711;1.080156403
22.712;1.045943304
22.713;1.001955034
22.714;0.967741935
22.715;0.977517107
22.716;1.016617791
22.717;1.060606061
22.718;1.085043988
22.719;1.065493646
22.72;1.026392962
22.721;0.982404692
22.722;0.967741935
22.723;0.992179863
22.724;1.036168133
22.725;1.075268817
22.726;1.085043988
22.727;1.05083089
22.728;1.00684262
22.729;0.972629521
22.73;0.972629521
22.731;1.011730205
22.732;1.055718475
22.733;1.085043988
22.734;1.075268817
22.735;1.031280547
22.736;0.987292278
22.737;0.967741935
22.738;0.987292278
22.739;1.026392962
22.74;1.070381232
22.741;1.085043988
22.742;1.060606061
22.743;1.011730205
22.744;0.972629521
22.745;0.967741935
22.746;1.00684262
22.747;1.05083089
22.748;1.085043988
22.749;1.075268817
22.75;1.041055718
22.751;0.992179863
22.752;0.967741935
22.753;0.982404692
22.754;1.021505376
22.755;1.065493646
22.756;1.085043988
22.757;1.065493646
22.758;1.021505376
22.759;0.977517107
22.76;0.967741935
22.761;0.997067449
22.762;1.045943304
22.763;1.080156403
22.764;1.085043988
22.765;1.045943304
22.766;1.001955034
22.767;0.967741935
22.768;0.977517107
22.769;1.021505376
22.77;1.060606061
22.771;1.085043988
22.772;1.070381232
22.773;1.031280547
22.774;0.987292278
22.775;0.967741935
22.776;0.992179863
22.777;1.041055718
22.778;1.075268817
22.779;1.085043988
22.78;1.055718475
22.781;1.00684262
22.782;0.972629521
22.783;0.977517107
22.784;1.011730205
22.785;1.060606061
22.786;1.085043988
22.787;1.075268817
22.788;1.036168133
22.789;0.992179863
22.79;0.967741935
22.791;0.992179863
22.792;1.031280547
22.793;1.075268817
22.794;1.085043988
22.795;1.065493646
22.796;1.016617791
22.797;0.982404692
22.798;0.972629521
22.799;1.00684262
22.8;1.05083089
22.801;1.085043988
22.802;1.080156403
22.803;1.045943304
22.804;0.997067449
22.805;0.972629521
22.806;0.982404692
22.807;1.031280547
22.808;1.070381232
22.809;1.089931574
22.81;1.070381232
22.811;1.026392962
22.812;0.982404692
22.813;0.972629521
22.814;1.001955034
22.815;1.05083089
22.816;1.085043988
22.817;1.085043988
22.818;1.05083089
22.819;1.00684262
22.82;0.972629521
22.821;0.982404692
22.822;1.026392962
22.823;1.065493646
22.824;1.089931574
22.825;1.075268817
22.826;1.031280547
22.827;0.987292278
22.828;0.972629521
22.829;0.997067449
22.83;1.045943304
22.831;1.085043988
22.832;1.089931574
22.833;1.060606061
22.834;1.011730205
22.835;0.977517107
22.836;0.982404692
22.837;1.021505376
22.838;1.065493646
22.839;1.094819159
22.84;1.085043988
22.841;1.041055718
22.842;0.997067449
22.843;0.977517107
22.844;0.997067449
22.845;1.041055718
22.846;1.085043988
22.847;1.094819159
22.848;1.070381232
22.849;1.021505376
22.85;0.987292278
22.851;0.982404692
22.852;1.016617791
22.853;1.065493646
22.854;1.094819159
22.855;1.089931574
22.856;1.055718475
22.857;1.00684262
22.858;0.977517107
22.859;0.997067449
22.86;1.041055718
22.861;1.085043988
22.862;1.099706745
22.863;1.080156403
22.864;1.036168133
22.865;0.992179863
22.866;0.982404692
22.867;1.016617791
22.868;1.060606061
22.869;1.094819159
22.87;1.099706745
22.871;1.065493646
22.872;1.016617791
22.873;0.987292278
22.874;0.992179863
22.875;1.036168133
22.876;1.080156403
22.877;1.10459433
22.878;1.089931574
22.879;1.045943304
22.88;1.001955034
22.881;0.982404692
22.882;1.011730205
22.883;1.060606061
22.884;1.094819159
22.885;1.10459433
22.886;1.075268817
22.887;1.026392962
22.888;0.992179863
22.889;0.992179863
22.89;1.031280547
22.891;1.080156403
22.892;1.10459433
22.893;1.094819159
22.894;1.055718475
22.895;1.00684262
22.896;0.987292278
22.897;1.011730205
22.898;1.05083089
22.899;1.094819159
22.9;1.10459433
22.901;1.085043988
22.902;1.036168133
22.903;0.997067449
22.904;0.992179863
22.905;1.026392962
22.906;1.075268817
22.907;1.10459433
22.908;1.10459433
22.909;1.065493646
22.91;1.016617791
22.911;0.992179863
22.912;1.00684262
22.913;1.05083089
22.914;1.094819159
22.915;1.114369501
22.916;1.094819159
22.917;1.045943304
22.918;1.00684262
22.919;0.992179863
22.92;1.026392962
22.921;1.070381232
22.922;1.109481916
22.923;1.109481916
22.924;1.075268817
22.925;1.026392962
22.926;0.997067449
22.927;1.00684262
22.928;1.05083089
22.929;1.094819159
22.93;1.114369501
22.931;1.099706745
22.932;1.060606061
22.933;1.016617791
22.934;0.997067449
22.935;1.021505376
22.936;1.070381232
22.937;1.109481916
22.938;1.119257087
22.939;1.089931574
22.94;1.041055718
22.941;1.001955034
22.942;1.00684262
22.943;1.045943304
22.944;1.094819159
22.945;1.119257087
22.946;1.109481916
22.947;1.070381232
22.948;1.021505376
22.949;1.00684262
22.95;1.026392962
22.951;1.070381232
22.952;1.109481916
22.953;1.124144673
22.954;1.099706745
22.955;1.05083089
22.956;1.011730205
22.957;1.00684262
22.958;1.045943304
22.959;1.089931574
22.96;1.124144673
22.961;1.119257087
22.962;1.080156403
22.963;1.036168133
22.964;1.00684262
22.965;1.026392962
22.966;1.065493646
22.967;1.109481916
22.968;1.129032258
22.969;1.109481916
22.97;1.060606061
22.971;1.021505376
22.972;1.011730205
22.973;1.041055718
22.974;1.089931574
22.975;1.124144673
22.976;1.124144673
22.977;1.094819159
22.978;1.041055718
22.979;1.016617791
22.98;1.021505376
22.981;1.065493646
22.982;1.109481916
22.983;1.133919844
22.984;1.119257087
22.985;1.075268817
22.986;1.026392962
22.987;1.011730205
22.988;1.041055718
22.989;1.089931574
22.99;1.124144673
22.991;1.129032258
22.992;1.10459433
22.993;1.055718475
22.994;1.016617791
22.995;1.021505376
22.996;1.060606061
22.997;1.10459433
22.998;1.133919844
22.999;1.124144673
23;1.085043988
23.001;1.036168133
23.002;1.016617791
23.003;1.036168133
23.004;1.085043988
23.005;1.124144673
23.006;1.138807429
23.007;1.114369501
23.008;1.065493646
23.009;1.026392962
23.01;1.021505376
23.011;1.055718475
23.012;1.099706745
23.013;1.138807429
23.014;1.133919844
23.015;1.094819159
23.016;1.045943304
23.017;1.016617791
23.018;1.036168133
23.019;1.080156403
23.02;1.124144673
23.021;1.138807429
23.022;1.119257087
23.023;1.070381232
23.024;1.031280547
23.025;1.021505376
23.026;1.05083089
23.027;1.099706745
23.028;1.133919844
23.029;1.133919844
23.03;1.10459433
23.031;1.055718475
23.032;1.021505376
23.033;1.031280547
23.034;1.075268817
23.035;1.114369501
23.036;1.138807429
23.037;1.124144673
23.038;1.080156403
23.039;1.036168133
23.04;1.021505376
23.041;1.045943304
23.042;1.094819159
23.043;1.129032258
23.044;1.138807429
23.045;1.10459433
23.046;1.055718475
23.047;1.021505376
23.048;1.026392962
23.049;1.065493646
23.05;1.109481916
23.051;1.138807429
23.052;1.124144673
23.053;1.085043988
23.054;1.036168133
23.055;1.016617791
23.056;1.041055718
23.057;1.085043988
23.058;1.124144673
23.059;1.138807429
23.06;1.109481916
23.061;1.060606061
23.062;1.021505376
23.063;1.021505376
23.064;1.060606061
23.065;1.10459433
23.066;1.133919844
23.067;1.129032258
23.068;1.089931574
23.069;1.041055718
23.07;1.016617791
23.071;1.031280547
23.072;1.075268817
23.073;1.119257087
23.074;1.133919844
23.075;1.114369501
23.076;1.070381232
23.077;1.026392962
23.078;1.016617791
23.079;1.045943304
23.08;1.094819159
23.081;1.129032258
23.082;1.129032258
23.083;1.094819159
23.084;1.045943304
23.085;1.011730205
23.086;1.026392962
23.087;1.065493646
23.088;1.109481916
23.089;1.133919844
23.09;1.114369501
23.091;1.070381232
23.092;1.026392962
23.093;1.011730205
23.094;1.036168133
23.095;1.085043988
23.096;1.124144673
23.097;1.129032258
23.098;1.099706745
23.099;1.05083089
23.1;1.011730205
23.101;1.016617791
23.102;1.055718475
23.103;1.099706745
23.104;1.129032258
23.105;1.114369501
23.106;1.075268817
23.107;1.031280547
23.108;1.00684262
23.109;1.026392962
23.11;1.075268817
23.111;1.114369501
23.112;1.129032258
23.113;1.099706745
23.114;1.055718475
23.115;1.011730205
23.116;1.011730205
23.117;1.045943304
23.118;1.094819159
23.119;1.124144673
23.12;1.119257087
23.121;1.080156403
23.122;1.031280547
23.123;1.00684262
23.124;1.026392962
23.125;1.065493646
23.126;1.109481916
23.127;1.124144673
23.128;1.10459433
23.129;1.055718475
23.13;1.016617791
23.131;1.00684262
23.132;1.036168133
23.133;1.085043988
23.134;1.119257087
23.135;1.119257087
23.136;1.085043988
23.137;1.036168133
23.138;1.00684262
23.139;1.016617791
23.14;1.055718475
23.141;1.099706745
23.142;1.124144673
23.143;1.10459433
23.144;1.065493646
23.145;1.016617791
23.146;1.00684262
23.147;1.031280547
23.148;1.070381232
23.149;1.114369501
23.15;1.119257087
23.151;1.089931574
23.152;1.041055718
23.153;1.00684262
23.154;1.00684262
23.155;1.045943304
23.156;1.089931574
23.157;1.114369501
23.158;1.10459433
23.159;1.060606061
23.16;1.016617791
23.161;0.997067449
23.162;1.016617791
23.163;1.060606061
23.164;1.099706745
23.165;1.114369501
23.166;1.085043988
23.167;1.036168133
23.168;0.997067449
23.169;0.997067449
23.17;1.031280547
23.171;1.075268817
23.172;1.10459433
23.173;1.099706745
23.174;1.060606061
23.175;1.016617791
23.176;0.987292278
23.177;1.00684262
23.178;1.045943304
23.179;1.085043988
23.18;1.10459433
23.181;1.085043988
23.182;1.036168133
23.183;0.992179863
23.184;0.982404692
23.185;1.016617791
23.186;1.060606061
23.187;1.094819159
23.188;1.094819159
23.189;1.055718475
23.19;1.011730205
23.191;0.977517107
23.192;0.987292278
23.193;1.031280547
23.194;1.075268817
23.195;1.094819159
23.196;1.080156403
23.197;1.031280547
23.198;0.987292278
23.199;0.972629521
23.2;1.001955034
23.201;1.045943304
23.202;1.085043988
23.203;1.085043988
23.204;1.055718475
23.205;1.00684262
23.206;0.972629521
23.207;0.972629521
23.208;1.011730205
23.209;1.060606061
23.21;1.085043988
23.211;1.075268817
23.212;1.031280547
23.213;0.987292278
23.214;0.96285435
23.215;0.987292278
23.216;1.031280547
23.217;1.070381232
23.218;1.085043988
23.219;1.055718475
23.22;1.00684262
23.221;0.967741935
23.222;0.96285435
23.223;0.997067449
23.224;1.045943304
23.225;1.075268817
23.226;1.070381232
23.227;1.031280547
23.228;0.982404692
23.229;0.953079179
23.23;0.972629521
23.231;1.016617791
23.232;1.060606061
23.233;1.075268817
23.234;1.05083089
23.235;1.00684262
23.236;0.96285435
23.237;0.953079179
23.238;0.987292278
23.239;1.031280547
23.24;1.065493646
23.241;1.065493646
23.242;1.031280547
23.243;0.982404692
23.244;0.948191593
23.245;0.96285435
23.246;1.001955034
23.247;1.045943304
23.248;1.065493646
23.249;1.05083089
23.25;1.001955034
23.251;0.96285435
23.252;0.943304008
23.253;0.972629521
23.254;1.016617791
23.255;1.055718475
23.256;1.060606061
23.257;1.031280547
23.258;0.982404692
23.259;0.948191593
23.26;0.948191593
23.261;0.987292278
23.262;1.031280547
23.263;1.060606061
23.264;1.045943304
23.265;1.00684262
23.266;0.957966764
23.267;0.938416422
23.268;0.96285435
23.269;1.001955034
23.27;1.045943304
23.271;1.055718475
23.272;1.026392962
23.273;0.982404692
23.274;0.943304008
23.275;0.938416422
23.276;0.972629521
23.277;1.021505376
23.278;1.05083089
23.279;1.045943304
23.28;1.00684262
23.281;0.957966764
23.282;0.933528837
23.283;0.948191593
23.284;0.992179863
23.285;1.031280547
23.286;1.05083089
23.287;1.026392962
23.288;0.982404692
23.289;0.938416422
23.29;0.933528837
23.291;0.96285435
23.292;1.00684262
23.293;1.041055718
23.294;1.041055718
23.295;1.00684262
23.296;0.957966764
23.297;0.928641251
23.298;0.933528837
23.299;0.977517107
23.3;1.021505376
23.301;1.041055718
23.302;1.026392962
23.303;0.977517107
23.304;0.938416422
23.305;0.923753666
23.306;0.953079179
23.307;0.997067449
23.308;1.031280547
23.309;1.031280547
23.31;1.00684262
23.311;0.957966764
23.312;0.923753666
23.313;0.928641251
23.314;0.96285435
23.315;1.00684262
23.316;1.031280547
23.317;1.016617791
23.318;0.982404692
23.319;0.933528837
23.32;0.913978495
23.321;0.933528837
23.322;0.977517107
23.323;1.016617791
23.324;1.026392962
23.325;1.001955034
23.326;0.957966764
23.327;0.91886608
23.328;0.913978495
23.329;0.948191593
23.33;0.992179863
23.331;1.021505376
23.332;1.016617791
23.333;0.977517107
23.334;0.933528837
23.335;0.909090909
23.336;0.91886608
23.337;0.967741935
23.338;1.001955034
23.339;1.021505376
23.34;0.997067449
23.341;0.957966764
23.342;0.913978495
23.343;0.909090909
23.344;0.938416422
23.345;0.977517107
23.346;1.011730205
23.347;1.011730205
23.348;0.977517107
23.349;0.933528837
23.35;0.904203324
23.351;0.913978495
23.352;0.948191593
23.353;0.992179863
23.354;1.011730205
23.355;0.997067449
23.356;0.957966764
23.357;0.913978495
23.358;0.899315738
23.359;0.928641251
23.36;0.967741935
23.361;1.00684262
23.362;1.011730205
23.363;0.982404692
23.364;0.938416422
23.365;0.904203324
23.366;0.909090909
23.367;0.943304008
23.368;0.982404692
23.369;1.011730205
23.37;1.001955034
23.371;0.96285435
23.372;0.91886608
23.373;0.899315738
23.374;0.923753666
23.375;0.96285435
23.376;1.001955034
23.377;1.011730205
23.378;0.987292278
23.379;0.943304008
23.38;0.904203324
23.381;0.904203324
23.382;0.938416422
23.383;0.977517107
23.384;1.00684262
23.385;1.001955034
23.386;0.967741935
23.387;0.923753666
23.388;0.899315738
23.389;0.913978495
23.39;0.957966764
23.391;0.992179863
23.392;1.011730205
23.393;0.992179863
23.394;0.948191593
23.395;0.909090909
23.396;0.904203324
23.397;0.928641251
23.398;0.972629521
23.399;1.00684262
23.4;1.00684262
23.401;0.977517107
23.402;0.928641251
23.403;0.899315738
23.404;0.913978495
23.405;0.953079179
23.406;0.992179863
23.407;1.016617791
23.408;1.001955034
23.409;0.957966764
23.41;0.913978495
23.411;0.899315738
23.412;0.928641251
23.413;0.972629521
23.414;1.00684262
23.415;1.016617791
23.416;0.982404692
23.417;0.938416422
23.418;0.909090909
23.419;0.913978495
23.42;0.948191593
23.421;0.992179863
23.422;1.021505376
23.423;1.011730205
23.424;0.972629521
23.425;0.928641251
23.426;0.904203324
23.427;0.928641251
23.428;0.972629521
23.429;1.011730205
23.43;1.026392962
23.431;0.997067449
23.432;0.948191593
23.433;0.91886608
23.434;0.913978495
23.435;0.948191593
23.436;0.992179863
23.437;1.026392962
23.438;1.021505376
23.439;0.982404692
23.44;0.938416422
23.441;0.913978495
23.442;0.928641251
23.443;0.972629521
23.444;1.011730205
23.445;1.031280547
23.446;1.011730205
23.447;0.967741935
23.448;0.923753666
23.449;0.91886608
23.45;0.948191593
23.451;0.997067449
23.452;1.031280547
23.453;1.036168133
23.454;0.997067449
23.455;0.948191593
23.456;0.91886608
23.457;0.933528837
23.458;0.972629521
23.459;1.016617791
23.46;1.041055718
23.461;1.026392962
23.462;0.982404692
23.463;0.938416422
23.464;0.923753666
23.465;0.953079179
23.466;0.997067449
23.467;1.041055718
23.468;1.045943304
23.469;1.016617791
23.47;0.967741935
23.471;0.928641251
23.472;0.933528837
23.473;0.977517107
23.474;1.026392962
23.475;1.05083089
23.476;1.041055718
23.477;0.997067449
23.478;0.953079179
23.479;0.928641251
23.48;0.953079179
23.481;1.001955034
23.482;1.045943304
23.483;1.055718475
23.484;1.031280547
23.485;0.982404692
23.486;0.943304008
23.487;0.938416422
23.488;0.977517107
23.489;1.026392962
23.49;1.060606061
23.491;1.05083089
23.492;1.011730205
23.493;0.96285435
23.494;0.938416422
23.495;0.953079179
23.496;0.997067449
23.497;1.045943304
23.498;1.060606061
23.499;1.041055718
23.5;0.992179863
23.501;0.948191593
23.502;0.938416422
23.503;0.972629521
23.504;1.021505376
23.505;1.055718475
23.506;1.055718475
23.507;1.021505376
23.508;0.967741935
23.509;0.938416422
23.51;0.948191593
23.511;0.992179863
23.512;1.041055718
23.513;1.060606061
23.514;1.045943304
23.515;0.997067449
23.516;0.948191593
23.517;0.933528837
23.518;0.967741935
23.519;1.011730205
23.52;1.05083089
23.521;1.060606061
23.522;1.026392962
23.523;0.977517107
23.524;0.938416422
23.525;0.943304008
23.526;0.982404692
23.527;1.031280547
23.528;1.060606061
23.529;1.05083089
23.53;1.00684262
23.531;0.953079179
23.532;0.933528837
23.533;0.957966764
23.534;1.00684262
23.535;1.05083089
23.536;1.060606061
23.537;1.031280547
23.538;0.982404692
23.539;0.943304008
23.54;0.938416422
23.541;0.977517107
23.542;1.026392962
23.543;1.060606061
23.544;1.05083089
23.545;1.011730205
23.546;0.96285435
23.547;0.933528837
23.548;0.953079179
23.549;0.997067449
23.55;1.045943304
23.551;1.060606061
23.552;1.041055718
23.553;0.992179863
23.554;0.948191593
23.555;0.938416422
23.556;0.972629521
23.557;1.016617791
23.558;1.055718475
23.559;1.055718475
23.56;1.021505376
23.561;0.967741935
23.562;0.938416422
23.563;0.948191593
23.564;0.992179863
23.565;1.041055718
23.566;1.065493646
23.567;1.045943304
23.568;0.997067449
23.569;0.953079179
23.57;0.938416422
23.571;0.967741935
23.572;1.016617791
23.573;1.055718475
23.574;1.060606061
23.575;1.026392962
23.576;0.977517107
23.577;0.943304008
23.578;0.948191593
23.579;0.987292278
23.58;1.036168133
23.581;1.065493646
23.582;1.055718475
23.583;1.011730205
23.584;0.96285435
23.585;0.938416422
23.586;0.96285435
23.587;1.011730205
23.588;1.055718475
23.589;1.070381232
23.59;1.041055718
23.591;0.987292278
23.592;0.948191593
23.593;0.948191593
23.594;0.987292278
23.595;1.036168133
23.596;1.070381232
23.597;1.065493646
23.598;1.026392962
23.599;0.972629521
23.6;0.948191593
23.601;0.96285435
23.602;1.011730205
23.603;1.060606061
23.604;1.080156403
23.605;1.055718475
23.606;1.00684262
23.607;0.96285435
23.608;0.953079179
23.609;0.987292278
23.61;1.041055718
23.611;1.075268817
23.612;1.080156403
23.613;1.045943304
23.614;0.992179863
23.615;0.957966764
23.616;0.967741935
23.617;1.016617791
23.618;1.065493646
23.619;1.094819159
23.62;1.075268817
23.621;1.026392962
23.622;0.977517107
23.623;0.96285435
23.624;0.992179863
23.625;1.045943304
23.626;1.089931574
23.627;1.094819159
23.628;1.060606061
23.629;1.00684262
23.63;0.972629521
23.631;0.977517107
23.632;1.021505376
23.633;1.070381232
23.634;1.10459433
23.635;1.094819159
23.636;1.045943304
23.637;0.997067449
23.638;0.972629521
23.639;0.997067449
23.64;1.045943304
23.641;1.094819159
23.642;1.109481916
23.643;1.080156403
23.644;1.026392962
23.645;0.982404692
23.646;0.982404692
23.647;1.026392962
23.648;1.075268817
23.649;1.109481916
23.65;1.10459433
23.651;1.060606061
23.652;1.00684262
23.653;0.977517107
23.654;0.997067449
23.655;1.05083089
23.656;1.094819159
23.657;1.114369501
23.658;1.089931574
23.659;1.036168133
23.66;0.992179863
23.661;0.982404692
23.662;1.021505376
23.663;1.070381232
23.664;1.114369501
23.665;1.109481916
23.666;1.070381232
23.667;1.016617791
23.668;0.982404692
23.669;0.992179863
23.67;1.041055718
23.671;1.089931574
23.672;1.114369501
23.673;1.094819159
23.674;1.045943304
23.675;0.992179863
23.676;0.977517107
23.677;1.00684262
23.678;1.060606061
23.679;1.10459433
23.68;1.109481916
23.681;1.075268817
23.682;1.016617791
23.683;0.977517107
23.684;0.982404692
23.685;1.026392962
23.686;1.075268817
23.687;1.10459433
23.688;1.094819159
23.689;1.045943304
23.69;0.997067449
23.691;0.967741935
23.692;0.997067449
23.693;1.045943304
23.694;1.089931574
23.695;1.10459433
23.696;1.070381232
23.697;1.021505376
23.698;0.972629521
23.699;0.972629521
23.7;1.011730205
23.701;1.060606061
23.702;1.094819159
23.703;1.089931574
23.704;1.045943304
23.705;0.992179863
23.706;0.967741935
23.707;0.982404692
23.708;1.031280547
23.709;1.075268817
23.71;1.094819159
23.711;1.070381232
23.712;1.021505376
23.713;0.972629521
23.714;0.967741935
23.715;1.001955034
23.716;1.05083089
23.717;1.089931574
23.718;1.085043988
23.719;1.05083089
23.72;0.997067449
23.721;0.967741935
23.722;0.972629521
23.723;1.021505376
23.724;1.070381232
23.725;1.094819159
23.726;1.075268817
23.727;1.026392962
23.728;0.977517107
23.729;0.967741935
23.73;0.997067449
23.731;1.045943304
23.732;1.085043988
23.733;1.089931574
23.734;1.055718475
23.735;1.00684262
23.736;0.967741935
23.737;0.972629521
23.738;1.016617791
23.739;1.065493646
23.74;1.094819159
23.741;1.085043988
23.742;1.036168133
23.743;0.987292278
23.744;0.967741935
23.745;0.992179863
23.746;1.041055718
23.747;1.085043988
23.748;1.094819159
23.749;1.065493646
23.75;1.016617791
23.751;0.972629521
23.752;0.972629521
23.753;1.011730205
23.754;1.065493646
23.755;1.094819159
23.756;1.089931574
23.757;1.05083089
23.758;0.997067449
23.759;0.967741935
23.76;0.992179863
23.761;1.036168133
23.762;1.085043988
23.763;1.10459433
23.764;1.080156403
23.765;1.031280547
23.766;0.987292278
23.767;0.972629521
23.768;1.011730205
23.769;1.060606061
23.77;1.099706745
23.771;1.099706745
23.772;1.060606061
23.773;1.011730205
23.774;0.977517107
23.775;0.987292278
23.776;1.036168133
23.777;1.085043988
23.778;1.109481916
23.779;1.089931574
23.78;1.045943304
23.781;0.997067449
23.782;0.982404692
23.783;1.011730205
23.784;1.060606061
23.785;1.099706745
23.786;1.109481916
23.787;1.075268817
23.788;1.021505376
23.789;0.982404692
23.79;0.987292278
23.791;1.031280547
23.792;1.085043988
23.793;1.114369501
23.794;1.099706745
23.795;1.055718475
23.796;1.001955034
23.797;0.982404692
23.798;1.00684262
23.799;1.055718475
23.8;1.10459433
23.801;1.114369501
23.802;1.085043988
23.803;1.031280547
23.804;0.987292278
23.805;0.987292278
23.806;1.026392962
23.807;1.080156403
23.808;1.109481916
23.809;1.109481916
23.81;1.060606061
23.811;1.011730205
23.812;0.982404692
23.813;1.001955034
23.814;1.045943304
23.815;1.094819159
23.816;1.114369501
23.817;1.089931574
23.818;1.036168133
23.819;0.992179863
23.82;0.987292278
23.821;1.021505376
23.822;1.065493646
23.823;1.10459433
23.824;1.10459433
23.825;1.070381232
23.826;1.016617791
23.827;0.982404692
23.828;0.997067449
23.829;1.036168133
23.83;1.085043988
23.831;1.109481916
23.832;1.089931574
23.833;1.045943304
23.834;0.997067449
23.835;0.982404692
23.836;1.011730205
23.837;1.060606061
23.838;1.094819159
23.839;1.10459433
23.84;1.070381232
23.841;1.021505376
23.842;0.982404692
23.843;0.987292278
23.844;1.031280547
23.845;1.075268817
23.846;1.10459433
23.847;1.089931574
23.848;1.045943304
23.849;0.997067449
23.85;0.977517107
23.851;0.997067449
23.852;1.045943304
23.853;1.085043988
23.854;1.094819159
23.855;1.070381232
23.856;1.021505376
23.857;0.982404692
23.858;0.977517107
23.859;1.016617791
23.86;1.060606061
23.861;1.094819159
23.862;1.085043988
23.863;1.045943304
23.864;1.001955034
23.865;0.972629521
23.866;0.992179863
23.867;1.031280547
23.868;1.075268817
23.869;1.089931574
23.87;1.070381232
23.871;1.021505376
23.872;0.982404692
23.873;0.972629521
23.874;1.001955034
23.875;1.05083089
23.876;1.085043988
23.877;1.085043988
23.878;1.045943304
23.879;1.001955034
23.88;0.967741935
23.881;0.982404692
23.882;1.021505376
23.883;1.065493646
23.884;1.085043988
23.885;1.070381232
23.886;1.021505376
23.887;0.982404692
23.888;0.967741935
23.889;0.997067449
23.89;1.041055718
23.891;1.075268817
23.892;1.080156403
23.893;1.05083089
23.894;1.00684262
23.895;0.967741935
23.896;0.972629521
23.897;1.011730205
23.898;1.055718475
23.899;1.080156403
23.9;1.070381232
23.901;1.031280547
23.902;0.982404692
23.903;0.967741935
23.904;0.987292278
23.905;1.031280547
23.906;1.070381232
23.907;1.080156403
23.908;1.055718475
23.909;1.011730205
23.91;0.967741935
23.911;0.972629521
23.912;1.00684262
23.913;1.05083089
23.914;1.080156403
23.915;1.075268817
23.916;1.036168133
23.917;0.992179863
23.918;0.96285435
23.919;0.982404692
23.92;1.026392962
23.921;1.065493646
23.922;1.085043988
23.923;1.060606061
23.924;1.016617791
23.925;0.977517107
23.926;0.967741935
23.927;0.997067449
23.928;1.045943304
23.929;1.080156403
23.93;1.075268817
23.931;1.045943304
23.932;0.992179863
23.933;0.967741935
23.934;0.972629521
23.935;1.016617791
23.936;1.060606061
23.937;1.085043988
23.938;1.065493646
23.939;1.021505376
23.94;0.982404692
23.941;0.967741935
23.942;0.992179863
23.943;1.036168133
23.944;1.075268817
23.945;1.080156403
23.946;1.05083089
23.947;1.001955034
23.948;0.967741935
23.949;0.972629521
23.95;1.011730205
23.951;1.055718475
23.952;1.085043988
23.953;1.070381232
23.954;1.031280547
23.955;0.982404692
23.956;0.967741935
23.957;0.987292278
23.958;1.031280547
23.959;1.070381232
23.96;1.085043988
23.961;1.055718475
23.962;1.00684262
23.963;0.972629521
23.964;0.972629521
23.965;1.00684262
23.966;1.05083089
23.967;1.080156403
23.968;1.075268817
23.969;1.036168133
23.97;0.992179863
23.971;0.967741935
23.972;0.982404692
23.973;1.026392962
23.974;1.065493646
23.975;1.085043988
23.976;1.060606061
23.977;1.016617791
23.978;0.977517107
23.979;0.967741935
23.98;1.001955034
23.981;1.045943304
23.982;1.080156403
23.983;1.080156403
23.984;1.045943304
23.985;0.997067449
23.986;0.967741935
23.987;0.977517107
23.988;1.021505376
23.989;1.065493646
23.99;1.085043988
23.991;1.070381232
23.992;1.026392962
23.993;0.987292278
23.994;0.967741935
23.995;0.997067449
23.996;1.041055718
23.997;1.080156403
23.998;1.080156403
23.999;1.055718475
24;1.00684262
24.001;0.972629521
24.002;0.977517107
24.003;1.016617791
24.004;1.060606061
24.005;1.085043988
24.006;1.075268817
24.007;1.036168133
24.008;0.992179863
24.009;0.977517107
24.01;0.997067449
24.011;1.041055718
24.012;1.075268817
24.013;1.089931574
24.014;1.065493646
24.015;1.016617791
24.016;0.982404692
24.017;0.982404692
24.018;1.016617791
24.019;1.060606061
24.02;1.089931574
24.021;1.085043988
24.022;1.05083089
24.023;1.001955034
24.024;0.982404692
24.025;1.001955034
24.026;1.041055718
24.027;1.075268817
24.028;1.094819159
24.029;1.075268817
24.03;1.031280547
24.031;0.992179863
24.032;0.987292278
24.033;1.016617791
24.034;1.060606061
24.035;1.094819159
24.036;1.094819159
24.037;1.060606061
24.038;1.016617791
24.039;0.992179863
24.04;1.001955034
24.041;1.041055718
24.042;1.080156403
24.043;1.099706745
24.044;1.085043988
24.045;1.045943304
24.046;1.00684262
24.047;0.992179863
24.048;1.021505376
24.049;1.065493646
24.05;1.099706745
24.051;1.10459433
24.052;1.075268817
24.053;1.031280547
24.054;1.001955034
24.055;1.00684262
24.056;1.041055718
24.057;1.085043988
24.058;1.109481916
24.059;1.099706745
24.06;1.060606061
24.061;1.016617791
24.062;1.001955034
24.063;1.026392962
24.064;1.065493646
24.065;1.099706745
24.066;1.109481916
24.067;1.089931574
24.068;1.045943304
24.069;1.011730205
24.07;1.011730205
24.071;1.045943304
24.072;1.085043988
24.073;1.114369501
24.074;1.10459433
24.075;1.070381232
24.076;1.031280547
24.077;1.011730205
24.078;1.026392962
24.079;1.065493646
24.08;1.10459433
24.081;1.114369501
24.082;1.094819159
24.083;1.060606061
24.084;1.021505376
24.085;1.016617791
24.086;1.041055718
24.087;1.085043988
24.088;1.114369501
24.089;1.114369501
24.09;1.085043988
24.091;1.045943304
24.092;1.016617791
24.093;1.026392962
24.094;1.065493646
24.095;1.10459433
24.096;1.119257087
24.097;1.10459433
24.098;1.070381232
24.099;1.031280547
24.1;1.021505376
24.101;1.045943304
24.102;1.085043988
24.103;1.119257087
24.104;1.124144673
24.105;1.094819159
24.106;1.05083089
24.107;1.026392962
24.108;1.026392962
24.109;1.060606061
24.11;1.10459433
24.111;1.129032258
24.112;1.114369501
24.113;1.080156403
24.114;1.041055718
24.115;1.026392962
24.116;1.045943304
24.117;1.085043988
24.118;1.124144673
24.119;1.129032258
24.12;1.109481916
24.121;1.070381232
24.122;1.036168133
24.123;1.036168133
24.124;1.070381232
24.125;1.109481916
24.126;1.133919844
24.127;1.129032258
24.128;1.099706745
24.129;1.055718475
24.13;1.041055718
24.131;1.05083089
24.132;1.094819159
24.133;1.129032258
24.134;1.1485826
24.135;1.129032258
24.136;1.089931574
24.137;1.05083089
24.138;1.045943304
24.139;1.080156403
24.14;1.119257087
24.141;1.1485826
24.142;1.1485826
24.143;1.119257087
24.144;1.080156403
24.145;1.05083089
24.146;1.065493646
24.147;1.099706745
24.148;1.143695015
24.149;1.163245357
24.15;1.1485826
24.151;1.109481916
24.152;1.070381232
24.153;1.055718475
24.154;1.085043988
24.155;1.124144673
24.156;1.158357771
24.157;1.163245357
24.158;1.133919844
24.159;1.089931574
24.16;1.065493646
24.161;1.065493646
24.162;1.10459433
24.163;1.143695015
24.164;1.168132942
24.165;1.158357771
24.166;1.119257087
24.167;1.085043988
24.168;1.065493646
24.169;1.089931574
24.17;1.124144673
24.171;1.163245357
24.172;1.173020528
24.173;1.153470186
24.174;1.109481916
24.175;1.075268817
24.176;1.075268817
24.177;1.109481916
24.178;1.1485826
24.179;1.177908113
24.18;1.173020528
24.181;1.138807429
24.182;1.099706745
24.183;1.080156403
24.184;1.094819159
24.185;1.133919844
24.186;1.173020528
24.187;1.187683284
24.188;1.168132942
24.189;1.129032258
24.19;1.089931574
24.191;1.089931574
24.192;1.114369501
24.193;1.158357771
24.194;1.19257087
24.195;1.19257087
24.196;1.158357771
24.197;1.119257087
24.198;1.094819159
24.199;1.10459433
24.2;1.143695015
24.201;1.182795699
24.202;1.207233627
24.203;1.19257087
24.204;1.153470186
24.205;1.114369501
24.206;1.10459433
24.207;1.129032258
24.208;1.173020528
24.209;1.207233627
24.21;1.217008798
24.211;1.187683284
24.212;1.1485826
24.213;1.119257087
24.214;1.129032258
24.215;1.163245357
24.216;1.202346041
24.217;1.226783969
24.218;1.217008798
24.219;1.182795699
24.22;1.143695015
24.221;1.129032258
24.222;1.153470186
24.223;1.19257087
24.224;1.231671554
24.225;1.23655914
24.226;1.217008798
24.227;1.173020528
24.228;1.138807429
24.229;1.143695015
24.23;1.173020528
24.231;1.217008798
24.232;1.246334311
24.233;1.23655914
24.234;1.202346041
24.235;1.163245357
24.236;1.143695015
24.237;1.158357771
24.238;1.197458456
24.239;1.23655914
24.24;1.251221896
24.241;1.226783969
24.242;1.187683284
24.243;1.153470186
24.244;1.143695015
24.245;1.177908113
24.246;1.217008798
24.247;1.251221896
24.248;1.246334311
24.249;1.217008798
24.25;1.173020528
24.251;1.1485826
24.252;1.158357771
24.253;1.197458456
24.254;1.23655914
24.255;1.256109482
24.256;1.241446725
24.257;1.197458456
24.258;1.158357771
24.259;1.1485826
24.26;1.173020528
24.261;1.217008798
24.262;1.246334311
24.263;1.251221896
24.264;1.221896383
24.265;1.182795699
24.266;1.153470186
24.267;1.158357771
24.268;1.19257087
24.269;1.23655914
24.27;1.256109482
24.271;1.246334311
24.272;1.207233627
24.273;1.168132942
24.274;1.153470186
24.275;1.177908113
24.276;1.212121212
24.277;1.251221896
24.278;1.260997067
24.279;1.23655914
24.28;1.197458456
24.281;1.168132942
24.282;1.168132942
24.283;1.197458456
24.284;1.241446725
24.285;1.265884653
24.286;1.260997067
24.287;1.226783969
24.288;1.187683284
24.289;1.168132942
24.29;1.182795699
24.291;1.221896383
24.292;1.260997067
24.293;1.275659824
24.294;1.256109482
24.295;1.217008798
24.296;1.182795699
24.297;1.182795699
24.298;1.207233627
24.299;1.251221896
24.3;1.28054741
24.301;1.28054741
24.302;1.251221896
24.303;1.212121212
24.304;1.187683284
24.305;1.202346041
24.306;1.241446725
24.307;1.275659824
24.308;1.295210166
24.309;1.28054741
24.31;1.246334311
24.311;1.207233627
24.312;1.202346041
24.313;1.226783969
24.314;1.265884653
24.315;1.300097752
24.316;1.304985337
24.317;1.275659824
24.318;1.23655914
24.319;1.212121212
24.32;1.221896383
24.321;1.251221896
24.322;1.290322581
24.323;1.314760508
24.324;1.300097752
24.325;1.270772239
24.326;1.231671554
24.327;1.217008798
24.328;1.241446725
24.329;1.275659824
24.33;1.309872923
24.331;1.319648094
24.332;1.295210166
24.333;1.260997067
24.334;1.231671554
24.335;1.231671554
24.336;1.260997067
24.337;1.300097752
24.338;1.324535679
24.339;1.319648094
24.34;1.285434995
24.341;1.251221896
24.342;1.231671554
24.343;1.246334311
24.344;1.28054741
24.345;1.319648094
24.346;1.329423265
24.347;1.309872923
24.348;1.275659824
24.349;1.246334311
24.35;1.241446725
24.351;1.265884653
24.352;1.300097752
24.353;1.329423265
24.354;1.329423265
24.355;1.300097752
24.356;1.260997067
24.357;1.241446725
24.358;1.251221896
24.359;1.285434995
24.36;1.319648094
24.361;1.33431085
24.362;1.324535679
24.363;1.285434995
24.364;1.251221896
24.365;1.246334311
24.366;1.265884653
24.367;1.304985337
24.368;1.329423265
24.369;1.33431085
24.37;1.309872923
24.371;1.275659824
24.372;1.246334311
24.373;1.251221896
24.374;1.285434995
24.375;1.319648094
24.376;1.339198436
24.377;1.329423265
24.378;1.300097752
24.379;1.260997067
24.38;1.251221896
24.381;1.270772239
24.382;1.304985337
24.383;1.33431085
24.384;1.344086022
24.385;1.319648094
24.386;1.285434995
24.387;1.256109482
24.388;1.260997067
24.389;1.290322581
24.39;1.324535679
24.391;1.344086022
24.392;1.344086022
24.393;1.309872923
24.394;1.28054741
24.395;1.260997067
24.396;1.275659824
24.397;1.304985337
24.398;1.339198436
24.399;1.353861193
24.4;1.339198436
24.401;1.300097752
24.402;1.275659824
24.403;1.270772239
24.404;1.295210166
24.405;1.329423265
24.406;1.358748778
24.407;1.353861193
24.408;1.329423265
24.409;1.295210166
24.41;1.275659824
24.411;1.28054741
24.412;1.314760508
24.413;1.348973607
24.414;1.363636364
24.415;1.348973607
24.416;1.319648094
24.417;1.285434995
24.418;1.28054741
24.419;1.300097752
24.42;1.33431085
24.421;1.363636364
24.422;1.363636364
24.423;1.339198436
24.424;1.304985337
24.425;1.28054741
24.426;1.285434995
24.427;1.314760508
24.428;1.348973607
24.429;1.368523949
24.43;1.358748778
24.431;1.329423265
24.432;1.295210166
24.433;1.28054741
24.434;1.300097752
24.435;1.329423265
24.436;1.358748778
24.437;1.368523949
24.438;1.344086022
24.439;1.309872923
24.44;1.285434995
24.441;1.285434995
24.442;1.314760508
24.443;1.344086022
24.444;1.363636364
24.445;1.358748778
24.446;1.33431085
24.447;1.300097752
24.448;1.28054741
24.449;1.295210166
24.45;1.324535679
24.451;1.358748778
24.452;1.363636364
24.453;1.348973607
24.454;1.319648094
24.455;1.285434995
24.456;1.285434995
24.457;1.309872923
24.458;1.339198436
24.459;1.363636364
24.46;1.363636364
24.461;1.339198436
24.462;1.304985337
24.463;1.285434995
24.464;1.300097752
24.465;1.324535679
24.466;1.358748778
24.467;1.373411535
24.468;1.358748778
24.469;1.329423265
24.47;1.300097752
24.471;1.290322581
24.472;1.314760508
24.473;1.344086022
24.474;1.373411535
24.475;1.37829912
24.476;1.358748778
24.477;1.324535679
24.478;1.300097752
24.479;1.309872923
24.48;1.339198436
24.481;1.368523949
24.482;1.388074291
24.483;1.37829912
24.484;1.348973607
24.485;1.319648094
24.486;1.309872923
24.487;1.324535679
24.488;1.358748778
24.489;1.388074291
24.49;1.397849462
24.491;1.37829912
24.492;1.348973607
24.493;1.324535679
24.494;1.324535679
24.495;1.348973607
24.496;1.383186706
24.497;1.407624633
24.498;1.402737048
24.499;1.37829912
24.5;1.344086022
24.501;1.329423265
24.502;1.344086022
24.503;1.373411535
24.504;1.407624633
24.505;1.417399804
24.506;1.402737048
24.507;1.373411535
24.508;1.344086022
24.509;1.344086022
24.51;1.368523949
24.511;1.402737048
24.512;1.427174976
24.513;1.427174976
24.514;1.402737048
24.515;1.368523949
24.516;1.348973607
24.517;1.358748778
24.518;1.392961877
24.519;1.42228739
24.52;1.441837732
24.521;1.427174976
24.522;1.397849462
24.523;1.368523949
24.524;1.363636364
24.525;1.383186706
24.526;1.417399804
24.527;1.446725318
24.528;1.446725318
24.529;1.427174976
24.53;1.392961877
24.531;1.373411535
24.532;1.37829912
24.533;1.407624633
24.534;1.441837732
24.535;1.461388074
24.536;1.451612903
24.537;1.42228739
24.538;1.392961877
24.539;1.383186706
24.54;1.402737048
24.541;1.436950147
24.542;1.461388074
24.543;1.471163245
24.544;1.451612903
24.545;1.417399804
24.546;1.397849462
24.547;1.402737048
24.548;1.427174976
24.549;1.461388074
24.55;1.485826002
24.551;1.480938416
24.552;1.451612903
24.553;1.42228739
24.554;1.407624633
24.555;1.42228739
24.556;1.456500489
24.557;1.485826002
24.558;1.500488759
24.559;1.485826002
24.56;1.456500489
24.561;1.427174976
24.562;1.427174976
24.563;1.451612903
24.564;1.485826002
24.565;1.515151515
24.566;1.515151515
24.567;1.490713587
24.568;1.456500489
24.569;1.441837732
24.57;1.451612903
24.571;1.485826002
24.572;1.520039101
24.573;1.534701857
24.574;1.524926686
24.575;1.490713587
24.576;1.46627566
24.577;1.461388074
24.578;1.485826002
24.579;1.520039101
24.58;1.544477028
24.581;1.549364614
24.582;1.524926686
24.583;1.495601173
24.584;1.476050831
24.585;1.485826002
24.586;1.515151515
24.587;1.549364614
24.588;1.568914956
24.589;1.559139785
24.59;1.529814272
24.591;1.500488759
24.592;1.490713587
24.593;1.51026393
24.594;1.544477028
24.595;1.573802542
24.596;1.578690127
24.597;1.56402737
24.598;1.529814272
24.599;1.505376344
24.6;1.51026393
24.601;1.539589443
24.602;1.573802542
24.603;1.598240469
24.604;1.588465298
24.605;1.559139785
24.606;1.529814272
24.607;1.515151515
24.608;1.534701857
24.609;1.568914956
24.61;1.598240469
24.611;1.60801564
24.612;1.593352884
24.613;1.559139785
24.614;1.534701857
24.615;1.534701857
24.616;1.559139785
24.617;1.593352884
24.618;1.617790811
24.619;1.617790811
24.62;1.593352884
24.621;1.554252199
24.622;1.539589443
24.623;1.554252199
24.624;1.588465298
24.625;1.622678397
24.626;1.637341153
24.627;1.627565982
24.628;1.593352884
24.629;1.56402737
24.63;1.559139785
24.631;1.588465298
24.632;1.622678397
24.633;1.65200391
24.634;1.656891496
24.635;1.632453568
24.636;1.598240469
24.637;1.578690127
24.638;1.593352884
24.639;1.622678397
24.64;1.661779081
24.641;1.681329423
24.642;1.671554252
24.643;1.642228739
24.644;1.612903226
24.645;1.598240469
24.646;1.627565982
24.647;1.661779081
24.648;1.691104594
24.649;1.700879765
24.65;1.681329423
24.651;1.647116325
24.652;1.617790811
24.653;1.627565982
24.654;1.656891496
24.655;1.69599218
24.656;1.720430108
24.657;1.710654936
24.658;1.681329423
24.659;1.65200391
24.66;1.637341153
24.661;1.656891496
24.662;1.691104594
24.663;1.725317693
24.664;1.73998045
24.665;1.720430108
24.666;1.686217009
24.667;1.656891496
24.668;1.656891496
24.669;1.691104594
24.67;1.725317693
24.671;1.754643206
24.672;1.749755621
24.673;1.725317693
24.674;1.686217009
24.675;1.671554252
24.676;1.686217009
24.677;1.720430108
24.678;1.754643206
24.679;1.774193548
24.68;1.759530792
24.681;1.720430108
24.682;1.691104594
24.683;1.691104594
24.684;1.715542522
24.685;1.759530792
24.686;1.788856305
24.687;1.788856305
24.688;1.764418377
24.689;1.730205279
24.69;1.710654936
24.691;1.720430108
24.692;1.754643206
24.693;1.793743891
24.694;1.813294233
24.695;1.803519062
24.696;1.769305963
24.697;1.73998045
24.698;1.730205279
24.699;1.754643206
24.7;1.793743891
24.701;1.827956989
24.702;1.832844575
24.703;1.813294233
24.704;1.774193548
24.705;1.754643206
24.706;1.759530792
24.707;1.793743891
24.708;1.832844575
24.709;1.857282502
24.71;1.847507331
24.711;1.818181818
24.712;1.788856305
24.713;1.774193548
24.714;1.793743891
24.715;1.832844575
24.716;1.867057674
24.717;1.876832845
24.718;1.862170088
24.719;1.827956989
24.72;1.798631476
24.721;1.803519062
24.722;1.832844575
24.723;1.871945259
24.724;1.896383187
24.725;1.896383187
24.726;1.867057674
24.727;1.832844575
24.728;1.813294233
24.729;1.832844575
24.73;1.867057674
24.731;1.901270772
24.732;1.915933529
24.733;1.901270772
24.734;1.867057674
24.735;1.83773216
24.736;1.832844575
24.737;1.862170088
24.738;1.901270772
24.739;1.930596285
24.74;1.930596285
24.741;1.906158358
24.742;1.867057674
24.743;1.847507331
24.744;1.857282502
24.745;1.891495601
24.746;1.9257087
24.747;1.945259042
24.748;1.935483871
24.749;1.906158358
24.75;1.871945259
24.751;1.867057674
24.752;1.886608016
24.753;1.920821114
24.754;1.950146628
24.755;1.955034213
24.756;1.935483871
24.757;1.901270772
24.758;1.876832845
24.759;1.88172043
24.76;1.915933529
24.761;1.950146628
24.762;1.96969697
24.763;1.964809384
24.764;1.930596285
24.765;1.896383187
24.766;1.886608016
24.767;1.906158358
24.768;1.940371457
24.769;1.96969697
24.77;1.979472141
24.771;1.959921799
24.772;1.9257087
24.773;1.896383187
24.774;1.901270772
24.775;1.930596285
24.776;1.964809384
24.777;1.989247312
24.778;1.984359726
24.779;1.955034213
24.78;1.920821114
24.781;1.906158358
24.782;1.920821114
24.783;1.955034213
24.784;1.984359726
24.785;1.999022483
24.786;1.979472141
24.787;1.945259042
24.788;1.915933529
24.789;1.911045943
24.79;1.940371457
24.791;1.974584555
24.792;1.999022483
24.793;1.999022483
24.794;1.974584555
24.795;1.935483871
24.796;1.915933529
24.797;1.9257087
24.798;1.959921799
24.799;1.989247312
24.8;2.008797654
24.801;1.994134897
24.802;1.964809384
24.803;1.930596285
24.804;1.920821114
24.805;1.945259042
24.806;1.974584555
24.807;2.008797654
24.808;2.008797654
24.809;1.984359726
24.81;1.945259042
24.811;1.9257087
24.812;1.930596285
24.813;1.959921799
24.814;1.994134897
24.815;2.013685239
24.816;2.003910068
24.817;1.96969697
24.818;1.935483871
24.819;1.9257087
24.82;1.940371457
24.821;1.979472141
24.822;2.003910068
24.823;2.008797654
24.824;1.989247312
24.825;1.955034213
24.826;1.9257087
24.827;1.9257087
24.828;1.955034213
24.829;1.989247312
24.83;2.013685239
24.831;2.003910068
24.832;1.974584555
24.833;1.940371457
24.834;1.9257087
24.835;1.940371457
24.836;1.974584555
24.837;2.003910068
24.838;2.013685239
24.839;1.994134897
24.84;1.959921799
24.841;1.930596285
24.842;1.930596285
24.843;1.955034213
24.844;1.989247312
24.845;2.013685239
24.846;2.013685239
24.847;1.984359726
24.848;1.950146628
24.849;1.9257087
24.85;1.940371457
24.851;1.96969697
24.852;2.003910068
24.853;2.018572825
24.854;2.003910068
24.855;1.96969697
24.856;1.940371457
24.857;1.930596285
24.858;1.955034213
24.859;1.989247312
24.86;2.018572825
24.861;2.018572825
24.862;1.994134897
24.863;1.959921799
24.864;1.935483871
24.865;1.945259042
24.866;1.974584555
24.867;2.008797654
24.868;2.023460411
24.869;2.013685239
24.87;1.979472141
24.871;1.950146628
24.872;1.935483871
24.873;1.955034213
24.874;1.994134897
24.875;2.023460411
24.876;2.028347996
24.877;2.008797654
24.878;1.96969697
24.879;1.945259042
24.88;1.945259042
24.881;1.974584555
24.882;2.008797654
24.883;2.033235582
24.884;2.023460411
24.885;1.994134897
24.886;1.959921799
24.887;1.945259042
24.888;1.959921799
24.889;1.994134897
24.89;2.023460411
24.891;2.038123167
24.892;2.018572825
24.893;1.984359726
24.894;1.955034213
24.895;1.950146628
24.896;1.974584555
24.897;2.008797654
24.898;2.033235582
24.899;2.033235582
24.9;2.003910068
24.901;1.96969697
24.902;1.945259042
24.903;1.959921799
24.904;1.989247312
24.905;2.023460411
24.906;2.038123167
24.907;2.018572825
24.908;1.984359726
24.909;1.955034213
24.91;1.945259042
24.911;1.96969697
24.912;2.003910068
24.913;2.028347996
24.914;2.028347996
24.915;2.003910068
24.916;1.964809384
24.917;1.940371457
24.918;1.950146628
24.919;1.979472141
24.92;2.013685239
24.921;2.028347996
24.922;2.018572825
24.923;1.984359726
24.924;1.950146628
24.925;1.935483871
24.926;1.955034213
24.927;1.989247312
24.928;2.018572825
24.929;2.018572825
24.93;1.999022483
24.931;1.959921799
24.932;1.930596285
24.933;1.930596285
24.934;1.959921799
24.935;1.994134897
24.936;2.013685239
24.937;2.003910068
24.938;1.974584555
24.939;1.940371457
24.94;1.920821114
24.941;1.935483871
24.942;1.964809384
24.943;1.999022483
24.944;2.008797654
24.945;1.984359726
24.946;1.950146628
24.947;1.915933529
24.948;1.915933529
24.949;1.940371457
24.95;1.974584555
24.951;1.999022483
24.952;1.994134897
24.953;1.959921799
24.954;1.9257087
24.955;1.901270772
24.956;1.915933529
24.957;1.945259042
24.958;1.979472141
24.959;1.989247312
24.96;1.974584555
24.961;1.940371457
24.962;1.901270772
24.963;1.896383187
24.964;1.920821114
24.965;1.955034213
24.966;1.979472141
24.967;1.979472141
24.968;1.950146628
24.969;1.911045943
24.97;1.886608016
24.971;1.896383187
24.972;1.9257087
24.973;1.959921799
24.974;1.974584555
24.975;1.964809384
24.976;1.930596285
24.977;1.891495601
24.978;1.876832845
24.979;1.896383187
24.98;1.930596285
24.981;1.959921799
24.982;1.964809384
24.983;1.940371457
24.984;1.901270772
24.985;1.871945259
24.986;1.876832845
24.987;1.906158358
24.988;1.935483871
24.989;1.959921799
24.99;1.950146628
24.991;1.915933529
24.992;1.876832845
24.993;1.862170088
24.994;1.876832845
24.995;1.911045943
24.996;1.940371457
24.997;1.950146628
24.998;1.9257087
24.999;1.886608016
25;1.857282502
25.001;1.852394917
25.002;1.88172043
25.003;1.915933529
25.004;1.935483871
25.005;1.930596285
25.006;1.901270772
25.007;1.862170088
25.008;1.83773216
25.009;1.852394917
25.01;1.88172043
25.011;1.915933529
25.012;1.9257087
25.013;1.906158358
25.014;1.867057674
25.015;1.832844575
25.016;1.823069404
25.017;1.847507331
25.018;1.88172043
25.019;1.911045943
25.02;1.901270772
25.021;1.876832845
25.022;1.832844575
25.023;1.808406647
25.024;1.818181818
25.025;1.847507331
25.026;1.876832845
25.027;1.891495601
25.028;1.876832845
25.029;1.842619746
25.03;1.803519062
25.031;1.788856305
25.032;1.808406647
25.033;1.842619746
25.034;1.871945259
25.035;1.871945259
25.036;1.842619746
25.037;1.808406647
25.038;1.774193548
25.039;1.774193548
25.04;1.803519062
25.041;1.83773216
25.042;1.857282502
25.043;1.847507331
25.044;1.808406647
25.045;1.769305963
25.046;1.754643206
25.047;1.769305963
25.048;1.803519062
25.049;1.832844575
25.05;1.83773216
25.051;1.813294233
25.052;1.774193548
25.053;1.73998045
25.054;1.735092864
25.055;1.764418377
25.056;1.798631476
25.057;1.818181818
25.058;1.813294233
25.059;1.779081134
25.06;1.735092864
25.061;1.715542522
25.062;1.730205279
25.063;1.759530792
25.064;1.793743891
25.065;1.803519062
25.066;1.779081134
25.067;1.73998045
25.068;1.700879765
25.069;1.69599218
25.07;1.720430108
25.071;1.749755621
25.072;1.779081134
25.073;1.774193548
25.074;1.744868035
25.075;1.700879765
25.076;1.676441838
25.077;1.681329423
25.078;1.710654936
25.079;1.744868035
25.08;1.759530792
25.081;1.744868035
25.082;1.705767351
25.083;1.666666667
25.084;1.65200391
25.085;1.671554252
25.086;1.710654936
25.087;1.735092864
25.088;1.73998045
25.089;1.710654936
25.09;1.671554252
25.091;1.642228739
25.092;1.642228739
25.093;1.676441838
25.094;1.710654936
25.095;1.730205279
25.096;1.720430108
25.097;1.681329423
25.098;1.642228739
25.099;1.627565982
25.1;1.642228739
25.101;1.681329423
25.102;1.710654936
25.103;1.715542522
25.104;1.69599218
25.105;1.65200391
25.106;1.622678397
25.107;1.622678397
25.108;1.647116325
25.109;1.686217009
25.11;1.710654936
25.111;1.705767351
25.112;1.671554252
25.113;1.632453568
25.114;1.60801564
25.115;1.622678397
25.116;1.656891496
25.117;1.691104594
25.118;1.705767351
25.119;1.686217009
25.12;1.647116325
25.121;1.612903226
25.122;1.603128055
25.123;1.632453568
25.124;1.666666667
25.125;1.69599218
25.126;1.69599218
25.127;1.666666667
25.128;1.622678397
25.129;1.598240469
25.13;1.60801564
25.131;1.642228739
25.132;1.676441838
25.133;1.69599218
25.134;1.681329423
25.135;1.642228739
25.136;1.603128055
25.137;1.593352884
25.138;1.617790811
25.139;1.65200391
25.14;1.681329423
25.141;1.686217009
25.142;1.661779081
25.143;1.617790811
25.144;1.593352884
25.145;1.593352884
25.146;1.627565982
25.147;1.661779081
25.148;1.686217009
25.149;1.676441838
25.15;1.637341153
25.151;1.598240469
25.152;1.583577713
25.153;1.603128055
25.154;1.642228739
25.155;1.671554252
25.156;1.681329423
25.157;1.656891496
25.158;1.617790811
25.159;1.583577713
25.16;1.583577713
25.161;1.612903226
25.162;1.65200391
25.163;1.676441838
25.164;1.671554252
25.165;1.637341153
25.166;1.598240469
25.167;1.573802542
25.168;1.593352884
25.169;1.627565982
25.17;1.666666667
25.171;1.676441838
25.172;1.661779081
25.173;1.622678397
25.174;1.583577713
25.175;1.578690127
25.176;1.60801564
25.177;1.647116325
25.178;1.676441838
25.179;1.676441838
25.18;1.647116325
25.181;1.60801564
25.182;1.583577713
25.183;1.593352884
25.184;1.632453568
25.185;1.666666667
25.186;1.686217009
25.187;1.671554252
25.188;1.637341153
25.189;1.603128055
25.19;1.588465298
25.191;1.612903226
25.192;1.65200391
25.193;1.686217009
25.194;1.691104594
25.195;1.666666667
25.196;1.632453568
25.197;1.603128055
25.198;1.60801564
25.199;1.642228739
25.2;1.681329423
25.201;1.705767351
25.202;1.700879765
25.203;1.666666667
25.204;1.627565982
25.205;1.612903226
25.206;1.637341153
25.207;1.676441838
25.208;1.710654936
25.209;1.725317693
25.21;1.700879765
25.211;1.666666667
25.212;1.637341153
25.213;1.637341153
25.214;1.671554252
25.215;1.710654936
25.216;1.73998045
25.217;1.735092864
25.218;1.705767351
25.219;1.671554252
25.22;1.65200391
25.221;1.671554252
25.222;1.710654936
25.223;1.749755621
25.224;1.764418377
25.225;1.749755621
25.226;1.710654936
25.227;1.681329423
25.228;1.681329423
25.229;1.705767351
25.23;1.749755621
25.231;1.779081134
25.232;1.783968719
25.233;1.759530792
25.234;1.720430108
25.235;1.700879765
25.236;1.715542522
25.237;1.754643206
25.238;1.793743891
25.239;1.813294233
25.24;1.803519062
25.241;1.769305963
25.242;1.735092864
25.243;1.730205279
25.244;1.754643206
25.245;1.793743891
25.246;1.827956989
25.247;1.832844575
25.248;1.813294233
25.249;1.779081134
25.25;1.754643206
25.251;1.764418377
25.252;1.798631476
25.253;1.83773216
25.254;1.862170088
25.255;1.857282502
25.256;1.827956989
25.257;1.793743891
25.258;1.779081134
25.259;1.803519062
25.26;1.842619746
25.261;1.876832845
25.262;1.886608016
25.263;1.867057674
25.264;1.832844575
25.265;1.808406647
25.266;1.808406647
25.267;1.842619746
25.268;1.88172043
25.269;1.911045943
25.27;1.906158358
25.271;1.876832845
25.272;1.847507331
25.273;1.832844575
25.274;1.847507331
25.275;1.88172043
25.276;1.920821114
25.277;1.930596285
25.278;1.915933529
25.279;1.886608016
25.28;1.857282502
25.281;1.857282502
25.282;1.88172043
25.283;1.920821114
25.284;1.950146628
25.285;1.955034213
25.286;1.930596285
25.287;1.896383187
25.288;1.876832845
25.289;1.886608016
25.29;1.920821114
25.291;1.959921799
25.292;1.979472141
25.293;1.96969697
25.294;1.935483871
25.295;1.906158358
25.296;1.901270772
25.297;1.930596285
25.298;1.964809384
25.299;1.994134897
25.3;2.003910068
25.301;1.984359726
25.302;1.950146628
25.303;1.930596285
25.304;1.940371457
25.305;1.96969697
25.306;2.008797654
25.307;2.033235582
25.308;2.028347996
25.309;1.999022483
25.31;1.96969697
25.311;1.959921799
25.312;1.984359726
25.313;2.018572825
25.314;2.047898338
25.315;2.062561095
25.316;2.047898338
25.317;2.018572825
25.318;1.999022483
25.319;1.999022483
25.32;2.033235582
25.321;2.06744868
25.322;2.091886608
25.323;2.091886608
25.324;2.06744868
25.325;2.038123167
25.326;2.028347996
25.327;2.043010753
25.328;2.077223851
25.329;2.11143695
25.33;2.121212121
25.331;2.11143695
25.332;2.086999022
25.333;2.062561095
25.334;2.062561095
25.335;2.091886608
25.336;2.126099707
25.337;2.150537634
25.338;2.15542522
25.339;2.135874878
25.34;2.106549365
25.341;2.091886608
25.342;2.106549365
25.343;2.135874878
25.344;2.165200391
25.345;2.184750733
25.346;2.174975562
25.347;2.150537634
25.348;2.126099707
25.349;2.121212121
25.35;2.140762463
25.351;2.174975562
25.352;2.204301075
25.353;2.209188661
25.354;2.189638319
25.355;2.165200391
25.356;2.145650049
25.357;2.150537634
25.358;2.179863148
25.359;2.209188661
25.36;2.228739003
25.361;2.223851417
25.362;2.19941349
25.363;2.174975562
25.364;2.165200391
25.365;2.179863148
25.366;2.214076246
25.367;2.24340176
25.368;2.248289345
25.369;2.233626588
25.37;2.204301075
25.371;2.184750733
25.372;2.184750733
25.373;2.214076246
25.374;2.24340176
25.375;2.262952102
25.376;2.258064516
25.377;2.238514174
25.378;2.209188661
25.379;2.194525904
25.38;2.209188661
25.381;2.238514174
25.382;2.267839687
25.383;2.277614858
25.384;2.267839687
25.385;2.238514174
25.386;2.214076246
25.387;2.214076246
25.388;2.233626588
25.389;2.267839687
25.39;2.287390029
25.391;2.287390029
25.392;2.267839687
25.393;2.238514174
25.394;2.218963832
25.395;2.228739003
25.396;2.258064516
25.397;2.287390029
25.398;2.302052786
25.399;2.292277615
25.4;2.262952102
25.401;2.238514174
25.402;2.233626588
25.403;2.253176931
25.404;2.282502444
25.405;2.306940371
25.406;2.311827957
25.407;2.292277615
25.408;2.262952102
25.409;2.24340176
25.41;2.248289345
25.411;2.277614858
25.412;2.306940371
25.413;2.321603128
25.414;2.316715543
25.415;2.287390029
25.416;2.258064516
25.417;2.248289345
25.418;2.267839687
25.419;2.2971652
25.42;2.321603128
25.421;2.331378299
25.422;2.311827957
25.423;2.282502444
25.424;2.258064516
25.425;2.258064516
25.426;2.287390029
25.427;2.316715543
25.428;2.336265885
25.429;2.326490714
25.43;2.302052786
25.431;2.272727273
25.432;2.258064516
25.433;2.272727273
25.434;2.302052786
25.435;2.326490714
25.436;2.336265885
25.437;2.321603128
25.438;2.287390029
25.439;2.262952102
25.44;2.262952102
25.441;2.287390029
25.442;2.316715543
25.443;2.336265885
25.444;2.331378299
25.445;2.306940371
25.446;2.277614858
25.447;2.258064516
25.448;2.267839687
25.449;2.2971652
25.45;2.326490714
25.451;2.336265885
25.452;2.326490714
25.453;2.292277615
25.454;2.267839687
25.455;2.262952102
25.456;2.282502444
25.457;2.311827957
25.458;2.331378299
25.459;2.336265885
25.46;2.311827957
25.461;2.282502444
25.462;2.258064516
25.463;2.267839687
25.464;2.292277615
25.465;2.321603128
25.466;2.34115347
25.467;2.326490714
25.468;2.2971652
25.469;2.267839687
25.47;2.258064516
25.471;2.277614858
25.472;2.306940371
25.473;2.331378299
25.474;2.336265885
25.475;2.316715543
25.476;2.287390029
25.477;2.262952102
25.478;2.267839687
25.479;2.292277615
25.48;2.316715543
25.481;2.336265885
25.482;2.331378299
25.483;2.302052786
25.484;2.272727273
25.485;2.262952102
25.486;2.272727273
25.487;2.302052786
25.488;2.331378299
25.489;2.336265885
25.49;2.316715543
25.491;2.287390029
25.492;2.262952102
25.493;2.262952102
25.494;2.282502444
25.495;2.311827957
25.496;2.331378299
25.497;2.326490714
25.498;2.302052786
25.499;2.267839687
25.5;2.253176931
25.501;2.262952102
25.502;2.292277615
25.503;2.321603128
25.504;2.331378299
25.505;2.316715543
25.506;2.282502444
25.507;2.258064516
25.508;2.248289345
25.509;2.267839687
25.51;2.2971652
25.511;2.321603128
25.512;2.316715543
25.513;2.2971652
25.514;2.262952102
25.515;2.24340176
25.516;2.248289345
25.517;2.277614858
25.518;2.302052786
25.519;2.316715543
25.52;2.302052786
25.521;2.272727273
25.522;2.248289345
25.523;2.233626588
25.524;2.253176931
25.525;2.277614858
25.526;2.302052786
25.527;2.302052786
25.528;2.282502444
25.529;2.253176931
25.53;2.228739003
25.531;2.228739003
25.532;2.253176931
25.533;2.282502444
25.534;2.2971652
25.535;2.287390029
25.536;2.258064516
25.537;2.228739003
25.538;2.214076246
25.539;2.228739003
25.54;2.258064516
25.541;2.277614858
25.542;2.282502444
25.543;2.262952102
25.544;2.233626588
25.545;2.209188661
25.546;2.209188661
25.547;2.228739003
25.548;2.258064516
25.549;2.272727273
25.55;2.262952102
25.551;2.24340176
25.552;2.209188661
25.553;2.194525904
25.554;2.204301075
25.555;2.228739003
25.556;2.253176931
25.557;2.262952102
25.558;2.24340176
25.559;2.214076246
25.56;2.189638319
25.561;2.184750733
25.562;2.19941349
25.563;2.228739003
25.564;2.24340176
25.565;2.24340176
25.566;2.218963832
25.567;2.189638319
25.568;2.170087977
25.569;2.174975562
25.57;2.19941349
25.571;2.223851417
25.572;2.233626588
25.573;2.218963832
25.574;2.189638319
25.575;2.165200391
25.576;2.15542522
25.577;2.170087977
25.578;2.194525904
25.579;2.218963832
25.58;2.218963832
25.581;2.194525904
25.582;2.160312805
25.583;2.140762463
25.584;2.145650049
25.585;2.165200391
25.586;2.189638319
25.587;2.204301075
25.588;2.194525904
25.589;2.165200391
25.59;2.135874878
25.591;2.121212121
25.592;2.135874878
25.593;2.160312805
25.594;2.179863148
25.595;2.184750733
25.596;2.165200391
25.597;2.135874878
25.598;2.11143695
25.599;2.106549365
25.6;2.126099707
25.601;2.150537634
25.602;2.170087977
25.603;2.160312805
25.604;2.130987292
25.605;2.101661779
25.606;2.086999022
25.607;2.091886608
25.608;2.116324536
25.609;2.135874878
25.61;2.145650049
25.611;2.126099707
25.612;2.096774194
25.613;2.06744868
25.614;2.062561095
25.615;2.077223851
25.616;2.101661779
25.617;2.116324536
25.618;2.116324536
25.619;2.086999022
25.62;2.057673509
25.621;2.038123167
25.622;2.038123167
25.623;2.062561095
25.624;2.082111437
25.625;2.091886608
25.626;2.077223851
25.627;2.043010753
25.628;2.013685239
25.629;2.003910068
25.63;2.013685239
25.631;2.038123167
25.632;2.057673509
25.633;2.052785924
25.634;2.028347996
25.635;1.994134897
25.636;1.96969697
25.637;1.96969697
25.638;1.989247312
25.639;2.013685239
25.64;2.023460411
25.641;2.008797654
25.642;1.979472141
25.643;1.945259042
25.644;1.9257087
25.645;1.940371457
25.646;1.959921799
25.647;1.984359726
25.648;1.984359726
25.649;1.959921799
25.65;1.9257087
25.651;1.896383187
25.652;1.891495601
25.653;1.911045943
25.654;1.935483871
25.655;1.950146628
25.656;1.940371457
25.657;1.906158358
25.658;1.871945259
25.659;1.852394917
25.66;1.862170088
25.661;1.886608016
25.662;1.906158358
25.663;1.915933529
25.664;1.891495601
25.665;1.857282502
25.666;1.827956989
25.667;1.818181818
25.668;1.83773216
25.669;1.862170088
25.67;1.88172043
25.671;1.876832845
25.672;1.847507331
25.673;1.808406647
25.674;1.788856305
25.675;1.793743891
25.676;1.823069404
25.677;1.842619746
25.678;1.857282502
25.679;1.842619746
25.68;1.808406647
25.681;1.774193548
25.682;1.764418377
25.683;1.779081134
25.684;1.813294233
25.685;1.832844575
25.686;1.83773216
25.687;1.808406647
25.688;1.774193548
25.689;1.749755621
25.69;1.754643206
25.691;1.783968719
25.692;1.813294233
25.693;1.827956989
25.694;1.818181818
25.695;1.783968719
25.696;1.754643206
25.697;1.73998045
25.698;1.759530792
25.699;1.793743891
25.7;1.818181818
25.701;1.827956989
25.702;1.808406647
25.703;1.774193548
25.704;1.749755621
25.705;1.749755621
25.706;1.779081134
25.707;1.813294233
25.708;1.832844575
25.709;1.827956989
25.71;1.803519062
25.711;1.769305963
25.712;1.759530792
25.713;1.774193548
25.714;1.808406647
25.715;1.83773216
25.716;1.847507331
25.717;1.83773216
25.718;1.803519062
25.719;1.779081134
25.72;1.783968719
25.721;1.808406647
25.722;1.842619746
25.723;1.867057674
25.724;1.867057674
25.725;1.847507331
25.726;1.813294233
25.727;1.798631476
25.728;1.813294233
25.729;1.842619746
25.73;1.88172043
25.731;1.896383187
25.732;1.88172043
25.733;1.857282502
25.734;1.832844575
25.735;1.827956989
25.736;1.852394917
25.737;1.886608016
25.738;1.911045943
25.739;1.915933529
25.74;1.896383187
25.741;1.867057674
25.742;1.847507331
25.743;1.857282502
25.744;1.886608016
25.745;1.920821114
25.746;1.940371457
25.747;1.930596285
25.748;1.906158358
25.749;1.88172043
25.75;1.871945259
25.751;1.896383187
25.752;1.930596285
25.753;1.955034213
25.754;1.964809384
25.755;1.945259042
25.756;1.920821114
25.757;1.896383187
25.758;1.906158358
25.759;1.930596285
25.76;1.964809384
25.761;1.984359726
25.762;1.984359726
25.763;1.955034213
25.764;1.9257087
25.765;1.920821114
25.766;1.935483871
25.767;1.964809384
25.768;1.999022483
25.769;2.008797654
25.77;1.994134897
25.771;1.96969697
25.772;1.945259042
25.773;1.945259042
25.774;1.96969697
25.775;2.003910068
25.776;2.028347996
25.777;2.028347996
25.778;2.008797654
25.779;1.979472141
25.78;1.964809384
25.781;1.979472141
25.782;2.003910068
25.783;2.033235582
25.784;2.047898338
25.785;2.038123167
25.786;2.013685239
25.787;1.989247312
25.788;1.984359726
25.789;2.008797654
25.79;2.038123167
25.791;2.062561095
25.792;2.062561095
25.793;2.043010753
25.794;2.013685239
25.795;1.999022483
25.796;2.003910068
25.797;2.033235582
25.798;2.062561095
25.799;2.077223851
25.8;2.06744868
25.801;2.043010753
25.802;2.013685239
25.803;2.003910068
25.804;2.023460411
25.805;2.052785924
25.806;2.082111437
25.807;2.086999022
25.808;2.06744868
25.809;2.038123167
25.81;2.013685239
25.811;2.018572825
25.812;2.043010753
25.813;2.072336266
25.814;2.091886608
25.815;2.086999022
25.816;2.062561095
25.817;2.033235582
25.818;2.023460411
25.819;2.038123167
25.82;2.06744868
25.821;2.096774194
25.822;2.106549365
25.823;2.086999022
25.824;2.062561095
25.825;2.038123167
25.826;2.038123167
25.827;2.062561095
25.828;2.091886608
25.829;2.116324536
25.83;2.11143695
25.831;2.086999022
25.832;2.062561095
25.833;2.047898338
25.834;2.057673509
25.835;2.086999022
25.836;2.116324536
25.837;2.130987292
25.838;2.116324536
25.839;2.091886608
25.84;2.062561095
25.841;2.057673509
25.842;2.082111437
25.843;2.11143695
25.844;2.140762463
25.845;2.140762463
25.846;2.121212121
25.847;2.086999022
25.848;2.072336266
25.849;2.082111437
25.85;2.11143695
25.851;2.140762463
25.852;2.160312805
25.853;2.150537634
25.854;2.126099707
25.855;2.096774194
25.856;2.086999022
25.857;2.106549365
25.858;2.140762463
25.859;2.165200391
25.86;2.174975562
25.861;2.15542522
25.862;2.121212121
25.863;2.101661779
25.864;2.106549365
25.865;2.135874878
25.866;2.165200391
25.867;2.189638319
25.868;2.179863148
25.869;2.15542522
25.87;2.130987292
25.871;2.121212121
25.872;2.135874878
25.873;2.170087977
25.874;2.19941349
25.875;2.209188661
25.876;2.19941349
25.877;2.170087977
25.878;2.145650049
25.879;2.145650049
25.88;2.174975562
25.881;2.209188661
25.882;2.233626588
25.883;2.233626588
25.884;2.209188661
25.885;2.184750733
25.886;2.170087977
25.887;2.184750733
25.888;2.214076246
25.889;2.24340176
25.89;2.258064516
25.891;2.253176931
25.892;2.223851417
25.893;2.19941349
25.894;2.19941349
25.895;2.218963832
25.896;2.253176931
25.897;2.282502444
25.898;2.282502444
25.899;2.262952102
25.9;2.238514174
25.901;2.223851417
25.902;2.233626588
25.903;2.262952102
25.904;2.292277615
25.905;2.311827957
25.906;2.302052786
25.907;2.277614858
25.908;2.253176931
25.909;2.248289345
25.91;2.267839687
25.911;2.302052786
25.912;2.326490714
25.913;2.331378299
25.914;2.316715543
25.915;2.287390029
25.916;2.272727273
25.917;2.277614858
25.918;2.306940371
25.919;2.336265885
25.92;2.355816227
25.921;2.350928641
25.922;2.331378299
25.923;2.302052786
25.924;2.292277615
25.925;2.311827957
25.926;2.34115347
25.927;2.365591398
25.928;2.380254154
25.929;2.365591398
25.93;2.336265885
25.931;2.316715543
25.932;2.321603128
25.933;2.34115347
25.934;2.370478983
25.935;2.394916911
25.936;2.390029326
25.937;2.370478983
25.938;2.346041056
25.939;2.331378299
25.94;2.34115347
25.941;2.370478983
25.942;2.394916911
25.943;2.404692082
25.944;2.394916911
25.945;2.370478983
25.946;2.346041056
25.947;2.346041056
25.948;2.365591398
25.949;2.390029326
25.95;2.414467253
25.951;2.414467253
25.952;2.394916911
25.953;2.370478983
25.954;2.350928641
25.955;2.360703812
25.956;2.38514174
25.957;2.409579668
25.958;2.424242424
25.959;2.414467253
25.96;2.390029326
25.961;2.365591398
25.962;2.355816227
25.963;2.375366569
25.964;2.399804497
25.965;2.424242424
25.966;2.42913001
25.967;2.409579668
25.968;2.380254154
25.969;2.360703812
25.97;2.365591398
25.971;2.390029326
25.972;2.414467253
25.973;2.434017595
25.974;2.42913001
25.975;2.404692082
25.976;2.380254154
25.977;2.365591398
25.978;2.380254154
25.979;2.409579668
25.98;2.42913001
25.981;2.438905181
25.982;2.424242424
25.983;2.394916911
25.984;2.375366569
25.985;2.375366569
25.986;2.394916911
25.987;2.424242424
25.988;2.443792766
25.989;2.443792766
25.99;2.419354839
25.991;2.394916911
25.992;2.380254154
25.993;2.390029326
25.994;2.414467253
25.995;2.443792766
25.996;2.453567937
25.997;2.443792766
25.998;2.419354839
25.999;2.394916911
26;2.390029326
26.001;2.414467253
26.002;2.438905181
26.003;2.458455523
26.004;2.463343109
26.005;2.443792766
26.006;2.419354839
26.007;2.399804497
26.008;2.409579668
26.009;2.434017595
26.01;2.458455523
26.011;2.47311828
26.012;2.468230694
26.013;2.443792766
26.014;2.419354839
26.015;2.414467253
26.016;2.434017595
26.017;2.458455523
26.018;2.482893451
26.019;2.482893451
26.02;2.468230694
26.021;2.443792766
26.022;2.424242424
26.023;2.42913001
26.024;2.453567937
26.025;2.482893451
26.026;2.492668622
26.027;2.492668622
26.028;2.468230694
26.029;2.443792766
26.03;2.434017595
26.031;2.448680352
26.032;2.47311828
26.033;2.497556207
26.034;2.507331378
26.035;2.492668622
26.036;2.468230694
26.037;2.448680352
26.038;2.448680352
26.039;2.468230694
26.04;2.492668622
26.041;2.512218964
26.042;2.507331378
26.043;2.492668622
26.044;2.463343109
26.045;2.453567937
26.046;2.463343109
26.047;2.487781036
26.048;2.512218964
26.049;2.521994135
26.05;2.507331378
26.051;2.482893451
26.052;2.463343109
26.053;2.463343109
26.054;2.478005865
26.055;2.502443793
26.056;2.521994135
26.057;2.521994135
26.058;2.502443793
26.059;2.478005865
26.06;2.463343109
26.061;2.468230694
26.062;2.492668622
26.063;2.517106549
26.064;2.52688172
26.065;2.517106549
26.066;2.497556207
26.067;2.47311828
26.068;2.468230694
26.069;2.482893451
26.07;2.507331378
26.071;2.52688172
26.072;2.531769306
26.073;2.512218964
26.074;2.482893451
26.075;2.468230694
26.076;2.47311828
26.077;2.492668622
26.078;2.517106549
26.079;2.52688172
26.08;2.521994135
26.081;2.497556207
26.082;2.47311828
26.083;2.463343109
26.084;2.478005865
26.085;2.502443793
26.086;2.517106549
26.087;2.52688172
26.088;2.507331378
26.089;2.482893451
26.09;2.463343109
26.091;2.463343109
26.092;2.478005865
26.093;2.502443793
26.094;2.521994135
26.095;2.517106549
26.096;2.492668622
26.097;2.468230694
26.098;2.453567937
26.099;2.463343109
26.1;2.487781036
26.101;2.507331378
26.102;2.512218964
26.103;2.502443793
26.104;2.47311828
26.105;2.453567937
26.106;2.448680352
26.107;2.468230694
26.108;2.487781036
26.109;2.507331378
26.11;2.507331378
26.111;2.482893451
26.112;2.453567937
26.113;2.438905181
26.114;2.448680352
26.115;2.47311828
26.116;2.492668622
26.117;2.502443793
26.118;2.492668622
26.119;2.468230694
26.12;2.443792766
26.121;2.434017595
26.122;2.453567937
26.123;2.478005865
26.124;2.492668622
26.125;2.497556207
26.126;2.478005865
26.127;2.453567937
26.128;2.42913001
26.129;2.434017595
26.13;2.458455523
26.131;2.482893451
26.132;2.497556207
26.133;2.487781036
26.134;2.463343109
26.135;2.438905181
26.136;2.42913001
26.137;2.443792766
26.138;2.47311828
26.139;2.492668622
26.14;2.497556207
26.141;2.478005865
26.142;2.453567937
26.143;2.434017595
26.144;2.434017595
26.145;2.453567937
26.146;2.478005865
26.147;2.492668622
26.148;2.487781036
26.149;2.468230694
26.15;2.443792766
26.151;2.434017595
26.152;2.443792766
26.153;2.468230694
26.154;2.487781036
26.155;2.497556207
26.156;2.487781036
26.157;2.458455523
26.158;2.438905181
26.159;2.438905181
26.16;2.453567937
26.161;2.478005865
26.162;2.497556207
26.163;2.492668622
26.164;2.47311828
26.165;2.448680352
26.166;2.434017595
26.167;2.443792766
26.168;2.463343109
26.169;2.487781036
26.17;2.497556207
26.171;2.487781036
26.172;2.458455523
26.173;2.434017595
26.174;2.42913001
26.175;2.448680352
26.176;2.468230694
26.177;2.487781036
26.178;2.487781036
26.179;2.468230694
26.18;2.443792766
26.181;2.424242424
26.182;2.42913001
26.183;2.448680352
26.184;2.468230694
26.185;2.482893451
26.186;2.47311828
26.187;2.448680352
26.188;2.424242424
26.189;2.414467253
26.19;2.424242424
26.191;2.448680352
26.192;2.468230694
26.193;2.468230694
26.194;2.453567937
26.195;2.424242424
26.196;2.404692082
26.197;2.404692082
26.198;2.424242424
26.199;2.443792766
26.2;2.458455523
26.201;2.448680352
26.202;2.424242424
26.203;2.394916911
26.204;2.38514174
26.205;2.390029326
26.206;2.414467253
26.207;2.434017595
26.208;2.434017595
26.209;2.419354839
26.21;2.390029326
26.211;2.365591398
26.212;2.360703812
26.213;2.375366569
26.214;2.399804497
26.215;2.414467253
26.216;2.409579668
26.217;2.380254154
26.218;2.350928641
26.219;2.336265885
26.22;2.34115347
26.221;2.355816227
26.222;2.380254154
26.223;2.38514174
26.224;2.370478983
26.225;2.336265885
26.226;2.311827957
26.227;2.2971652
26.228;2.311827957
26.229;2.331378299
26.23;2.346041056
26.231;2.34115347
26.232;2.316715543
26.233;2.282502444
26.234;2.258064516
26.235;2.258064516
26.236;2.277614858
26.237;2.2971652
26.238;2.302052786
26.239;2.287390029
26.24;2.253176931
26.241;2.218963832
26.242;2.204301075
26.243;2.214076246
26.244;2.238514174
26.245;2.253176931
26.246;2.253176931
26.247;2.228739003
26.248;2.189638319
26.249;2.165200391
26.25;2.160312805
26.251;2.179863148
26.252;2.19941349
26.253;2.214076246
26.254;2.19941349
26.255;2.170087977
26.256;2.135874878
26.257;2.116324536
26.258;2.126099707
26.259;2.145650049
26.26;2.170087977
26.261;2.174975562
26.262;2.150537634
26.263;2.116324536
26.264;2.086999022
26.265;2.082111437
26.266;2.101661779
26.267;2.126099707
26.268;2.145650049
26.269;2.135874878
26.27;2.106549365
26.271;2.072336266
26.272;2.052785924
26.273;2.062561095
26.274;2.086999022
26.275;2.11143695
26.276;2.121212121
26.277;2.106549365
26.278;2.072336266
26.279;2.043010753
26.28;2.038123167
26.281;2.057673509
26.282;2.082111437
26.283;2.106549365
26.284;2.106549365
26.285;2.082111437
26.286;2.047898338
26.287;2.028347996
26.288;2.033235582
26.289;2.057673509
26.29;2.086999022
26.291;2.101661779
26.292;2.091886608
26.293;2.057673509
26.294;2.028347996
26.295;2.018572825
26.296;2.038123167
26.297;2.06744868
26.298;2.091886608
26.299;2.091886608
26.3;2.072336266
26.301;2.038123167
26.302;2.018572825
26.303;2.018572825
26.304;2.043010753
26.305;2.06744868
26.306;2.086999022
26.307;2.077223851
26.308;2.052785924
26.309;2.018572825
26.31;2.003910068
26.311;2.018572825
26.312;2.043010753
26.313;2.072336266
26.314;2.077223851
26.315;2.057673509
26.316;2.028347996
26.317;1.999022483
26.318;1.999022483
26.319;2.018572825
26.32;2.047898338
26.321;2.06744868
26.322;2.062561095
26.323;2.033235582
26.324;2.003910068
26.325;1.984359726
26.326;1.989247312
26.327;2.018572825
26.328;2.047898338
26.329;2.057673509
26.33;2.043010753
26.331;2.008797654
26.332;1.979472141
26.333;1.974584555
26.334;1.994134897
26.335;2.023460411
26.336;2.043010753
26.337;2.043010753
26.338;2.023460411
26.339;1.989247312
26.34;1.96969697
26.341;1.974584555
26.342;1.999022483
26.343;2.033235582
26.344;2.043010753
26.345;2.033235582
26.346;2.003910068
26.347;1.974584555
26.348;1.964809384
26.349;1.984359726
26.35;2.013685239
26.351;2.043010753
26.352;2.047898338
26.353;2.028347996
26.354;1.994134897
26.355;1.974584555
26.356;1.974584555
26.357;2.003910068
26.358;2.028347996
26.359;2.047898338
26.36;2.043010753
26.361;2.018572825
26.362;1.989247312
26.363;1.974584555
26.364;1.989247312
26.365;2.018572825
26.366;2.047898338
26.367;2.057673509
26.368;2.038123167
26.369;2.008797654
26.37;1.984359726
26.371;1.984359726
26.372;2.008797654
26.373;2.038123167
26.374;2.057673509
26.375;2.057673509
26.376;2.033235582
26.377;2.003910068
26.378;1.989247312
26.379;1.999022483
26.38;2.028347996
26.381;2.057673509
26.382;2.06744868
26.383;2.057673509
26.384;2.028347996
26.385;2.003910068
26.386;1.999022483
26.387;2.018572825
26.388;2.047898338
26.389;2.072336266
26.39;2.072336266
26.391;2.052785924
26.392;2.023460411
26.393;2.003910068
26.394;2.008797654
26.395;2.038123167
26.396;2.06744868
26.397;2.082111437
26.398;2.072336266
26.399;2.047898338
26.4;2.018572825
26.401;2.008797654
26.402;2.028347996
26.403;2.057673509
26.404;2.082111437
26.405;2.086999022
26.406;2.06744868
26.407;2.043010753
26.408;2.018572825
26.409;2.023460411
26.41;2.047898338
26.411;2.077223851
26.412;2.096774194
26.413;2.091886608
26.414;2.06744868
26.415;2.038123167
26.416;2.028347996
26.417;2.043010753
26.418;2.06744868
26.419;2.096774194
26.42;2.101661779
26.421;2.086999022
26.422;2.057673509
26.423;2.038123167
26.424;2.038123167
26.425;2.057673509
26.426;2.086999022
26.427;2.11143695
26.428;2.106549365
26.429;2.086999022
26.43;2.057673509
26.431;2.047898338
26.432;2.052785924
26.433;2.082111437
26.434;2.106549365
26.435;2.121212121
26.436;2.106549365
26.437;2.082111437
26.438;2.057673509
26.439;2.052785924
26.44;2.072336266
26.441;2.101661779
26.442;2.121212121
26.443;2.121212121
26.444;2.101661779
26.445;2.077223851
26.446;2.057673509
26.447;2.06744868
26.448;2.091886608
26.449;2.121212121
26.45;2.130987292
26.451;2.126099707
26.452;2.096774194
26.453;2.072336266
26.454;2.062561095
26.455;2.082111437
26.456;2.11143695
26.457;2.135874878
26.458;2.140762463
26.459;2.121212121
26.46;2.096774194
26.461;2.072336266
26.462;2.077223851
26.463;2.101661779
26.464;2.135874878
26.465;2.150537634
26.466;2.145650049
26.467;2.121212121
26.468;2.091886608
26.469;2.082111437
26.47;2.096774194
26.471;2.126099707
26.472;2.15542522
26.473;2.160312805
26.474;2.145650049
26.475;2.116324536
26.476;2.091886608
26.477;2.091886608
26.478;2.121212121
26.479;2.150537634
26.48;2.170087977
26.481;2.170087977
26.482;2.145650049
26.483;2.116324536
26.484;2.096774194
26.485;2.11143695
26.486;2.140762463
26.487;2.170087977
26.488;2.184750733
26.489;2.165200391
26.49;2.135874878
26.491;2.11143695
26.492;2.106549365
26.493;2.130987292
26.494;2.160312805
26.495;2.189638319
26.496;2.184750733
26.497;2.165200391
26.498;2.130987292
26.499;2.11143695
26.5;2.121212121
26.501;2.150537634
26.502;2.184750733
26.503;2.19941349
26.504;2.189638319
26.505;2.160312805
26.506;2.130987292
26.507;2.126099707
26.508;2.145650049
26.509;2.174975562
26.51;2.204301075
26.511;2.209188661
26.512;2.189638319
26.513;2.160312805
26.514;2.140762463
26.515;2.145650049
26.516;2.170087977
26.517;2.204301075
26.518;2.223851417
26.519;2.218963832
26.52;2.194525904
26.521;2.160312805
26.522;2.15542522
26.523;2.174975562
26.524;2.204301075
26.525;2.233626588
26.526;2.24340176
26.527;2.223851417
26.528;2.19941349
26.529;2.174975562
26.53;2.179863148
26.531;2.204301075
26.532;2.233626588
26.533;2.262952102
26.534;2.258064516
26.535;2.238514174
26.536;2.209188661
26.537;2.194525904
26.538;2.209188661
26.539;2.24340176
26.54;2.267839687
26.541;2.282502444
26.542;2.272727273
26.543;2.248289345
26.544;2.223851417
26.545;2.223851417
26.546;2.248289345
26.547;2.277614858
26.548;2.306940371
26.549;2.306940371
26.55;2.287390029
26.551;2.262952102
26.552;2.248289345
26.553;2.258064516
26.554;2.287390029
26.555;2.316715543
26.556;2.331378299
26.557;2.326490714
26.558;2.302052786
26.559;2.277614858
26.56;2.277614858
26.561;2.2971652
26.562;2.326490714
26.563;2.350928641
26.564;2.355816227
26.565;2.34115347
26.566;2.316715543
26.567;2.2971652
26.568;2.306940371
26.569;2.331378299
26.57;2.360703812
26.571;2.375366569
26.572;2.370478983
26.573;2.350928641
26.574;2.326490714
26.575;2.321603128
26.576;2.336265885
26.577;2.360703812
26.578;2.38514174
26.579;2.394916911
26.58;2.375366569
26.581;2.355816227
26.582;2.336265885
26.583;2.336265885
26.584;2.355816227
26.585;2.38514174
26.586;2.399804497
26.587;2.399804497
26.588;2.375366569
26.589;2.350928641
26.59;2.34115347
26.591;2.350928641
26.592;2.375366569
26.593;2.399804497
26.594;2.409579668
26.595;2.394916911
26.596;2.370478983
26.597;2.350928641
26.598;2.346041056
26.599;2.360703812
26.6;2.38514174
26.601;2.404692082
26.602;2.404692082
26.603;2.38514174
26.604;2.355816227
26.605;2.34115347
26.606;2.346041056
26.607;2.370478983
26.608;2.390029326
26.609;2.399804497
26.61;2.390029326
26.611;2.365591398
26.612;2.34115347
26.613;2.331378299
26.614;2.346041056
26.615;2.370478983
26.616;2.390029326
26.617;2.390029326
26.618;2.370478983
26.619;2.346041056
26.62;2.321603128
26.621;2.321603128
26.622;2.346041056
26.623;2.365591398
26.624;2.380254154
26.625;2.370478983
26.626;2.346041056
26.627;2.316715543
26.628;2.306940371
26.629;2.316715543
26.63;2.34115347
26.631;2.360703812
26.632;2.365591398
26.633;2.346041056
26.634;2.316715543
26.635;2.292277615
26.636;2.292277615
26.637;2.311827957
26.638;2.336265885
26.639;2.350928641
26.64;2.346041056
26.641;2.321603128
26.642;2.287390029
26.643;2.272727273
26.644;2.282502444
26.645;2.306940371
26.646;2.326490714
26.647;2.336265885
26.648;2.321603128
26.649;2.292277615
26.65;2.262952102
26.651;2.262952102
26.652;2.277614858
26.653;2.302052786
26.654;2.321603128
26.655;2.316715543
26.656;2.2971652
26.657;2.262952102
26.658;2.248289345
26.659;2.253176931
26.66;2.277614858
26.661;2.302052786
26.662;2.311827957
26.663;2.302052786
26.664;2.272727273
26.665;2.248289345
26.666;2.238514174
26.667;2.258064516
26.668;2.282502444
26.669;2.302052786
26.67;2.302052786
26.671;2.282502444
26.672;2.253176931
26.673;2.233626588
26.674;2.233626588
26.675;2.258064516
26.676;2.287390029
26.677;2.302052786
26.678;2.292277615
26.679;2.262952102
26.68;2.238514174
26.681;2.223851417
26.682;2.24340176
26.683;2.267839687
26.684;2.292277615
26.685;2.2971652
26.686;2.277614858
26.687;2.248289345
26.688;2.223851417
26.689;2.223851417
26.69;2.248289345
26.691;2.272727273
26.692;2.292277615
26.693;2.287390029
26.694;2.258064516
26.695;2.233626588
26.696;2.218963832
26.697;2.228739003
26.698;2.258064516
26.699;2.277614858
26.7;2.287390029
26.701;2.267839687
26.702;2.238514174
26.703;2.214076246
26.704;2.214076246
26.705;2.233626588
26.706;2.258064516
26.707;2.277614858
26.708;2.272727273
26.709;2.253176931
26.71;2.223851417
26.711;2.204301075
26.712;2.209188661
26.713;2.238514174
26.714;2.258064516
26.715;2.272727273
26.716;2.258064516
26.717;2.228739003
26.718;2.19941349
26.719;2.194525904
26.72;2.209188661
26.721;2.238514174
26.722;2.253176931
26.723;2.258064516
26.724;2.233626588
26.725;2.204301075
26.726;2.184750733
26.727;2.184750733
26.728;2.209188661
26.729;2.233626588
26.73;2.248289345
26.731;2.233626588
26.732;2.209188661
26.733;2.179863148
26.734;2.165200391
26.735;2.179863148
26.736;2.204301075
26.737;2.228739003
26.738;2.228739003
26.739;2.209188661
26.74;2.179863148
26.741;2.15542522
26.742;2.150537634
26.743;2.174975562
26.744;2.19941349
26.745;2.214076246
26.746;2.204301075
26.747;2.179863148
26.748;2.150537634
26.749;2.130987292
26.75;2.140762463
26.751;2.165200391
26.752;2.189638319
26.753;2.194525904
26.754;2.174975562
26.755;2.145650049
26.756;2.116324536
26.757;2.11143695
26.758;2.130987292
26.759;2.15542522
26.76;2.174975562
26.761;2.165200391
26.762;2.140762463
26.763;2.106549365
26.764;2.086999022
26.765;2.091886608
26.766;2.116324536
26.767;2.145650049
26.768;2.150537634
26.769;2.135874878
26.77;2.101661779
26.771;2.06744868
26.772;2.062561095
26.773;2.077223851
26.774;2.101661779
26.775;2.126099707
26.776;2.126099707
26.777;2.096774194
26.778;2.062561095
26.779;2.038123167
26.78;2.038123167
26.781;2.062561095
26.782;2.091886608
26.783;2.101661779
26.784;2.091886608
26.785;2.057673509
26.786;2.023460411
26.787;2.013685239
26.788;2.028347996
26.789;2.057673509
26.79;2.077223851
26.791;2.082111437
26.792;2.057673509
26.793;2.023460411
26.794;1.994134897
26.795;1.994134897
26.796;2.018572825
26.797;2.047898338
26.798;2.062561095
26.799;2.057673509
26.8;2.028347996
26.801;1.989247312
26.802;1.974584555
26.803;1.989247312
26.804;2.018572825
26.805;2.043010753
26.806;2.052785924
26.807;2.033235582
26.808;1.999022483
26.809;1.96969697
26.81;1.964809384
26.811;1.989247312
26.812;2.023460411
26.813;2.043010753
26.814;2.043010753
26.815;2.013685239
26.816;1.979472141
26.817;1.959921799
26.818;1.96969697
26.819;2.003910068
26.82;2.033235582
26.821;2.043010753
26.822;2.033235582
26.823;1.999022483
26.824;1.96969697
26.825;1.964809384
26.826;1.984359726
26.827;2.018572825
26.828;2.043010753
26.829;2.047898338
26.83;2.023460411
26.831;1.989247312
26.832;1.964809384
26.833;1.974584555
26.834;2.003910068
26.835;2.038123167
26.836;2.052785924
26.837;2.043010753
26.838;2.018572825
26.839;1.989247312
26.84;1.974584555
26.841;1.994134897
26.842;2.028347996
26.843;2.057673509
26.844;2.062561095
26.845;2.047898338
26.846;2.013685239
26.847;1.989247312
26.848;1.994134897
26.849;2.018572825
26.85;2.052785924
26.851;2.072336266
26.852;2.06744868
26.853;2.043010753
26.854;2.013685239
26.855;1.999022483
26.856;2.013685239
26.857;2.043010753
26.858;2.072336266
26.859;2.082111437
26.86;2.072336266
26.861;2.038123167
26.862;2.013685239
26.863;2.013685239
26.864;2.038123167
26.865;2.06744868
26.866;2.091886608
26.867;2.086999022
26.868;2.06744868
26.869;2.033235582
26.87;2.018572825
26.871;2.028347996
26.872;2.057673509
26.873;2.086999022
26.874;2.101661779
26.875;2.086999022
26.876;2.057673509
26.877;2.033235582
26.878;2.023460411
26.879;2.047898338
26.88;2.077223851
26.881;2.096774194
26.882;2.101661779
26.883;2.077223851
26.884;2.047898338
26.885;2.028347996
26.886;2.033235582
26.887;2.057673509
26.888;2.086999022
26.889;2.101661779
26.89;2.091886608
26.891;2.06744868
26.892;2.038123167
26.893;2.028347996
26.894;2.043010753
26.895;2.072336266
26.896;2.096774194
26.897;2.101661779
26.898;2.082111437
26.899;2.047898338
26.9;2.023460411
26.901;2.023460411
26.902;2.047898338
26.903;2.077223851
26.904;2.096774194
26.905;2.086999022
26.906;2.062561095
26.907;2.033235582
26.908;2.013685239
26.909;2.028347996
26.91;2.052785924
26.911;2.082111437
26.912;2.086999022
26.913;2.072336266
26.914;2.038123167
26.915;2.013685239
26.916;2.008797654
26.917;2.028347996
26.918;2.057673509
26.919;2.077223851
26.92;2.072336266
26.921;2.047898338
26.922;2.013685239
26.923;1.994134897
26.924;2.003910068
26.925;2.028347996
26.926;2.057673509
26.927;2.06744868
26.928;2.052785924
26.929;2.023460411
26.93;1.989247312
26.931;1.984359726
26.932;2.003910068
26.933;2.028347996
26.934;2.052785924
26.935;2.052785924
26.936;2.028347996
26.937;1.994134897
26.938;1.974584555
26.939;1.974584555
26.94;2.003910068
26.941;2.028347996
26.942;2.043010753
26.943;2.033235582
26.944;2.003910068
26.945;1.96969697
26.946;1.959921799
26.947;1.974584555
26.948;2.003910068
26.949;2.028347996
26.95;2.033235582
26.951;2.013685239
26.952;1.979472141
26.953;1.955034213
26.954;1.955034213
26.955;1.979472141
26.956;2.008797654
26.957;2.028347996
26.958;2.018572825
26.959;1.989247312
26.96;1.959921799
26.961;1.940371457
26.962;1.955034213
26.963;1.984359726
26.964;2.013685239
26.965;2.018572825
26.966;2.003910068
26.967;1.96969697
26.968;1.945259042
26.969;1.940371457
26.97;1.964809384
26.971;1.994134897
26.972;2.013685239
26.973;2.008797654
26.974;1.989247312
26.975;1.955034213
26.976;1.935483871
26.977;1.945259042
26.978;1.974584555
26.979;2.003910068
26.98;2.013685239
26.981;1.999022483
26.982;1.96969697
26.983;1.945259042
26.984;1.935483871
26.985;1.959921799
26.986;1.989247312
26.987;2.013685239
26.988;2.013685239
26.989;1.994134897
26.99;1.959921799
26.991;1.940371457
26.992;1.945259042
26.993;1.974584555
26.994;2.003910068
26.995;2.018572825
26.996;2.008797654
26.997;1.979472141
26.998;1.950146628
26.999;1.940371457
27;1.959921799
27.001;1.989247312
27.002;2.013685239
27.003;2.023460411
27.004;1.999022483
27.005;1.96969697
27.006;1.950146628
27.007;1.950146628
27.008;1.974584555
27.009;2.008797654
27.01;2.028347996
27.011;2.018572825
27.012;1.994134897
27.013;1.959921799
27.014;1.950146628
27.015;1.964809384
27.016;1.994134897
27.017;2.023460411
27.018;2.028347996
27.019;2.013685239
27.02;1.984359726
27.021;1.959921799
27.022;1.955034213
27.023;1.979472141
27.024;2.008797654
27.025;2.033235582
27.026;2.028347996
27.027;2.003910068
27.028;1.974584555
27.029;1.959921799
27.03;1.96969697
27.031;1.999022483
27.032;2.023460411
27.033;2.038123167
27.034;2.023460411
27.035;1.994134897
27.036;1.96969697
27.037;1.964809384
27.038;1.984359726
27.039;2.013685239
27.04;2.038123167
27.041;2.038123167
27.042;2.013685239
27.043;1.984359726
27.044;1.964809384
27.045;1.96969697
27.046;1.999022483
27.047;2.023460411
27.048;2.038123167
27.049;2.028347996
27.05;2.003910068
27.051;1.974584555
27.052;1.964809384
27.053;1.979472141
27.054;2.008797654
27.055;2.033235582
27.056;2.038123167
27.057;2.018572825
27.058;1.989247312
27.059;1.964809384
27.06;1.96969697
27.061;1.989247312
27.062;2.018572825
27.063;2.033235582
27.064;2.028347996
27.065;2.003910068
27.066;1.974584555
27.067;1.959921799
27.068;1.96969697
27.069;1.999022483
27.07;2.023460411
27.071;2.033235582
27.072;2.018572825
27.073;1.984359726
27.074;1.959921799
27.075;1.955034213
27.076;1.979472141
27.077;2.003910068
27.078;2.028347996
27.079;2.023460411
27.08;1.994134897
27.081;1.964809384
27.082;1.945259042
27.083;1.955034213
27.084;1.984359726
27.085;2.008797654
27.086;2.018572825
27.087;2.008797654
27.088;1.979472141
27.089;1.950146628
27.09;1.940371457
27.091;1.959921799
27.092;1.984359726
27.093;2.008797654
27.094;2.008797654
27.095;1.984359726
27.096;1.950146628
27.097;1.930596285
27.098;1.935483871
27.099;1.959921799
27.1;1.989247312
27.101;2.003910068
27.102;1.989247312
27.103;1.959921799
27.104;1.930596285
27.105;1.920821114
27.106;1.935483871
27.107;1.964809384
27.108;1.984359726
27.109;1.989247312
27.11;1.96969697
27.111;1.935483871
27.112;1.911045943
27.113;1.915933529
27.114;1.935483871
27.115;1.964809384
27.116;1.984359726
27.117;1.974584555
27.118;1.945259042
27.119;1.911045943
27.12;1.901270772
27.121;1.911045943
27.122;1.940371457
27.123;1.964809384
27.124;1.974584555
27.125;1.955034213
27.126;1.920821114
27.127;1.896383187
27.128;1.891495601
27.129;1.911045943
27.13;1.940371457
27.131;1.964809384
27.132;1.959921799
27.133;1.930596285
27.134;1.901270772
27.135;1.88172043
27.136;1.891495601
27.137;1.920821114
27.138;1.945259042
27.139;1.955034213
27.14;1.945259042
27.141;1.911045943
27.142;1.88172043
27.143;1.876832845
27.144;1.896383187
27.145;1.9257087
27.146;1.950146628
27.147;1.945259042
27.148;1.920821114
27.149;1.891495601
27.15;1.871945259
27.151;1.876832845
27.152;1.901270772
27.153;1.930596285
27.154;1.945259042
27.155;1.935483871
27.156;1.901270772
27.157;1.871945259
27.158;1.862170088
27.159;1.88172043
27.16;1.911045943
27.161;1.935483871
27.162;1.935483871
27.163;1.915933529
27.164;1.88172043
27.165;1.862170088
27.166;1.862170088
27.167;1.886608016
27.168;1.915933529
27.169;1.935483871
27.17;1.9257087
27.171;1.896383187
27.172;1.867057674
27.173;1.852394917
27.174;1.867057674
27.175;1.896383187
27.176;1.920821114
27.177;1.9257087
27.178;1.911045943
27.179;1.876832845
27.18;1.852394917
27.181;1.847507331
27.182;1.871945259
27.183;1.901270772
27.184;1.920821114
27.185;1.915933529
27.186;1.891495601
27.187;1.857282502
27.188;1.842619746
27.189;1.852394917
27.19;1.876832845
27.191;1.906158358
27.192;1.915933529
27.193;1.901270772
27.194;1.871945259
27.195;1.83773216
27.196;1.832844575
27.197;1.852394917
27.198;1.88172043
27.199;1.906158358
27.2;1.906158358
27.201;1.88172043
27.202;1.847507331
27.203;1.827956989
27.204;1.832844575
27.205;1.857282502
27.206;1.886608016
27.207;1.901270772
27.208;1.891495601
27.209;1.857282502
27.21;1.827956989
27.211;1.813294233
27.212;1.832844575
27.213;1.862170088
27.214;1.886608016
27.215;1.891495601
27.216;1.867057674
27.217;1.832844575
27.218;1.808406647
27.219;1.813294233
27.22;1.83773216
27.221;1.867057674
27.222;1.88172043
27.223;1.876832845
27.224;1.842619746
27.225;1.813294233
27.226;1.798631476
27.227;1.813294233
27.228;1.842619746
27.229;1.867057674
27.23;1.871945259
27.231;1.857282502
27.232;1.823069404
27.233;1.793743891
27.234;1.793743891
27.235;1.818181818
27.236;1.842619746
27.237;1.867057674
27.238;1.862170088
27.239;1.832844575
27.24;1.798631476
27.241;1.783968719
27.242;1.793743891
27.243;1.823069404
27.244;1.852394917
27.245;1.862170088
27.246;1.842619746
27.247;1.813294233
27.248;1.783968719
27.249;1.779081134
27.25;1.798631476
27.251;1.832844575
27.252;1.852394917
27.253;1.852394917
27.254;1.827956989
27.255;1.793743891
27.256;1.774193548
27.257;1.779081134
27.258;1.808406647
27.259;1.83773216
27.26;1.852394917
27.261;1.83773216
27.262;1.808406647
27.263;1.774193548
27.264;1.769305963
27.265;1.788856305
27.266;1.818181818
27.267;1.842619746
27.268;1.847507331
27.269;1.827956989
27.27;1.793743891
27.271;1.769305963
27.272;1.774193548
27.273;1.798631476
27.274;1.832844575
27.275;1.847507331
27.276;1.83773216
27.277;1.808406647
27.278;1.774193548
27.279;1.764418377
27.28;1.783968719
27.281;1.813294233
27.282;1.842619746
27.283;1.847507331
27.284;1.827956989
27.285;1.793743891
27.286;1.769305963
27.287;1.769305963
27.288;1.793743891
27.289;1.823069404
27.29;1.847507331
27.291;1.842619746
27.292;1.813294233
27.293;1.779081134
27.294;1.759530792
27.295;1.779081134
27.296;1.808406647
27.297;1.832844575
27.298;1.847507331
27.299;1.827956989
27.3;1.798631476
27.301;1.769305963
27.302;1.764418377
27.303;1.788856305
27.304;1.818181818
27.305;1.842619746
27.306;1.842619746
27.307;1.818181818
27.308;1.783968719
27.309;1.764418377
27.31;1.769305963
27.311;1.803519062
27.312;1.832844575
27.313;1.847507331
27.314;1.832844575
27.315;1.803519062
27.316;1.774193548
27.317;1.764418377
27.318;1.783968719
27.319;1.818181818
27.32;1.842619746
27.321;1.847507331
27.322;1.823069404
27.323;1.793743891
27.324;1.769305963
27.325;1.774193548
27.326;1.798631476
27.327;1.832844575
27.328;1.852394917
27.329;1.842619746
27.33;1.813294233
27.331;1.783968719
27.332;1.774193548
27.333;1.788856305
27.334;1.823069404
27.335;1.847507331
27.336;1.857282502
27.337;1.83773216
27.338;1.808406647
27.339;1.783968719
27.34;1.783968719
27.341;1.808406647
27.342;1.83773216
27.343;1.862170088
27.344;1.857282502
27.345;1.832844575
27.346;1.798631476
27.347;1.783968719
27.348;1.798631476
27.349;1.827956989
27.35;1.862170088
27.351;1.871945259
27.352;1.857282502
27.353;1.827956989
27.354;1.798631476
27.355;1.793743891
27.356;1.818181818
27.357;1.852394917
27.358;1.876832845
27.359;1.876832845
27.36;1.857282502
27.361;1.818181818
27.362;1.803519062
27.363;1.813294233
27.364;1.842619746
27.365;1.871945259
27.366;1.886608016
27.367;1.876832845
27.368;1.847507331
27.369;1.818181818
27.37;1.808406647
27.371;1.827956989
27.372;1.862170088
27.373;1.886608016
27.374;1.891495601
27.375;1.867057674
27.376;1.83773216
27.377;1.813294233
27.378;1.818181818
27.379;1.847507331
27.38;1.876832845
27.381;1.896383187
27.382;1.886608016
27.383;1.857282502
27.384;1.827956989
27.385;1.818181818
27.386;1.832844575
27.387;1.862170088
27.388;1.891495601
27.389;1.901270772
27.39;1.876832845
27.391;1.847507331
27.392;1.818181818
27.393;1.818181818
27.394;1.842619746
27.395;1.876832845
27.396;1.896383187
27.397;1.891495601
27.398;1.862170088
27.399;1.832844575
27.4;1.818181818
27.401;1.827956989
27.402;1.857282502
27.403;1.886608016
27.404;1.896383187
27.405;1.88172043
27.406;1.847507331
27.407;1.818181818
27.408;1.818181818
27.409;1.83773216
27.41;1.867057674
27.411;1.891495601
27.412;1.891495601
27.413;1.862170088
27.414;1.832844575
27.415;1.813294233
27.416;1.818181818
27.417;1.847507331
27.418;1.876832845
27.419;1.891495601
27.42;1.876832845
27.421;1.847507331
27.422;1.818181818
27.423;1.808406647
27.424;1.827956989
27.425;1.857282502
27.426;1.886608016
27.427;1.886608016
27.428;1.862170088
27.429;1.832844575
27.43;1.808406647
27.431;1.813294233
27.432;1.83773216
27.433;1.867057674
27.434;1.886608016
27.435;1.876832845
27.436;1.852394917
27.437;1.818181818
27.438;1.803519062
27.439;1.823069404
27.44;1.852394917
27.441;1.88172043
27.442;1.886608016
27.443;1.867057674
27.444;1.832844575
27.445;1.813294233
27.446;1.813294233
27.447;1.83773216
27.448;1.867057674
27.449;1.891495601
27.45;1.886608016
27.451;1.862170088
27.452;1.827956989
27.453;1.813294233
27.454;1.827956989
27.455;1.857282502
27.456;1.886608016
27.457;1.896383187
27.458;1.88172043
27.459;1.852394917
27.46;1.823069404
27.461;1.823069404
27.462;1.847507331
27.463;1.88172043
27.464;1.906158358
27.465;1.906158358
27.466;1.88172043
27.467;1.852394917
27.468;1.832844575
27.469;1.847507331
27.47;1.871945259
27.471;1.906158358
27.472;1.920821114
27.473;1.911045943
27.474;1.876832845
27.475;1.852394917
27.476;1.847507331
27.477;1.871945259
27.478;1.901270772
27.479;1.9257087
27.48;1.930596285
27.481;1.911045943
27.482;1.88172043
27.483;1.862170088
27.484;1.867057674
27.485;1.896383187
27.486;1.930596285
27.487;1.945259042
27.488;1.940371457
27.489;1.911045943
27.49;1.88172043
27.491;1.871945259
27.492;1.891495601
27.493;1.9257087
27.494;1.955034213
27.495;1.955034213
27.496;1.940371457
27.497;1.911045943
27.498;1.886608016
27.499;1.891495601
27.5;1.915933529
27.501;1.950146628
27.502;1.96969697
27.503;1.959921799
27.504;1.935483871
27.505;1.906158358
27.506;1.896383187
27.507;1.911045943
27.508;1.940371457
27.509;1.964809384
27.51;1.974584555
27.511;1.955034213
27.512;1.930596285
27.513;1.906158358
27.514;1.901270772
27.515;1.9257087
27.516;1.955034213
27.517;1.979472141
27.518;1.974584555
27.519;1.950146628
27.52;1.920821114
27.521;1.901270772
27.522;1.911045943
27.523;1.940371457
27.524;1.96969697
27.525;1.979472141
27.526;1.96969697
27.527;1.935483871
27.528;1.911045943
27.529;1.901270772
27.53;1.920821114
27.531;1.950146628
27.532;1.974584555
27.533;1.974584555
27.534;1.955034213
27.535;1.920821114
27.536;1.896383187
27.537;1.906158358
27.538;1.930596285
27.539;1.959921799
27.54;1.974584555
27.541;1.959921799
27.542;1.930596285
27.543;1.901270772
27.544;1.891495601
27.545;1.911045943
27.546;1.935483871
27.547;1.959921799
27.548;1.964809384
27.549;1.945259042
27.55;1.911045943
27.551;1.886608016
27.552;1.886608016
27.553;1.911045943
27.554;1.940371457
27.555;1.955034213
27.556;1.950146628
27.557;1.920821114
27.558;1.886608016
27.559;1.871945259
27.56;1.886608016
27.561;1.915933529
27.562;1.940371457
27.563;1.950146628
27.564;1.930596285
27.565;1.896383187
27.566;1.867057674
27.567;1.867057674
27.568;1.886608016
27.569;1.915933529
27.57;1.940371457
27.571;1.935483871
27.572;1.906158358
27.573;1.871945259
27.574;1.852394917
27.575;1.867057674
27.576;1.896383187
27.577;1.920821114
27.578;1.930596285
27.579;1.915933529
27.58;1.88172043
27.581;1.857282502
27.582;1.852394917
27.583;1.871945259
27.584;1.901270772
27.585;1.9257087
27.586;1.9257087
27.587;1.901270772
27.588;1.867057674
27.589;1.847507331
27.59;1.857282502
27.591;1.886608016
27.592;1.915933529
27.593;1.930596285
27.594;1.915933529
27.595;1.886608016
27.596;1.857282502
27.597;1.847507331
27.598;1.867057674
27.599;1.901270772
27.6;1.9257087
27.601;1.930596285
27.602;1.911045943
27.603;1.876832845
27.604;1.857282502
27.605;1.862170088
27.606;1.886608016
27.607;1.920821114
27.608;1.935483871
27.609;1.930596285
27.61;1.901270772
27.611;1.871945259
27.612;1.862170088
27.613;1.876832845
27.614;1.911045943
27.615;1.940371457
27.616;1.945259042
27.617;1.9257087
27.618;1.896383187
27.619;1.871945259
27.62;1.876832845
27.621;1.901270772
27.622;1.935483871
27.623;1.955034213
27.624;1.950146628
27.625;1.920821114
27.626;1.891495601
27.627;1.876832845
27.628;1.891495601
27.629;1.920821114
27.63;1.950146628
27.631;1.959921799
27.632;1.945259042
27.633;1.915933529
27.634;1.891495601
27.635;1.886608016
27.636;1.911045943
27.637;1.945259042
27.638;1.964809384
27.639;1.964809384
27.64;1.940371457
27.641;1.911045943
27.642;1.891495601
27.643;1.901270772
27.644;1.930596285
27.645;1.959921799
27.646;1.974584555
27.647;1.964809384
27.648;1.930596285
27.649;1.906158358
27.65;1.896383187
27.651;1.920821114
27.652;1.950146628
27.653;1.974584555
27.654;1.974584555
27.655;1.955034213
27.656;1.920821114
27.657;1.906158358
27.658;1.911045943
27.659;1.935483871
27.66;1.964809384
27.661;1.984359726
27.662;1.974584555
27.663;1.945259042
27.664;1.911045943
27.665;1.906158358
27.666;1.920821114
27.667;1.950146628
27.668;1.974584555
27.669;1.979472141
27.67;1.964809384
27.671;1.930596285
27.672;1.906158358
27.673;1.906158358
27.674;1.930596285
27.675;1.959921799
27.676;1.979472141
27.677;1.974584555
27.678;1.945259042
27.679;1.915933529
27.68;1.901270772
27.681;1.915933529
27.682;1.945259042
27.683;1.96969697
27.684;1.979472141
27.685;1.959921799
27.686;1.930596285
27.687;1.901270772
27.688;1.901270772
27.689;1.920821114
27.69;1.950146628
27.691;1.96969697
27.692;1.96969697
27.693;1.940371457
27.694;1.911045943
27.695;1.891495601
27.696;1.901270772
27.697;1.930596285
27.698;1.955034213
27.699;1.964809384
27.7;1.955034213
27.701;1.920821114
27.702;1.891495601
27.703;1.886608016
27.704;1.906158358
27.705;1.935483871
27.706;1.955034213
27.707;1.959921799
27.708;1.935483871
27.709;1.901270772
27.71;1.876832845
27.711;1.886608016
27.712;1.911045943
27.713;1.940371457
27.714;1.955034213
27.715;1.940371457
27.716;1.911045943
27.717;1.88172043
27.718;1.871945259
27.719;1.886608016
27.72;1.915933529
27.721;1.940371457
27.722;1.945259042
27.723;1.9257087
27.724;1.891495601
27.725;1.867057674
27.726;1.871945259
27.727;1.896383187
27.728;1.9257087
27.729;1.945259042
27.73;1.935483871
27.731;1.906158358
27.732;1.876832845
27.733;1.862170088
27.734;1.876832845
27.735;1.906158358
27.736;1.935483871
27.737;1.940371457
27.738;1.9257087
27.739;1.891495601
27.74;1.867057674
27.741;1.867057674
27.742;1.891495601
27.743;1.920821114
27.744;1.940371457
27.745;1.940371457
27.746;1.911045943
27.747;1.88172043
27.748;1.867057674
27.749;1.876832845
27.75;1.906158358
27.751;1.935483871
27.752;1.945259042
27.753;1.935483871
27.754;1.906158358
27.755;1.876832845
27.756;1.871945259
27.757;1.896383187
27.758;1.9257087
27.759;1.950146628
27.76;1.950146628
27.761;1.930596285
27.762;1.896383187
27.763;1.876832845
27.764;1.886608016
27.765;1.915933529
27.766;1.945259042
27.767;1.964809384
27.768;1.950146628
27.769;1.920821114
27.77;1.891495601
27.771;1.886608016
27.772;1.906158358
27.773;1.940371457
27.774;1.964809384
27.775;1.96969697
27.776;1.950146628
27.777;1.920821114
27.778;1.896383187
27.779;1.901270772
27.78;1.930596285
27.781;1.959921799
27.782;1.974584555
27.783;1.96969697
27.784;1.945259042
27.785;1.915933529
27.786;1.901270772
27.787;1.920821114
27.788;1.950146628
27.789;1.979472141
27.79;1.984359726
27.791;1.96969697
27.792;1.940371457
27.793;1.915933529
27.794;1.915933529
27.795;1.940371457
27.796;1.96969697
27.797;1.989247312
27.798;1.984359726
27.799;1.959921799
27.8;1.930596285
27.801;1.915933529
27.802;1.930596285
27.803;1.959921799
27.804;1.984359726
27.805;1.994134897
27.806;1.984359726
27.807;1.950146628
27.808;1.9257087
27.809;1.920821114
27.81;1.945259042
27.811;1.96969697
27.812;1.994134897
27.813;1.994134897
27.814;1.96969697
27.815;1.940371457
27.816;1.920821114
27.817;1.9257087
27.818;1.955034213
27.819;1.984359726
27.82;1.999022483
27.821;1.984359726
27.822;1.955034213
27.823;1.9257087
27.824;1.915933529
27.825;1.935483871
27.826;1.964809384
27.827;1.989247312
27.828;1.989247312
27.829;1.96969697
27.83;1.935483871
27.831;1.915933529
27.832;1.920821114
27.833;1.945259042
27.834;1.974584555
27.835;1.989247312
27.836;1.979472141
27.837;1.955034213
27.838;1.920821114
27.839;1.911045943
27.84;1.9257087
27.841;1.955034213
27.842;1.979472141
27.843;1.984359726
27.844;1.964809384
27.845;1.935483871
27.846;1.906158358
27.847;1.911045943
27.848;1.935483871
27.849;1.959921799
27.85;1.979472141
27.851;1.974584555
27.852;1.945259042
27.853;1.915933529
27.854;1.901270772
27.855;1.915933529
27.856;1.945259042
27.857;1.96969697
27.858;1.979472141
27.859;1.964809384
27.86;1.935483871
27.861;1.906158358
27.862;1.906158358
27.863;1.9257087
27.864;1.955034213
27.865;1.979472141
27.866;1.974584555
27.867;1.950146628
27.868;1.915933529
27.869;1.901270772
27.87;1.911045943
27.871;1.940371457
27.872;1.96969697
27.873;1.984359726
27.874;1.96969697
27.875;1.940371457
27.876;1.911045943
27.877;1.906158358
27.878;1.9257087
27.879;1.955034213
27.88;1.979472141
27.881;1.984359726
27.882;1.959921799
27.883;1.9257087
27.884;1.906158358
27.885;1.915933529
27.886;1.940371457
27.887;1.96969697
27.888;1.984359726
27.889;1.974584555
27.89;1.950146628
27.891;1.920821114
27.892;1.911045943
27.893;1.930596285
27.894;1.955034213
27.895;1.984359726
27.896;1.989247312
27.897;1.96969697
27.898;1.940371457
27.899;1.915933529
27.9;1.915933529
27.901;1.945259042
27.902;1.974584555
27.903;1.989247312
27.904;1.984359726
27.905;1.959921799
27.906;1.930596285
27.907;1.915933529
27.908;1.930596285
27.909;1.959921799
27.91;1.989247312
27.911;1.994134897
27.912;1.979472141
27.913;1.950146628
27.914;1.9257087
27.915;1.9257087
27.916;1.945259042
27.917;1.974584555
27.918;1.999022483
27.919;1.994134897
27.92;1.96969697
27.921;1.940371457
27.922;1.9257087
27.923;1.935483871
27.924;1.964809384
27.925;1.989247312
27.926;2.003910068
27.927;1.989247312
27.928;1.959921799
27.929;1.935483871
27.93;1.9257087
27.931;1.945259042
27.932;1.979472141
27.933;1.999022483
27.934;2.003910068
27.935;1.979472141
27.936;1.950146628
27.937;1.930596285
27.938;1.935483871
27.939;1.959921799
27.94;1.989247312
27.941;2.003910068
27.942;1.994134897
27.943;1.964809384
27.944;1.940371457
27.945;1.930596285
27.946;1.950146628
27.947;1.979472141
27.948;1.999022483
27.949;2.003910068
27.95;1.984359726
27.951;1.955034213
27.952;1.930596285
27.953;1.935483871
27.954;1.959921799
27.955;1.989247312
27.956;2.003910068
27.957;1.999022483
27.958;1.974584555
27.959;1.945259042
27.96;1.930596285
27.961;1.945259042
27.962;1.96969697
27.963;1.999022483
27.964;2.003910068
27.965;1.989247312
27.966;1.955034213
27.967;1.930596285
27.968;1.930596285
27.969;1.955034213
27.97;1.984359726
27.971;2.003910068
27.972;1.999022483
27.973;1.974584555
27.974;1.945259042
27.975;1.930596285
27.976;1.940371457
27.977;1.964809384
27.978;1.994134897
27.979;2.003910068
27.98;1.989247312
27.981;1.959921799
27.982;1.930596285
27.983;1.9257087
27.984;1.945259042
27.985;1.974584555
27.986;1.994134897
27.987;1.999022483
27.988;1.974584555
27.989;1.945259042
27.99;1.9257087
27.991;1.930596285
27.992;1.959921799
27.993;1.984359726
27.994;1.999022483
27.995;1.989247312
27.996;1.959921799
27.997;1.930596285
27.998;1.9257087
27.999;1.940371457
28;1.96969697
28.001;1.994134897
28.002;1.994134897
28.003;1.974584555
28.004;1.945259042
28.005;1.9257087
28.006;1.9257087
28.007;1.950146628
28.008;1.979472141
28.009;1.999022483
28.01;1.994134897
28.011;1.964809384
28.012;1.935483871
28.013;1.920821114
28.014;1.935483871
28.015;1.964809384
28.016;1.989247312
28.017;1.994134897
28.018;1.979472141
28.019;1.950146628
28.02;1.9257087
28.021;1.9257087
28.022;1.950146628
28.023;1.974584555
28.024;1.999022483
28.025;1.994134897
28.026;1.964809384
28.027;1.935483871
28.028;1.920821114
28.029;1.930596285
28.03;1.959921799
28.031;1.989247312
28.032;1.999022483
28.033;1.984359726
28.034;1.955034213
28.035;1.930596285
28.036;1.920821114
28.037;1.940371457
28.038;1.974584555
28.039;1.994134897
28.04;1.994134897
28.041;1.96969697
28.042;1.940371457
28.043;1.9257087
28.044;1.930596285
28.045;1.955034213
28.046;1.984359726
28.047;1.999022483
28.048;1.989247312
28.049;1.959921799
28.05;1.930596285
28.051;1.9257087
28.052;1.940371457
28.053;1.96969697
28.054;1.994134897
28.055;1.999022483
28.056;1.979472141
28.057;1.950146628
28.058;1.9257087
28.059;1.930596285
28.06;1.955034213
28.061;1.984359726
28.062;2.003910068
28.063;1.994134897
28.064;1.96969697
28.065;1.940371457
28.066;1.9257087
28.067;1.945259042
28.068;1.96969697
28.069;1.994134897
28.07;2.003910068
28.071;1.984359726
28.072;1.955034213
28.073;1.930596285
28.074;1.935483871
28.075;1.955034213
28.076;1.984359726
28.077;2.003910068
28.078;1.999022483
28.079;1.974584555
28.08;1.945259042
28.081;1.930596285
28.082;1.940371457
28.083;1.96969697
28.084;1.994134897
28.085;2.003910068
28.086;1.994134897
28.087;1.959921799
28.088;1.935483871
28.089;1.930596285
28.09;1.955034213
28.091;1.984359726
28.092;2.003910068
28.093;2.003910068
28.094;1.979472141
28.095;1.950146628
28.096;1.930596285
28.097;1.935483871
28.098;1.964809384
28.099;1.994134897
28.1;2.008797654
28.101;1.994134897
28.102;1.964809384
28.103;1.935483871
28.104;1.930596285
28.105;1.950146628
28.106;1.979472141
28.107;2.003910068
28.108;2.003910068
28.109;1.984359726
28.11;1.955034213
28.111;1.935483871
28.112;1.935483871
28.113;1.964809384
28.114;1.994134897
28.115;2.008797654
28.116;1.999022483
28.117;1.974584555
28.118;1.945259042
28.119;1.935483871
28.12;1.950146628
28.121;1.979472141
28.122;2.008797654
28.123;2.013685239
28.124;1.994134897
28.125;1.964809384
28.126;1.940371457
28.127;1.940371457
28.128;1.964809384
28.129;1.999022483
28.13;2.018572825
28.131;2.013685239
28.132;1.989247312
28.133;1.959921799
28.134;1.945259042
28.135;1.955034213
28.136;1.984359726
28.137;2.013685239
28.138;2.028347996
28.139;2.013685239
28.14;1.984359726
28.141;1.955034213
28.142;1.955034213
28.143;1.979472141
28.144;2.008797654
28.145;2.033235582
28.146;2.033235582
28.147;2.008797654
28.148;1.979472141
28.149;1.959921799
28.15;1.974584555
28.151;1.999022483
28.152;2.028347996
28.153;2.047898338
28.154;2.033235582
28.155;2.008797654
28.156;1.979472141
28.157;1.96969697
28.158;1.994134897
28.159;2.028347996
28.16;2.052785924
28.161;2.057673509
28.162;2.038123167
28.163;2.003910068
28.164;1.984359726
28.165;1.989247312
28.166;2.023460411
28.167;2.052785924
28.168;2.072336266
28.169;2.062561095
28.17;2.038123167
28.171;2.008797654
28.172;1.999022483
28.173;2.018572825
28.174;2.047898338
28.175;2.077223851
28.176;2.086999022
28.177;2.06744868
28.178;2.038123167
28.179;2.013685239
28.18;2.018572825
28.181;2.043010753
28.182;2.077223851
28.183;2.101661779
28.184;2.096774194
28.185;2.072336266
28.186;2.043010753
28.187;2.033235582
28.188;2.043010753
28.189;2.077223851
28.19;2.106549365
28.191;2.121212121
28.192;2.106549365
28.193;2.077223851
28.194;2.047898338
28.195;2.047898338
28.196;2.077223851
28.197;2.11143695
28.198;2.130987292
28.199;2.135874878
28.2;2.11143695
28.201;2.082111437
28.202;2.062561095
28.203;2.077223851
28.204;2.106549365
28.205;2.140762463
28.206;2.15542522
28.207;2.145650049
28.208;2.116324536
28.209;2.086999022
28.21;2.082111437
28.211;2.106549365
28.212;2.140762463
28.213;2.170087977
28.214;2.170087977
28.215;2.150537634
28.216;2.116324536
28.217;2.101661779
28.218;2.106549365
28.219;2.135874878
28.22;2.170087977
28.221;2.189638319
28.222;2.179863148
28.223;2.15542522
28.224;2.126099707
28.225;2.116324536
28.226;2.135874878
28.227;2.170087977
28.228;2.19941349
28.229;2.204301075
28.23;2.189638319
28.231;2.160312805
28.232;2.135874878
28.233;2.140762463
28.234;2.165200391
28.235;2.19941349
28.236;2.218963832
28.237;2.214076246
28.238;2.194525904
28.239;2.165200391
28.24;2.150537634
28.241;2.165200391
28.242;2.194525904
28.243;2.223851417
28.244;2.238514174
28.245;2.218963832
28.246;2.194525904
28.247;2.170087977
28.248;2.165200391
28.249;2.189638319
28.25;2.223851417
28.251;2.24340176
28.252;2.24340176
28.253;2.223851417
28.254;2.194525904
28.255;2.174975562
28.256;2.189638319
28.257;2.218963832
28.258;2.24340176
28.259;2.258064516
28.26;2.248289345
28.261;2.218963832
28.262;2.194525904
28.263;2.189638319
28.264;2.209188661
28.265;2.238514174
28.266;2.262952102
28.267;2.262952102
28.268;2.24340176
28.269;2.218963832
28.27;2.19941349
28.271;2.204301075
28.272;2.228739003
28.273;2.262952102
28.274;2.272727273
28.275;2.267839687
28.276;2.238514174
28.277;2.214076246
28.278;2.204301075
28.279;2.223851417
28.28;2.248289345
28.281;2.277614858
28.282;2.282502444
28.283;2.262952102
28.284;2.233626588
28.285;2.214076246
28.286;2.214076246
28.287;2.238514174
28.288;2.267839687
28.289;2.282502444
28.29;2.282502444
28.291;2.253176931
28.292;2.228739003
28.293;2.214076246
28.294;2.228739003
28.295;2.253176931
28.296;2.282502444
28.297;2.292277615
28.298;2.272727273
28.299;2.24340176
28.3;2.223851417
28.301;2.218963832
28.302;2.24340176
28.303;2.272727273
28.304;2.292277615
28.305;2.287390029
28.306;2.262952102
28.307;2.233626588
28.308;2.218963832
28.309;2.228739003
28.31;2.253176931
28.311;2.277614858
28.312;2.292277615
28.313;2.277614858
28.314;2.253176931
28.315;2.223851417
28.316;2.218963832
28.317;2.238514174
28.318;2.262952102
28.319;2.282502444
28.32;2.287390029
28.321;2.262952102
28.322;2.233626588
28.323;2.214076246
28.324;2.218963832
28.325;2.24340176
28.326;2.272727273
28.327;2.282502444
28.328;2.272727273
28.329;2.248289345
28.33;2.218963832
28.331;2.209188661
28.332;2.223851417
28.333;2.253176931
28.334;2.272727273
28.335;2.277614858
28.336;2.258064516
28.337;2.228739003
28.338;2.204301075
28.339;2.204301075
28.34;2.228739003
28.341;2.253176931
28.342;2.267839687
28.343;2.262952102
28.344;2.233626588
28.345;2.204301075
28.346;2.189638319
28.347;2.204301075
28.348;2.228739003
28.349;2.253176931
28.35;2.258064516
28.351;2.24340176
28.352;2.214076246
28.353;2.189638319
28.354;2.184750733
28.355;2.204301075
28.356;2.228739003
28.357;2.248289345
28.358;2.24340176
28.359;2.218963832
28.36;2.189638319
28.361;2.170087977
28.362;2.179863148
28.363;2.204301075
28.364;2.228739003
28.365;2.238514174
28.366;2.218963832
28.367;2.189638319
28.368;2.165200391
28.369;2.160312805
28.37;2.174975562
28.371;2.19941349
28.372;2.218963832
28.373;2.218963832
28.374;2.19941349
28.375;2.165200391
28.376;2.145650049
28.377;2.150537634
28.378;2.174975562
28.379;2.19941349
28.38;2.214076246
28.381;2.19941349
28.382;2.170087977
28.383;2.140762463
28.384;2.130987292
28.385;2.145650049
28.386;2.170087977
28.387;2.194525904
28.388;2.19941349
28.389;2.174975562
28.39;2.145650049
28.391;2.121212121
28.392;2.121212121
28.393;2.145650049
28.394;2.170087977
28.395;2.189638319
28.396;2.179863148
28.397;2.150537634
28.398;2.121212121
28.399;2.106549365
28.4;2.121212121
28.401;2.145650049
28.402;2.170087977
28.403;2.174975562
28.404;2.160312805
28.405;2.130987292
28.406;2.101661779
28.407;2.101661779
28.408;2.121212121
28.409;2.150537634
28.41;2.170087977
28.411;2.165200391
28.412;2.140762463
28.413;2.106549365
28.414;2.086999022
28.415;2.101661779
28.416;2.126099707
28.417;2.15542522
28.418;2.165200391
28.419;2.150537634
28.42;2.121212121
28.421;2.091886608
28.422;2.086999022
28.423;2.106549365
28.424;2.135874878
28.425;2.15542522
28.426;2.15542522
28.427;2.135874878
28.428;2.101661779
28.429;2.082111437
28.43;2.086999022
28.431;2.116324536
28.432;2.140762463
28.433;2.15542522
28.434;2.145650049
28.435;2.116324536
28.436;2.086999022
28.437;2.077223851
28.438;2.096774194
28.439;2.126099707
28.44;2.150537634
28.441;2.15542522
28.442;2.130987292
28.443;2.101661779
28.444;2.077223851
28.445;2.082111437
28.446;2.101661779
28.447;2.130987292
28.448;2.150537634
28.449;2.140762463
28.45;2.11143695
28.451;2.082111437
28.452;2.072336266
28.453;2.082111437
28.454;2.11143695
28.455;2.135874878
28.456;2.145650049
28.457;2.126099707
28.458;2.091886608
28.459;2.06744868
28.46;2.062561095
28.461;2.086999022
28.462;2.116324536
28.463;2.135874878
28.464;2.130987292
28.465;2.101661779
28.466;2.072336266
28.467;2.052785924
28.468;2.062561095
28.469;2.091886608
28.47;2.121212121
28.471;2.126099707
28.472;2.11143695
28.473;2.077223851
28.474;2.052785924
28.475;2.043010753
28.476;2.062561095
28.477;2.091886608
28.478;2.116324536
28.479;2.11143695
28.48;2.086999022
28.481;2.052785924
28.482;2.033235582
28.483;2.038123167
28.484;2.06744868
28.485;2.096774194
28.486;2.106549365
28.487;2.096774194
28.488;2.062561095
28.489;2.033235582
28.49;2.023460411
28.491;2.038123167
28.492;2.072336266
28.493;2.091886608
28.494;2.096774194
28.495;2.072336266
28.496;2.038123167
28.497;2.013685239
28.498;2.018572825
28.499;2.043010753
28.5;2.072336266
28.501;2.086999022
28.502;2.077223851
28.503;2.047898338
28.504;2.018572825
28.505;2.003910068
28.506;2.018572825
28.507;2.047898338
28.508;2.072336266
28.509;2.082111437
28.51;2.062561095
28.511;2.028347996
28.512;2.003910068
28.513;1.999022483
28.514;2.023460411
28.515;2.052785924
28.516;2.072336266
28.517;2.06744868
28.518;2.043010753
28.519;2.008797654
28.52;1.989247312
28.521;2.003910068
28.522;2.028347996
28.523;2.057673509
28.524;2.06744868
28.525;2.052785924
28.526;2.023460411
28.527;1.994134897
28.528;1.984359726
28.529;2.003910068
28.53;2.038123167
28.531;2.057673509
28.532;2.057673509
28.533;2.033235582
28.534;2.003910068
28.535;1.984359726
28.536;1.989247312
28.537;2.013685239
28.538;2.043010753
28.539;2.057673509
28.54;2.047898338
28.541;2.018572825
28.542;1.984359726
28.543;1.974584555
28.544;1.994134897
28.545;2.023460411
28.546;2.047898338
28.547;2.052785924
28.548;2.033235582
28.549;1.999022483
28.55;1.974584555
28.551;1.979472141
28.552;2.003910068
28.553;2.033235582
28.554;2.052785924
28.555;2.043010753
28.556;2.013685239
28.557;1.984359726
28.558;1.96969697
28.559;1.984359726
28.56;2.013685239
28.561;2.038123167
28.562;2.047898338
28.563;2.028347996
28.564;1.999022483
28.565;1.96969697
28.566;1.96969697
28.567;1.994134897
28.568;2.023460411
28.569;2.043010753
28.57;2.038123167
28.571;2.013685239
28.572;1.984359726
28.573;1.964809384
28.574;1.979472141
28.575;2.003910068
28.576;2.033235582
28.577;2.043010753
28.578;2.028347996
28.579;1.999022483
28.58;1.96969697
28.581;1.96969697
28.582;1.989247312
28.583;2.018572825
28.584;2.043010753
28.585;2.043010753
28.586;2.018572825
28.587;1.989247312
28.588;1.964809384
28.589;1.974584555
28.59;2.003910068
28.591;2.033235582
28.592;2.047898338
28.593;2.038123167
28.594;2.008797654
28.595;1.979472141
28.596;1.96969697
28.597;1.989247312
28.598;2.018572825
28.599;2.043010753
28.6;2.047898338
28.601;2.028347996
28.602;1.999022483
28.603;1.974584555
28.604;1.979472141
28.605;2.008797654
28.606;2.038123167
28.607;2.057673509
28.608;2.047898338
28.609;2.023460411
28.61;1.994134897
28.611;1.984359726
28.612;1.999022483
28.613;2.028347996
28.614;2.057673509
28.615;2.06744868
28.616;2.052785924
28.617;2.018572825
28.618;1.994134897
28.619;1.994134897
28.62;2.023460411
28.621;2.052785924
28.622;2.077223851
28.623;2.072336266
28.624;2.052785924
28.625;2.023460411
28.626;2.008797654
28.627;2.023460411
28.628;2.047898338
28.629;2.082111437
28.63;2.096774194
28.631;2.082111437
28.632;2.057673509
28.633;2.033235582
28.634;2.028347996
28.635;2.052785924
28.636;2.086999022
28.637;2.11143695
28.638;2.11143695
28.639;2.091886608
28.64;2.06744868
28.641;2.047898338
28.642;2.062561095
28.643;2.091886608
28.644;2.121212121
28.645;2.140762463
28.646;2.130987292
28.647;2.106549365
28.648;2.082111437
28.649;2.077223851
28.65;2.096774194
28.651;2.130987292
28.652;2.160312805
28.653;2.165200391
28.654;2.150537634
28.655;2.121212121
28.656;2.101661779
28.657;2.11143695
28.658;2.135874878
28.659;2.170087977
28.66;2.189638319
28.661;2.184750733
28.662;2.165200391
28.663;2.135874878
28.664;2.130987292
28.665;2.145650049
28.666;2.179863148
28.667;2.209188661
28.668;2.214076246
28.669;2.204301075
28.67;2.174975562
28.671;2.15542522
28.672;2.160312805
28.673;2.184750733
28.674;2.214076246
28.675;2.238514174
28.676;2.233626588
28.677;2.214076246
28.678;2.189638319
28.679;2.179863148
28.68;2.194525904
28.681;2.223851417
28.682;2.248289345
28.683;2.258064516
28.684;2.248289345
28.685;2.223851417
28.686;2.19941349
28.687;2.19941349
28.688;2.223851417
28.689;2.253176931
28.69;2.272727273
28.691;2.277614858
28.692;2.258064516
28.693;2.233626588
28.694;2.218963832
28.695;2.228739003
28.696;2.253176931
28.697;2.282502444
28.698;2.302052786
28.699;2.292277615
28.7;2.267839687
28.701;2.24340176
28.702;2.24340176
28.703;2.258064516
28.704;2.287390029
28.705;2.311827957
28.706;2.316715543
28.707;2.306940371
28.708;2.277614858
28.709;2.262952102
28.71;2.272727273
28.711;2.2971652
28.712;2.326490714
28.713;2.346041056
28.714;2.34115347
28.715;2.321603128
28.716;2.2971652
28.717;2.292277615
28.718;2.311827957
28.719;2.336265885
28.72;2.365591398
28.721;2.370478983
28.722;2.360703812
28.723;2.336265885
28.724;2.321603128
28.725;2.326490714
28.726;2.350928641
28.727;2.375366569
28.728;2.399804497
28.729;2.394916911
28.73;2.380254154
28.731;2.360703812
28.732;2.350928641
28.733;2.365591398
28.734;2.390029326
28.735;2.414467253
28.736;2.42913001
28.737;2.419354839
28.738;2.399804497
28.739;2.380254154
28.74;2.38514174
28.741;2.404692082
28.742;2.42913001
28.743;2.448680352
28.744;2.453567937
28.745;2.438905181
28.746;2.419354839
28.747;2.409579668
28.748;2.414467253
28.749;2.438905181
28.75;2.458455523
28.751;2.47311828
28.752;2.468230694
28.753;2.448680352
28.754;2.42913001
28.755;2.42913001
28.756;2.443792766
28.757;2.468230694
28.758;2.487781036
28.759;2.487781036
28.76;2.478005865
28.761;2.458455523
28.762;2.443792766
28.763;2.448680352
28.764;2.468230694
28.765;2.492668622
28.766;2.507331378
28.767;2.502443793
28.768;2.482893451
28.769;2.463343109
28.77;2.458455523
28.771;2.468230694
28.772;2.492668622
28.773;2.512218964
28.774;2.517106549
28.775;2.502443793
28.776;2.487781036
28.777;2.47311828
28.778;2.47311828
28.779;2.492668622
28.78;2.512218964
28.781;2.52688172
28.782;2.52688172
28.783;2.512218964
28.784;2.487781036
28.785;2.482893451
28.786;2.492668622
28.787;2.512218964
28.788;2.531769306
28.789;2.536656891
28.79;2.531769306
28.791;2.507331378
28.792;2.492668622
28.793;2.492668622
28.794;2.507331378
28.795;2.52688172
28.796;2.546432063
28.797;2.546432063
28.798;2.52688172
28.799;2.507331378
28.8;2.497556207
28.801;2.502443793
28.802;2.52688172
28.803;2.541544477
28.804;2.551319648
28.805;2.541544477
28.806;2.52688172
28.807;2.507331378
28.808;2.502443793
28.809;2.517106549
28.81;2.536656891
28.811;2.551319648
28.812;2.551319648
28.813;2.541544477
28.814;2.517106549
28.815;2.502443793
28.816;2.507331378
28.817;2.52688172
28.818;2.541544477
28.819;2.556207234
28.82;2.546432063
28.821;2.52688172
28.822;2.507331378
28.823;2.497556207
28.824;2.507331378
28.825;2.531769306
28.826;2.541544477
28.827;2.546432063
28.828;2.531769306
28.829;2.512218964
28.83;2.492668622
28.831;2.492668622
28.832;2.512218964
28.833;2.531769306
28.834;2.541544477
28.835;2.536656891
28.836;2.517106549
28.837;2.492668622
28.838;2.482893451
28.839;2.492668622
28.84;2.512218964
28.841;2.52688172
28.842;2.531769306
28.843;2.521994135
28.844;2.497556207
28.845;2.478005865
28.846;2.478005865
28.847;2.492668622
28.848;2.512218964
28.849;2.52688172
28.85;2.521994135
28.851;2.502443793
28.852;2.482893451
28.853;2.468230694
28.854;2.478005865
28.855;2.492668622
28.856;2.512218964
28.857;2.521994135
28.858;2.512218964
28.859;2.487781036
28.86;2.468230694
28.861;2.463343109
28.862;2.478005865
28.863;2.502443793
28.864;2.517106549
28.865;2.517106549
28.866;2.497556207
28.867;2.478005865
28.868;2.463343109
28.869;2.468230694
28.87;2.487781036
28.871;2.507331378
28.872;2.517106549
28.873;2.512218964
28.874;2.487781036
28.875;2.47311828
28.876;2.463343109
28.877;2.47311828
28.878;2.497556207
28.879;2.517106549
28.88;2.517106549
28.881;2.507331378
28.882;2.482893451
28.883;2.468230694
28.884;2.47311828
28.885;2.492668622
28.886;2.512218964
28.887;2.52688172
28.888;2.521994135
28.889;2.507331378
28.89;2.482893451
28.891;2.478005865
28.892;2.487781036
28.893;2.507331378
28.894;2.531769306
28.895;2.536656891
28.896;2.521994135
28.897;2.502443793
28.898;2.487781036
28.899;2.492668622
28.9;2.507331378
28.901;2.52688172
28.902;2.546432063
28.903;2.541544477
28.904;2.52688172
28.905;2.507331378
28.906;2.497556207
28.907;2.507331378
28.908;2.52688172
28.909;2.546432063
28.91;2.556207234
28.911;2.546432063
28.912;2.52688172
28.913;2.512218964
28.914;2.512218964
28.915;2.52688172
28.916;2.546432063
28.917;2.561094819
28.918;2.561094819
28.919;2.546432063
28.92;2.52688172
28.921;2.517106549
28.922;2.52688172
28.923;2.541544477
28.924;2.561094819
28.925;2.57086999
28.926;2.565982405
28.927;2.551319648
28.928;2.531769306
28.929;2.52688172
28.93;2.541544477
28.931;2.561094819
28.932;2.575757576
28.933;2.580645161
28.934;2.565982405
28.935;2.551319648
28.936;2.536656891
28.937;2.536656891
28.938;2.556207234
28.939;2.575757576
28.94;2.585532747
28.941;2.580645161
28.942;2.565982405
28.943;2.546432063
28.944;2.536656891
28.945;2.551319648
28.946;2.57086999
28.947;2.585532747
28.948;2.590420332
28.949;2.580645161
28.95;2.561094819
28.951;2.546432063
28.952;2.546432063
28.953;2.561094819
28.954;2.580645161
28.955;2.595307918
28.956;2.590420332
28.957;2.575757576
28.958;2.556207234
28.959;2.546432063
28.96;2.551319648
28.961;2.575757576
28.962;2.590420332
28.963;2.595307918
28.964;2.585532747
28.965;2.57086999
28.966;2.551319648
28.967;2.551319648
28.968;2.561094819
28.969;2.580645161
28.97;2.595307918
28.971;2.595307918
28.972;2.580645161
28.973;2.561094819
28.974;2.546432063
28.975;2.551319648
28.976;2.57086999
28.977;2.585532747
28.978;2.595307918
28.979;2.585532747
28.98;2.57086999
28.981;2.551319648
28.982;2.546432063
28.983;2.561094819
28.984;2.580645161
28.985;2.595307918
28.986;2.595307918
28.987;2.580645161
28.988;2.561094819
28.989;2.546432063
28.99;2.546432063
28.991;2.565982405
28.992;2.585532747
28.993;2.595307918
28.994;2.590420332
28.995;2.57086999
28.996;2.551319648
28.997;2.546432063
28.998;2.556207234
28.999;2.575757576
29;2.590420332
29.001;2.595307918
29.002;2.580645161
29.003;2.561094819
29.004;2.546432063
29.005;2.546432063
29.006;2.565982405
29.007;2.585532747
29.008;2.595307918
29.009;2.595307918
29.01;2.575757576
29.011;2.556207234
29.012;2.546432063
29.013;2.556207234
29.014;2.575757576
29.015;2.590420332
29.016;2.600195503
29.017;2.590420332
29.018;2.57086999
29.019;2.556207234
29.02;2.551319648
29.021;2.565982405
29.022;2.585532747
29.023;2.600195503
29.024;2.595307918
29.025;2.585532747
29.026;2.565982405
29.027;2.551319648
29.028;2.561094819
29.029;2.580645161
29.03;2.595307918
29.031;2.605083089
29.032;2.600195503
29.033;2.575757576
29.034;2.561094819
29.035;2.556207234
29.036;2.57086999
29.037;2.590420332
29.038;2.605083089
29.039;2.605083089
29.04;2.595307918
29.041;2.575757576
29.042;2.561094819
29.043;2.565982405
29.044;2.580645161
29.045;2.600195503
29.046;2.609970674
29.047;2.605083089
29.048;2.590420332
29.049;2.57086999
29.05;2.565982405
29.051;2.575757576
29.052;2.595307918
29.053;2.609970674
29.054;2.61485826
29.055;2.600195503
29.056;2.580645161
29.057;2.57086999
29.058;2.57086999
29.059;2.585532747
29.06;2.605083089
29.061;2.61485826
29.062;2.609970674
29.063;2.595307918
29.064;2.575757576
29.065;2.57086999
29.066;2.575757576
29.067;2.595307918
29.068;2.609970674
29.069;2.619745846
29.07;2.605083089
29.071;2.585532747
29.072;2.57086999
29.073;2.57086999
29.074;2.580645161
29.075;2.600195503
29.076;2.61485826
29.077;2.609970674
29.078;2.595307918
29.079;2.575757576
29.08;2.565982405
29.081;2.57086999
29.082;2.585532747
29.083;2.605083089
29.084;2.609970674
29.085;2.600195503
29.086;2.580645161
29.087;2.565982405
29.088;2.561094819
29.089;2.57086999
29.09;2.590420332
29.091;2.600195503
29.092;2.600195503
29.093;2.585532747
29.094;2.565982405
29.095;2.551319648
29.096;2.556207234
29.097;2.565982405
29.098;2.585532747
29.099;2.595307918
29.1;2.585532747
29.101;2.565982405
29.102;2.546432063
29.103;2.541544477
29.104;2.551319648
29.105;2.565982405
29.106;2.580645161
29.107;2.580645161
29.108;2.565982405
29.109;2.546432063
29.11;2.531769306
29.111;2.531769306
29.112;2.546432063
29.113;2.561094819
29.114;2.57086999
29.115;2.565982405
29.116;2.546432063
29.117;2.52688172
29.118;2.517106549
29.119;2.521994135
29.12;2.536656891
29.121;2.551319648
29.122;2.556207234
29.123;2.541544477
29.124;2.521994135
29.125;2.507331378
29.126;2.502443793
29.127;2.517106549
29.128;2.531769306
29.129;2.541544477
29.13;2.536656891
29.131;2.517106549
29.132;2.492668622
29.133;2.487781036
29.134;2.487781036
29.135;2.507331378
29.136;2.517106549
29.137;2.52688172
29.138;2.512218964
29.139;2.492668622
29.14;2.47311828
29.141;2.468230694
29.142;2.478005865
29.143;2.492668622
29.144;2.507331378
29.145;2.502443793
29.146;2.487781036
29.147;2.463343109
29.148;2.443792766
29.149;2.448680352
29.15;2.463343109
29.151;2.482893451
29.152;2.487781036
29.153;2.478005865
29.154;2.453567937
29.155;2.42913001
29.156;2.424242424
29.157;2.434017595
29.158;2.448680352
29.159;2.463343109
29.16;2.463343109
29.161;2.443792766
29.162;2.419354839
29.163;2.399804497
29.164;2.399804497
29.165;2.414467253
29.166;2.42913001
29.167;2.438905181
29.168;2.42913001
29.169;2.409579668
29.17;2.380254154
29.171;2.370478983
29.172;2.375366569
29.173;2.394916911
29.174;2.409579668
29.175;2.409579668
29.176;2.394916911
29.177;2.370478983
29.178;2.346041056
29.179;2.34115347
29.18;2.350928641
29.181;2.375366569
29.182;2.38514174
29.183;2.380254154
29.184;2.355816227
29.185;2.326490714
29.186;2.311827957
29.187;2.316715543
29.188;2.336265885
29.189;2.355816227
29.19;2.360703812
29.191;2.34115347
29.192;2.316715543
29.193;2.292277615
29.194;2.287390029
29.195;2.2971652
29.196;2.321603128
29.197;2.336265885
29.198;2.336265885
29.199;2.311827957
29.2;2.287390029
29.201;2.267839687
29.202;2.272727273
29.203;2.292277615
29.204;2.311827957
29.205;2.326490714
29.206;2.311827957
29.207;2.287390029
29.208;2.262952102
29.209;2.258064516
29.21;2.272727273
29.211;2.2971652
29.212;2.316715543
29.213;2.316715543
29.214;2.302052786
29.215;2.272727273
29.216;2.258064516
29.217;2.262952102
29.218;2.282502444
29.219;2.311827957
29.22;2.326490714
29.221;2.321603128
29.222;2.2971652
29.223;2.272727273
29.224;2.267839687
29.225;2.282502444
29.226;2.306940371
29.227;2.331378299
29.228;2.336265885
29.229;2.326490714
29.23;2.2971652
29.231;2.282502444
29.232;2.282502444
29.233;2.306940371
29.234;2.336265885
29.235;2.350928641
29.236;2.350928641
29.237;2.331378299
29.238;2.306940371
29.239;2.302052786
29.24;2.311827957
29.241;2.34115347
29.242;2.360703812
29.243;2.370478983
29.244;2.360703812
29.245;2.34115347
29.246;2.321603128
29.247;2.321603128
29.248;2.34115347
29.249;2.365591398
29.25;2.38514174
29.251;2.390029326
29.252;2.375366569
29.253;2.350928641
29.254;2.34115347
29.255;2.346041056
29.256;2.370478983
29.257;2.394916911
29.258;2.409579668
29.259;2.399804497
29.26;2.380254154
29.261;2.360703812
29.262;2.360703812
29.263;2.375366569
29.264;2.399804497
29.265;2.419354839
29.266;2.424242424
29.267;2.409579668
29.268;2.390029326
29.269;2.375366569
29.27;2.380254154
29.271;2.404692082
29.272;2.42913001
29.273;2.438905181
29.274;2.438905181
29.275;2.419354839
29.276;2.399804497
29.277;2.394916911
29.278;2.404692082
29.279;2.42913001
29.28;2.453567937
29.281;2.458455523
29.282;2.443792766
29.283;2.424242424
29.284;2.409579668
29.285;2.409579668
29.286;2.42913001
29.287;2.453567937
29.288;2.47311828
29.289;2.468230694
29.29;2.453567937
29.291;2.434017595
29.292;2.424242424
29.293;2.434017595
29.294;2.458455523
29.295;2.478005865
29.296;2.487781036
29.297;2.478005865
29.298;2.458455523
29.299;2.443792766
29.3;2.438905181
29.301;2.458455523
29.302;2.482893451
29.303;2.502443793
29.304;2.497556207
29.305;2.482893451
29.306;2.463343109
29.307;2.453567937
29.308;2.463343109
29.309;2.482893451
29.31;2.502443793
29.311;2.517106549
29.312;2.507331378
29.313;2.487781036
29.314;2.468230694
29.315;2.468230694
29.316;2.482893451
29.317;2.507331378
29.318;2.52688172
29.319;2.52688172
29.32;2.517106549
29.321;2.492668622
29.322;2.482893451
29.323;2.487781036
29.324;2.507331378
29.325;2.52688172
29.326;2.541544477
29.327;2.536656891
29.328;2.521994135
29.329;2.497556207
29.33;2.492668622
29.331;2.507331378
29.332;2.52688172
29.333;2.546432063
29.334;2.551319648
29.335;2.541544477
29.336;2.521994135
29.337;2.507331378
29.338;2.512218964
29.339;2.52688172
29.34;2.551319648
29.341;2.565982405
29.342;2.565982405
29.343;2.546432063
29.344;2.531769306
29.345;2.521994135
29.346;2.531769306
29.347;2.556207234
29.348;2.575757576
29.349;2.580645161
29.35;2.57086999
29.351;2.556207234
29.352;2.541544477
29.353;2.541544477
29.354;2.556207234
29.355;2.580645161
29.356;2.595307918
29.357;2.600195503
29.358;2.585532747
29.359;2.565982405
29.36;2.556207234
29.361;2.565982405
29.362;2.585532747
29.363;2.605083089
29.364;2.61485826
29.365;2.609970674
29.366;2.590420332
29.367;2.580645161
29.368;2.575757576
29.369;2.590420332
29.37;2.609970674
29.371;2.624633431
29.372;2.629521017
29.373;2.619745846
29.374;2.600195503
29.375;2.590420332
29.376;2.595307918
29.377;2.61485826
29.378;2.629521017
29.379;2.639296188
29.38;2.634408602
29.381;2.619745846
29.382;2.605083089
29.383;2.600195503
29.384;2.61485826
29.385;2.629521017
29.386;2.649071359
29.387;2.653958944
29.388;2.644183773
29.389;2.624633431
29.39;2.61485826
29.391;2.61485826
29.392;2.629521017
29.393;2.649071359
29.394;2.65884653
29.395;2.653958944
29.396;2.639296188
29.397;2.624633431
29.398;2.619745846
29.399;2.629521017
29.4;2.644183773
29.401;2.65884653
29.402;2.668621701
29.403;2.653958944
29.404;2.639296188
29.405;2.624633431
29.406;2.624633431
29.407;2.639296188
29.408;2.65884653
29.409;2.668621701
29.41;2.668621701
29.411;2.653958944
29.412;2.634408602
29.413;2.624633431
29.414;2.634408602
29.415;2.649071359
29.416;2.663734115
29.417;2.673509286
29.418;2.663734115
29.419;2.649071359
29.42;2.629521017
29.421;2.629521017
29.422;2.639296188
29.423;2.653958944
29.424;2.668621701
29.425;2.668621701
29.426;2.653958944
29.427;2.639296188
29.428;2.624633431
29.429;2.629521017
29.43;2.644183773
29.431;2.663734115
29.432;2.668621701
29.433;2.663734115
29.434;2.644183773
29.435;2.629521017
29.436;2.624633431
29.437;2.634408602
29.438;2.649071359
29.439;2.663734115
29.44;2.663734115
29.441;2.653958944
29.442;2.634408602
29.443;2.624633431
29.444;2.624633431
29.445;2.639296188
29.446;2.653958944
29.447;2.663734115
29.448;2.65884653
29.449;2.644183773
29.45;2.629521017
29.451;2.619745846
29.452;2.629521017
29.453;2.644183773
29.454;2.65884653
29.455;2.663734115
29.456;2.649071359
29.457;2.634408602
29.458;2.619745846
29.459;2.619745846
29.46;2.634408602
29.461;2.649071359
29.462;2.65884653
29.463;2.653958944
29.464;2.639296188
29.465;2.619745846
29.466;2.61485826
29.467;2.619745846
29.468;2.634408602
29.469;2.649071359
29.47;2.653958944
29.471;2.644183773
29.472;2.629521017
29.473;2.61485826
29.474;2.609970674
29.475;2.624633431
29.476;2.639296188
29.477;2.653958944
29.478;2.649071359
29.479;2.634408602
29.48;2.61485826
29.481;2.605083089
29.482;2.609970674
29.483;2.624633431
29.484;2.639296188
29.485;2.649071359
29.486;2.639296188
29.487;2.619745846
29.488;2.605083089
29.489;2.600195503
29.49;2.609970674
29.491;2.629521017
29.492;2.639296188
29.493;2.639296188
29.494;2.624633431
29.495;2.605083089
29.496;2.595307918
29.497;2.595307918
29.498;2.609970674
29.499;2.624633431
29.5;2.634408602
29.501;2.624633431
29.502;2.609970674
29.503;2.590420332
29.504;2.585532747
29.505;2.595307918
29.506;2.609970674
29.507;2.624633431
29.508;2.624633431
29.509;2.609970674
29.51;2.595307918
29.511;2.580645161
29.512;2.580645161
29.513;2.590420332
29.514;2.605083089
29.515;2.619745846
29.516;2.609970674
29.517;2.595307918
29.518;2.575757576
29.519;2.565982405
29.52;2.575757576
29.521;2.585532747
29.522;2.605083089
29.523;2.605083089
29.524;2.595307918
29.525;2.575757576
29.526;2.561094819
29.527;2.556207234
29.528;2.57086999
29.529;2.585532747
29.53;2.595307918
29.531;2.590420332
29.532;2.575757576
29.533;2.556207234
29.534;2.546432063
29.535;2.551319648
29.536;2.565982405
29.537;2.575757576
29.538;2.585532747
29.539;2.575757576
29.54;2.556207234
29.541;2.536656891
29.542;2.531769306
29.543;2.541544477
29.544;2.561094819
29.545;2.57086999
29.546;2.57086999
29.547;2.556207234
29.548;2.536656891
29.549;2.521994135
29.55;2.521994135
29.551;2.536656891
29.552;2.556207234
29.553;2.561094819
29.554;2.551319648
29.555;2.531769306
29.556;2.512218964
29.557;2.507331378
29.558;2.517106549
29.559;2.531769306
29.56;2.546432063
29.561;2.551319648
29.562;2.531769306
29.563;2.512218964
29.564;2.497556207
29.565;2.497556207
29.566;2.512218964
29.567;2.52688172
29.568;2.536656891
29.569;2.52688172
29.57;2.512218964
29.571;2.492668622
29.572;2.482893451
29.573;2.487781036
29.574;2.507331378
29.575;2.521994135
29.576;2.521994135
29.577;2.507331378
29.578;2.487781036
29.579;2.468230694
29.58;2.468230694
29.581;2.482893451
29.582;2.497556207
29.583;2.507331378
29.584;2.502443793
29.585;2.482893451
29.586;2.463343109
29.587;2.453567937
29.588;2.458455523
29.589;2.47311828
29.59;2.487781036
29.591;2.492668622
29.592;2.482893451
29.593;2.458455523
29.594;2.443792766
29.595;2.438905181
29.596;2.448680352
29.597;2.463343109
29.598;2.478005865
29.599;2.47311828
29.6;2.458455523
29.601;2.434017595
29.602;2.419354839
29.603;2.424242424
29.604;2.438905181
29.605;2.453567937
29.606;2.458455523
29.607;2.453567937
29.608;2.434017595
29.609;2.409579668
29.61;2.399804497
29.611;2.414467253
29.612;2.42913001
29.613;2.443792766
29.614;2.438905181
29.615;2.424242424
29.616;2.399804497
29.617;2.38514174
29.618;2.38514174
29.619;2.399804497
29.62;2.414467253
29.621;2.424242424
29.622;2.414467253
29.623;2.394916911
29.624;2.370478983
29.625;2.360703812
29.626;2.370478983
29.627;2.38514174
29.628;2.399804497
29.629;2.399804497
29.63;2.38514174
29.631;2.360703812
29.632;2.346041056
29.633;2.34115347
29.634;2.350928641
29.635;2.370478983
29.636;2.380254154
29.637;2.375366569
29.638;2.355816227
29.639;2.331378299
29.64;2.316715543
29.641;2.321603128
29.642;2.34115347
29.643;2.350928641
29.644;2.355816227
29.645;2.346041056
29.646;2.321603128
29.647;2.2971652
29.648;2.292277615
29.649;2.302052786
29.65;2.321603128
29.651;2.336265885
29.652;2.326490714
29.653;2.311827957
29.654;2.287390029
29.655;2.272727273
29.656;2.272727273
29.657;2.287390029
29.658;2.306940371
29.659;2.311827957
29.66;2.302052786
29.661;2.277614858
29.662;2.258064516
29.663;2.248289345
29.664;2.258064516
29.665;2.272727273
29.666;2.287390029
29.667;2.287390029
29.668;2.267839687
29.669;2.24340176
29.67;2.228739003
29.671;2.228739003
29.672;2.24340176
29.673;2.258064516
29.674;2.267839687
29.675;2.262952102
29.676;2.238514174
29.677;2.214076246
29.678;2.204301075
29.679;2.209188661
29.68;2.228739003
29.681;2.24340176
29.682;2.248289345
29.683;2.233626588
29.684;2.204301075
29.685;2.184750733
29.686;2.184750733
29.687;2.194525904
29.688;2.214076246
29.689;2.228739003
29.69;2.218963832
29.691;2.19941349
29.692;2.174975562
29.693;2.160312805
29.694;2.165200391
29.695;2.184750733
29.696;2.19941349
29.697;2.209188661
29.698;2.194525904
29.699;2.170087977
29.7;2.140762463
29.701;2.135874878
29.702;2.150537634
29.703;2.170087977
29.704;2.184750733
29.705;2.179863148
29.706;2.160312805
29.707;2.130987292
29.708;2.116324536
29.709;2.121212121
29.71;2.135874878
29.711;2.15542522
29.712;2.165200391
29.713;2.150537634
29.714;2.126099707
29.715;2.101661779
29.716;2.091886608
29.717;2.106549365
29.718;2.126099707
29.719;2.140762463
29.72;2.140762463
29.721;2.121212121
29.722;2.101661779
29.723;2.077223851
29.724;2.082111437
29.725;2.101661779
29.726;2.121212121
29.727;2.130987292
29.728;2.126099707
29.729;2.101661779
29.73;2.077223851
29.731;2.06744868
29.732;2.082111437
29.733;2.101661779
29.734;2.126099707
29.735;2.126099707
29.736;2.116324536
29.737;2.091886608
29.738;2.077223851
29.739;2.072336266
29.74;2.096774194
29.741;2.121212121
29.742;2.135874878
29.743;2.135874878
29.744;2.116324536
29.745;2.091886608
29.746;2.086999022
29.747;2.096774194
29.748;2.121212121
29.749;2.145650049
29.75;2.15542522
29.751;2.145650049
29.752;2.126099707
29.753;2.11143695
29.754;2.11143695
29.755;2.130987292
29.756;2.15542522
29.757;2.179863148
29.758;2.179863148
29.759;2.165200391
29.76;2.145650049
29.761;2.135874878
29.762;2.145650049
29.763;2.170087977
29.764;2.19941349
29.765;2.214076246
29.766;2.204301075
29.767;2.184750733
29.768;2.170087977
29.769;2.170087977
29.77;2.189638319
29.771;2.218963832
29.772;2.238514174
29.773;2.24340176
29.774;2.233626588
29.775;2.214076246
29.776;2.204301075
29.777;2.209188661
29.778;2.233626588
29.779;2.258064516
29.78;2.277614858
29.781;2.272727273
29.782;2.258064516
29.783;2.238514174
29.784;2.238514174
29.785;2.253176931
29.786;2.277614858
29.787;2.302052786
29.788;2.306940371
29.789;2.302052786
29.79;2.282502444
29.791;2.267839687
29.792;2.277614858
29.793;2.2971652
29.794;2.321603128
29.795;2.34115347
29.796;2.34115347
29.797;2.326490714
29.798;2.306940371
29.799;2.302052786
29.8;2.316715543
29.801;2.34115347
29.802;2.360703812
29.803;2.370478983
29.804;2.365591398
29.805;2.350928641
29.806;2.336265885
29.807;2.336265885
29.808;2.355816227
29.809;2.380254154
29.81;2.399804497
29.811;2.399804497
29.812;2.390029326
29.813;2.375366569
29.814;2.365591398
29.815;2.375366569
29.816;2.399804497
29.817;2.419354839
29.818;2.42913001
29.819;2.424242424
29.82;2.409579668
29.821;2.399804497
29.822;2.394916911
29.823;2.414467253
29.824;2.434017595
29.825;2.453567937
29.826;2.458455523
29.827;2.448680352
29.828;2.434017595
29.829;2.424242424
29.83;2.42913001
29.831;2.448680352
29.832;2.47311828
29.833;2.487781036
29.834;2.482893451
29.835;2.47311828
29.836;2.458455523
29.837;2.458455523
29.838;2.468230694
29.839;2.492668622
29.84;2.512218964
29.841;2.517106549
29.842;2.512218964
29.843;2.497556207
29.844;2.487781036
29.845;2.492668622
29.846;2.512218964
29.847;2.531769306
29.848;2.546432063
29.849;2.546432063
29.85;2.531769306
29.851;2.52688172
29.852;2.521994135
29.853;2.531769306
29.854;2.551319648
29.855;2.57086999
29.856;2.580645161
29.857;2.575757576
29.858;2.561094819
29.859;2.551319648
29.86;2.556207234
29.861;2.57086999
29.862;2.590420332
29.863;2.605083089
29.864;2.609970674
29.865;2.595307918
29.866;2.585532747
29.867;2.575757576
29.868;2.585532747
29.869;2.605083089
29.87;2.619745846
29.871;2.629521017
29.872;2.624633431
29.873;2.61485826
29.874;2.600195503
29.875;2.600195503
29.876;2.609970674
29.877;2.629521017
29.878;2.644183773
29.879;2.644183773
29.88;2.634408602
29.881;2.619745846
29.882;2.609970674
29.883;2.61485826
29.884;2.629521017
29.885;2.644183773
29.886;2.653958944
29.887;2.649071359
29.888;2.634408602
29.889;2.619745846
29.89;2.61485826
29.891;2.629521017
29.892;2.644183773
29.893;2.65884653
29.894;2.65884653
29.895;2.649071359
29.896;2.634408602
29.897;2.624633431
29.898;2.624633431
29.899;2.639296188
29.9;2.653958944
29.901;2.663734115
29.902;2.65884653
29.903;2.649071359
29.904;2.629521017
29.905;2.629521017
29.906;2.634408602
29.907;2.649071359
29.908;2.668621701
29.909;2.668621701
29.91;2.663734115
29.911;2.644183773
29.912;2.634408602
29.913;2.634408602
29.914;2.644183773
29.915;2.663734115
29.916;2.673509286
29.917;2.668621701
29.918;2.65884653
29.919;2.644183773
29.92;2.634408602
29.921;2.644183773
29.922;2.65884653
29.923;2.673509286
29.924;2.678396872
29.925;2.668621701
29.926;2.653958944
29.927;2.644183773
29.928;2.639296188
29.929;2.649071359
29.93;2.668621701
29.931;2.678396872
29.932;2.678396872
29.933;2.668621701
29.934;2.649071359
29.935;2.644183773
29.936;2.644183773
29.937;2.663734115
29.938;2.673509286
29.939;2.683284457
29.94;2.678396872
29.941;2.663734115
29.942;2.649071359
29.943;2.644183773
29.944;2.653958944
29.945;2.668621701
29.946;2.683284457
29.947;2.683284457
29.948;2.673509286
29.949;2.65884653
29.95;2.644183773
29.951;2.649071359
29.952;2.663734115
29.953;2.678396872
29.954;2.688172043
29.955;2.683284457
29.956;2.668621701
29.957;2.653958944
29.958;2.649071359
29.959;2.653958944
29.96;2.673509286
29.961;2.688172043
29.962;2.688172043
29.963;2.678396872
29.964;2.663734115
29.965;2.649071359
29.966;2.653958944
29.967;2.663734115
29.968;2.683284457
29.969;2.693059629
29.97;2.688172043
29.971;2.673509286
29.972;2.663734115
29.973;2.653958944
29.974;2.65884653
29.975;2.673509286
29.976;2.693059629
29.977;2.697947214
29.978;2.688172043
29.979;2.673509286
29.98;2.65884653
29.981;2.65884653
29.982;2.673509286
29.983;2.688172043
29.984;2.697947214
29.985;2.697947214
29.986;2.688172043
29.987;2.668621701
29.988;2.663734115
29.989;2.668621701
29.99;2.683284457
29.991;2.697947214
29.992;2.707722385
29.993;2.7028348
29.994;2.688172043
29.995;2.673509286
29.996;2.668621701
29.997;2.683284457
29.998;2.697947214
29.999;2.712609971
30;2.712609971
30.001;2.7028348
30.002;2.688172043
30.003;2.678396872
30.004;2.683284457
30.005;2.697947214
30.006;2.712609971
30.007;2.722385142
30.008;2.717497556
30.009;2.7028348
30.01;2.688172043
30.011;2.688172043
30.012;2.693059629
30.013;2.707722385
30.014;2.722385142
30.015;2.727272727
30.016;2.717497556
30.017;2.7028348
30.018;2.693059629
30.019;2.697947214
30.02;2.707722385
30.021;2.722385142
30.022;2.732160313
30.023;2.732160313
30.024;2.717497556
30.025;2.7028348
30.026;2.697947214
30.027;2.707722385
30.028;2.722385142
30.029;2.737047898
30.03;2.737047898
30.031;2.732160313
30.032;2.717497556
30.033;2.707722385
30.034;2.707722385
30.035;2.717497556
30.036;2.732160313
30.037;2.741935484
30.038;2.741935484
30.039;2.732160313
30.04;2.717497556
30.041;2.707722385
30.042;2.717497556
30.043;2.727272727
30.044;2.741935484
30.045;2.746823069
30.046;2.741935484
30.047;2.727272727
30.048;2.712609971
30.049;2.712609971
30.05;2.722385142
30.051;2.737047898
30.052;2.746823069
30.053;2.746823069
30.054;2.737047898
30.055;2.722385142
30.056;2.712609971
30.057;2.717497556
30.058;2.727272727
30.059;2.741935484
30.06;2.746823069
30.061;2.746823069
30.062;2.732160313
30.063;2.717497556
30.064;2.712609971
30.065;2.722385142
30.066;2.737047898
30.067;2.746823069
30.068;2.746823069
30.069;2.737047898
30.07;2.722385142
30.071;2.712609971
30.072;2.712609971
30.073;2.727272727
30.074;2.737047898
30.075;2.746823069
30.076;2.741935484
30.077;2.727272727
30.078;2.717497556
30.079;2.707722385
30.08;2.717497556
30.081;2.732160313
30.082;2.741935484
30.083;2.741935484
30.084;2.732160313
30.085;2.717497556
30.086;2.707722385
30.087;2.707722385
30.088;2.717497556
30.089;2.732160313
30.09;2.741935484
30.091;2.737047898
30.092;2.722385142
30.093;2.712609971
30.094;2.7028348
30.095;2.707722385
30.096;2.722385142
30.097;2.737047898
30.098;2.737047898
30.099;2.732160313
30.1;2.717497556
30.101;2.7028348
30.102;2.7028348
30.103;2.712609971
30.104;2.727272727
30.105;2.737047898
30.106;2.737047898
30.107;2.722385142
30.108;2.712609971
30.109;2.7028348
30.11;2.707722385
30.111;2.717497556
30.112;2.732160313
30.113;2.737047898
30.114;2.732160313
30.115;2.717497556
30.116;2.707722385
30.117;2.7028348
30.118;2.712609971
30.119;2.727272727
30.12;2.737047898
30.121;2.737047898
30.122;2.727272727
30.123;2.717497556
30.124;2.707722385
30.125;2.707722385
30.126;2.722385142
30.127;2.732160313
30.128;2.741935484
30.129;2.737047898
30.13;2.722385142
30.131;2.712609971
30.132;2.707722385
30.133;2.717497556
30.134;2.732160313
30.135;2.741935484
30.136;2.746823069
30.137;2.737047898
30.138;2.722385142
30.139;2.712609971
30.14;2.712609971
30.141;2.727272727
30.142;2.737047898
30.143;2.746823069
30.144;2.741935484
30.145;2.732160313
30.146;2.717497556
30.147;2.712609971
30.148;2.722385142
30.149;2.732160313
30.15;2.741935484
30.151;2.746823069
30.152;2.741935484
30.153;2.727272727
30.154;2.717497556
30.155;2.712609971
30.156;2.727272727
30.157;2.737047898
30.158;2.746823069
30.159;2.741935484
30.16;2.732160313
30.161;2.722385142
30.162;2.707722385
30.163;2.717497556
30.164;2.727272727
30.165;2.737047898
30.166;2.746823069
30.167;2.737047898
30.168;2.727272727
30.169;2.712609971
30.17;2.707722385
30.171;2.717497556
30.172;2.727272727
30.173;2.737047898
30.174;2.737047898
30.175;2.727272727
30.176;2.712609971
30.177;2.7028348
30.178;2.7028348
30.179;2.717497556
30.18;2.727272727
30.181;2.732160313
30.182;2.727272727
30.183;2.717497556
30.184;2.7028348
30.185;2.697947214
30.186;2.7028348
30.187;2.717497556
30.188;2.727272727
30.189;2.727272727
30.19;2.717497556
30.191;2.7028348
30.192;2.693059629
30.193;2.693059629
30.194;2.7028348
30.195;2.712609971
30.196;2.717497556
30.197;2.712609971
30.198;2.7028348
30.199;2.688172043
30.2;2.683284457
30.201;2.688172043
30.202;2.697947214
30.203;2.707722385
30.204;2.712609971
30.205;2.7028348
30.206;2.688172043
30.207;2.678396872
30.208;2.673509286
30.209;2.683284457
30.21;2.697947214
30.211;2.7028348
30.212;2.697947214
30.213;2.683284457
30.214;2.668621701
30.215;2.663734115
30.216;2.668621701
30.217;2.678396872
30.218;2.688172043
30.219;2.693059629
30.22;2.683284457
30.221;2.668621701
30.222;2.65884653
30.223;2.653958944
30.224;2.663734115
30.225;2.673509286
30.226;2.683284457
30.227;2.678396872
30.228;2.668621701
30.229;2.649071359
30.23;2.639296188
30.231;2.644183773
30.232;2.653958944
30.233;2.663734115
30.234;2.668621701
30.235;2.663734115
30.236;2.649071359
30.237;2.634408602
30.238;2.629521017
30.239;2.634408602
30.24;2.649071359
30.241;2.65884653
30.242;2.653958944
30.243;2.644183773
30.244;2.629521017
30.245;2.619745846
30.246;2.619745846
30.247;2.629521017
30.248;2.639296188
30.249;2.649071359
30.25;2.639296188
30.251;2.624633431
30.252;2.609970674
30.253;2.605083089
30.254;2.609970674
30.255;2.619745846
30.256;2.634408602
30.257;2.634408602
30.258;2.624633431
30.259;2.605083089
30.26;2.595307918
30.261;2.590420332
30.262;2.605083089
30.263;2.61485826
30.264;2.619745846
30.265;2.61485826
30.266;2.600195503
30.267;2.585532747
30.268;2.575757576
30.269;2.580645161
30.27;2.590420332
30.271;2.605083089
30.272;2.605083089
30.273;2.595307918
30.274;2.575757576
30.275;2.561094819
30.276;2.561094819
30.277;2.565982405
30.278;2.580645161
30.279;2.585532747
30.28;2.585532747
30.281;2.57086999
30.282;2.551319648
30.283;2.536656891
30.284;2.541544477
30.285;2.556207234
30.286;2.565982405
30.287;2.565982405
30.288;2.556207234
30.289;2.541544477
30.29;2.521994135
30.291;2.517106549
30.292;2.52688172
30.293;2.536656891
30.294;2.546432063
30.295;2.546432063
30.296;2.52688172
30.297;2.512218964
30.298;2.497556207
30.299;2.497556207
30.3;2.512218964
30.301;2.52688172
30.302;2.52688172
30.303;2.521994135
30.304;2.502443793
30.305;2.487781036
30.306;2.478005865
30.307;2.487781036
30.308;2.502443793
30.309;2.512218964
30.31;2.512218964
30.311;2.497556207
30.312;2.478005865
30.313;2.468230694
30.314;2.468230694
30.315;2.478005865
30.316;2.492668622
30.317;2.502443793
30.318;2.492668622
30.319;2.478005865
30.32;2.463343109
30.321;2.458455523
30.322;2.463343109
30.323;2.478005865
30.324;2.492668622
30.325;2.497556207
30.326;2.487781036
30.327;2.468230694
30.328;2.453567937
30.329;2.453567937
30.33;2.468230694
30.331;2.482893451
30.332;2.492668622
30.333;2.492668622
30.334;2.478005865
30.335;2.463343109
30.336;2.453567937
30.337;2.458455523
30.338;2.47311828
30.339;2.492668622
30.34;2.497556207
30.341;2.487781036
30.342;2.47311828
30.343;2.458455523
30.344;2.458455523
30.345;2.468230694
30.346;2.487781036
30.347;2.502443793
30.348;2.497556207
30.349;2.487781036
30.35;2.47311828
30.351;2.463343109
30.352;2.468230694
30.353;2.482893451
30.354;2.502443793
30.355;2.507331378
30.356;2.502443793
30.357;2.487781036
30.358;2.47311828
30.359;2.47311828
30.36;2.482893451
30.361;2.502443793
30.362;2.517106549
30.363;2.517106549
30.364;2.507331378
30.365;2.492668622
30.366;2.482893451
30.367;2.482893451
30.368;2.497556207
30.369;2.517106549
30.37;2.52688172
30.371;2.52688172
30.372;2.512218964
30.373;2.497556207
30.374;2.492668622
30.375;2.502443793
30.376;2.517106549
30.377;2.531769306
30.378;2.541544477
30.379;2.52688172
30.38;2.512218964
30.381;2.502443793
30.382;2.502443793
30.383;2.517106549
30.384;2.536656891
30.385;2.546432063
30.386;2.546432063
30.387;2.531769306
30.388;2.517106549
30.389;2.512218964
30.39;2.521994135
30.391;2.536656891
30.392;2.551319648
30.393;2.561094819
30.394;2.551319648
30.395;2.536656891
30.396;2.52688172
30.397;2.521994135
30.398;2.536656891
30.399;2.556207234
30.4;2.565982405
30.401;2.565982405
30.402;2.556207234
30.403;2.541544477
30.404;2.531769306
30.405;2.541544477
30.406;2.556207234
30.407;2.57086999
30.408;2.580645161
30.409;2.575757576
30.41;2.561094819
30.411;2.546432063
30.412;2.541544477
30.413;2.556207234
30.414;2.57086999
30.415;2.590420332
30.416;2.590420332
30.417;2.580645161
30.418;2.561094819
30.419;2.556207234
30.42;2.556207234
30.421;2.575757576
30.422;2.590420332
30.423;2.600195503
30.424;2.595307918
30.425;2.585532747
30.426;2.57086999
30.427;2.565982405
30.428;2.575757576
30.429;2.590420332
30.43;2.605083089
30.431;2.609970674
30.432;2.600195503
30.433;2.585532747
30.434;2.575757576
30.435;2.580645161
30.436;2.590420332
30.437;2.605083089
30.438;2.619745846
30.439;2.619745846
30.44;2.605083089
30.441;2.590420332
30.442;2.585532747
30.443;2.595307918
30.444;2.609970674
30.445;2.624633431
30.446;2.629521017
30.447;2.624633431
30.448;2.609970674
30.449;2.600195503
30.45;2.600195503
30.451;2.609970674
30.452;2.624633431
30.453;2.639296188
30.454;2.639296188
30.455;2.624633431
30.456;2.61485826
30.457;2.605083089
30.458;2.61485826
30.459;2.629521017
30.46;2.644183773
30.461;2.649071359
30.462;2.644183773
30.463;2.629521017
30.464;2.619745846
30.465;2.61485826
30.466;2.624633431
30.467;2.639296188
30.468;2.653958944
30.469;2.653958944
30.47;2.644183773
30.471;2.629521017
30.472;2.619745846
30.473;2.624633431
30.474;2.639296188
30.475;2.653958944
30.476;2.65884653
30.477;2.653958944
30.478;2.644183773
30.479;2.629521017
30.48;2.624633431
30.481;2.634408602
30.482;2.649071359
30.483;2.663734115
30.484;2.663734115
30.485;2.653958944
30.486;2.639296188
30.487;2.624633431
30.488;2.634408602
30.489;2.644183773
30.49;2.65884653
30.491;2.663734115
30.492;2.663734115
30.493;2.649071359
30.494;2.639296188
30.495;2.629521017
30.496;2.639296188
30.497;2.649071359
30.498;2.663734115
30.499;2.663734115
30.5;2.65884653
30.501;2.644183773
30.502;2.629521017
30.503;2.629521017
30.504;2.644183773
30.505;2.653958944
30.506;2.663734115
30.507;2.65884653
30.508;2.649071359
30.509;2.634408602
30.51;2.624633431
30.511;2.634408602
30.512;2.644183773
30.513;2.65884653
30.514;2.663734115
30.515;2.653958944
30.516;2.639296188
30.517;2.629521017
30.518;2.624633431
30.519;2.634408602
30.52;2.649071359
30.521;2.663734115
30.522;2.65884653
30.523;2.649071359
30.524;2.634408602
30.525;2.624633431
30.526;2.629521017
30.527;2.644183773
30.528;2.653958944
30.529;2.663734115
30.53;2.65884653
30.531;2.644183773
30.532;2.629521017
30.533;2.624633431
30.534;2.634408602
30.535;2.649071359
30.536;2.663734115
30.537;2.663734115
30.538;2.653958944
30.539;2.639296188
30.54;2.629521017
30.541;2.629521017
30.542;2.644183773
30.543;2.65884653
30.544;2.663734115
30.545;2.65884653
30.546;2.649071359
30.547;2.634408602
30.548;2.629521017
30.549;2.639296188
30.55;2.649071359
30.551;2.663734115
30.552;2.663734115
30.553;2.653958944
30.554;2.644183773
30.555;2.629521017
30.556;2.634408602
30.557;2.639296188
30.558;2.65884653
30.559;2.668621701
30.56;2.663734115
30.561;2.653958944
30.562;2.639296188
30.563;2.629521017
30.564;2.634408602
30.565;2.649071359
30.566;2.663734115
30.567;2.663734115
30.568;2.65884653
30.569;2.644183773
30.57;2.629521017
30.571;2.629521017
30.572;2.639296188
30.573;2.653958944
30.574;2.663734115
30.575;2.65884653
30.576;2.649071359
30.577;2.634408602
30.578;2.624633431
30.579;2.629521017
30.58;2.639296188
30.581;2.653958944
30.582;2.65884653
30.583;2.653958944
30.584;2.639296188
30.585;2.624633431
30.586;2.619745846
30.587;2.634408602
30.588;2.644183773
30.589;2.653958944
30.59;2.653958944
30.591;2.644183773
30.592;2.624633431
30.593;2.619745846
30.594;2.619745846
30.595;2.634408602
30.596;2.644183773
30.597;2.653958944
30.598;2.649071359
30.599;2.634408602
30.6;2.619745846
30.601;2.61485826
30.602;2.624633431
30.603;2.634408602
30.604;2.649071359
30.605;2.649071359
30.606;2.639296188
30.607;2.624633431
30.608;2.609970674
30.609;2.609970674
30.61;2.624633431
30.611;2.634408602
30.612;2.644183773
30.613;2.639296188
30.614;2.629521017
30.615;2.61485826
30.616;2.609970674
30.617;2.61485826
30.618;2.629521017
30.619;2.639296188
30.62;2.644183773
30.621;2.634408602
30.622;2.619745846
30.623;2.605083089
30.624;2.605083089
30.625;2.619745846
30.626;2.634408602
30.627;2.639296188
30.628;2.639296188
30.629;2.624633431
30.63;2.609970674
30.631;2.600195503
30.632;2.605083089
30.633;2.619745846
30.634;2.634408602
30.635;2.639296188
30.636;2.629521017
30.637;2.61485826
30.638;2.600195503
30.639;2.600195503
30.64;2.609970674
30.641;2.624633431
30.642;2.634408602
30.643;2.634408602
30.644;2.624633431
30.645;2.609970674
30.646;2.595307918
30.647;2.600195503
30.648;2.61485826
30.649;2.629521017
30.65;2.634408602
30.651;2.624633431
30.652;2.61485826
30.653;2.600195503
30.654;2.595307918
30.655;2.605083089
30.656;2.61485826
30.657;2.629521017
30.658;2.629521017
30.659;2.61485826
30.66;2.600195503
30.661;2.590420332
30.662;2.590420332
30.663;2.605083089
30.664;2.619745846
30.665;2.624633431
30.666;2.619745846
30.667;2.605083089
30.668;2.590420332
30.669;2.585532747
30.67;2.595307918
30.671;2.605083089
30.672;2.619745846
30.673;2.619745846
30.674;2.609970674
30.675;2.595307918
30.676;2.580645161
30.677;2.585532747
30.678;2.595307918
30.679;2.605083089
30.68;2.61485826
30.681;2.609970674
30.682;2.600195503
30.683;2.585532747
30.684;2.575757576
30.685;2.580645161
30.686;2.595307918
30.687;2.605083089
30.688;2.609970674
30.689;2.600195503
30.69;2.585532747
30.691;2.575757576
30.692;2.57086999
30.693;2.580645161
30.694;2.595307918
30.695;2.605083089
30.696;2.600195503
30.697;2.585532747
30.698;2.575757576
30.699;2.565982405
30.7;2.57086999
30.701;2.580645161
30.702;2.595307918
30.703;2.600195503
30.704;2.590420332
30.705;2.575757576
30.706;2.565982405
30.707;2.561094819
30.708;2.57086999
30.709;2.580645161
30.71;2.590420332
30.711;2.590420332
30.712;2.580645161
30.713;2.565982405
30.714;2.556207234
30.715;2.556207234
30.716;2.565982405
30.717;2.580645161
30.718;2.590420332
30.719;2.580645161
30.72;2.565982405
30.721;2.551319648
30.722;2.546432063
30.723;2.556207234
30.724;2.565982405
30.725;2.575757576
30.726;2.580645161
30.727;2.565982405
30.728;2.551319648
30.729;2.541544477
30.73;2.541544477
30.731;2.551319648
30.732;2.561094819
30.733;2.57086999
30.734;2.565982405
30.735;2.551319648
30.736;2.536656891
30.737;2.52688172
30.738;2.531769306
30.739;2.546432063
30.74;2.556207234
30.741;2.561094819
30.742;2.551319648
30.743;2.531769306
30.744;2.521994135
30.745;2.517106549
30.746;2.52688172
30.747;2.536656891
30.748;2.546432063
30.749;2.541544477
30.75;2.52688172
30.751;2.512218964
30.752;2.502443793
30.753;2.507331378
30.754;2.517106549
30.755;2.52688172
30.756;2.531769306
30.757;2.521994135
30.758;2.502443793
30.759;2.487781036
30.76;2.482893451
30.761;2.492668622
30.762;2.507331378
30.763;2.512218964
30.764;2.507331378
30.765;2.497556207
30.766;2.478005865
30.767;2.463343109
30.768;2.463343109
30.769;2.478005865
30.77;2.487781036
30.771;2.497556207
30.772;2.487781036
30.773;2.468230694
30.774;2.453567937
30.775;2.443792766
30.776;2.453567937
30.777;2.468230694
30.778;2.478005865
30.779;2.478005865
30.78;2.463343109
30.781;2.443792766
30.782;2.42913001
30.783;2.42913001
30.784;2.443792766
30.785;2.458455523
30.786;2.463343109
30.787;2.458455523
30.788;2.438905181
30.789;2.424242424
30.79;2.414467253
30.791;2.424242424
30.792;2.438905181
30.793;2.453567937
30.794;2.453567937
30.795;2.443792766
30.796;2.424242424
30.797;2.414467253
30.798;2.409579668
30.799;2.424242424
30.8;2.438905181
30.801;2.448680352
30.802;2.448680352
30.803;2.438905181
30.804;2.419354839
30.805;2.414467253
30.806;2.419354839
30.807;2.434017595
30.808;2.453567937
30.809;2.458455523
30.81;2.448680352
30.811;2.434017595
30.812;2.419354839
30.813;2.419354839
30.814;2.434017595
30.815;2.448680352
30.816;2.463343109
30.817;2.463343109
30.818;2.453567937
30.819;2.438905181
30.82;2.42913001
30.821;2.438905181
30.822;2.453567937
30.823;2.47311828
30.824;2.478005865
30.825;2.478005865
30.826;2.463343109
30.827;2.453567937
30.828;2.448680352
30.829;2.463343109
30.83;2.478005865
30.831;2.492668622
30.832;2.497556207
30.833;2.487781036
30.834;2.478005865
30.835;2.468230694
30.836;2.47311828
30.837;2.487781036
30.838;2.507331378
30.839;2.517106549
30.84;2.512218964
30.841;2.502443793
30.842;2.492668622
30.843;2.487781036
30.844;2.497556207
30.845;2.512218964
30.846;2.52688172
30.847;2.531769306
30.848;2.52688172
30.849;2.512218964
30.85;2.502443793
30.851;2.507331378
30.852;2.521994135
30.853;2.536656891
30.854;2.546432063
30.855;2.546432063
30.856;2.536656891
30.857;2.52688172
30.858;2.521994135
30.859;2.52688172
30.86;2.546432063
30.861;2.556207234
30.862;2.565982405
30.863;2.556207234
30.864;2.546432063
30.865;2.536656891
30.866;2.531769306
30.867;2.546432063
30.868;2.561094819
30.869;2.575757576
30.87;2.575757576
30.871;2.565982405
30.872;2.551319648
30.873;2.546432063
30.874;2.551319648
30.875;2.565982405
30.876;2.580645161
30.877;2.585532747
30.878;2.580645161
30.879;2.565982405
30.88;2.556207234
30.881;2.556207234
30.882;2.565982405
30.883;2.580645161
30.884;2.590420332
30.885;2.595307918
30.886;2.585532747
30.887;2.57086999
30.888;2.565982405
30.889;2.565982405
30.89;2.580645161
30.891;2.595307918
30.892;2.600195503
30.893;2.595307918
30.894;2.585532747
30.895;2.57086999
30.896;2.57086999
30.897;2.575757576
30.898;2.590420332
30.899;2.605083089
30.9;2.605083089
30.901;2.595307918
30.902;2.585532747
30.903;2.575757576
30.904;2.575757576
30.905;2.585532747
30.906;2.605083089
30.907;2.609970674
30.908;2.609970674
30.909;2.600195503
30.91;2.585532747
30.911;2.580645161
30.912;2.585532747
30.913;2.600195503
30.914;2.61485826
30.915;2.619745846
30.916;2.609970674
30.917;2.595307918
30.918;2.585532747
30.919;2.585532747
30.92;2.595307918
30.921;2.609970674
30.922;2.624633431
30.923;2.619745846
30.924;2.609970674
30.925;2.595307918
30.926;2.590420332
30.927;2.595307918
30.928;2.609970674
30.929;2.624633431
30.93;2.629521017
30.931;2.624633431
30.932;2.609970674
30.933;2.595307918
30.934;2.595307918
30.935;2.605083089
30.936;2.624633431
30.937;2.634408602
30.938;2.634408602
30.939;2.624633431
30.94;2.609970674
30.941;2.605083089
30.942;2.605083089
30.943;2.619745846
30.944;2.634408602
30.945;2.644183773
30.946;2.634408602
30.947;2.624633431
30.948;2.609970674
30.949;2.609970674
30.95;2.619745846
30.951;2.634408602
30.952;2.644183773
30.953;2.649071359
30.954;2.639296188
30.955;2.624633431
30.956;2.61485826
30.957;2.61485826
30.958;2.629521017
30.959;2.644183773
30.96;2.649071359
30.961;2.649071359
30.962;2.634408602
30.963;2.624633431
30.964;2.619745846
30.965;2.624633431
30.966;2.644183773
30.967;2.653958944
30.968;2.653958944
30.969;2.649071359
30.97;2.634408602
30.971;2.624633431
30.972;2.624633431
30.973;2.639296188
30.974;2.649071359
30.975;2.65884653
30.976;2.65884653
30.977;2.649071359
30.978;2.634408602
30.979;2.629521017
30.98;2.634408602
30.981;2.649071359
30.982;2.65884653
30.983;2.663734115
30.984;2.65884653
30.985;2.644183773
30.986;2.634408602
30.987;2.629521017
30.988;2.644183773
30.989;2.65884653
30.99;2.668621701
30.991;2.668621701
30.992;2.65884653
30.993;2.644183773
30.994;2.634408602
30.995;2.639296188
30.996;2.653958944
30.997;2.668621701
30.998;2.673509286
30.999;2.668621701
31;2.653958944
31.001;2.644183773
31.002;2.639296188
31.003;2.644183773
31.004;2.663734115
31.005;2.673509286
31.006;2.673509286
31.007;2.668621701
31.008;2.649071359
31.009;2.644183773
31.01;2.649071359
31.011;2.65884653
31.012;2.673509286
31.013;2.678396872
31.014;2.673509286
31.015;2.663734115
31.016;2.649071359
31.017;2.644183773
31.018;2.653958944
31.019;2.668621701
31.02;2.678396872
31.021;2.683284457
31.022;2.668621701
31.023;2.65884653
31.024;2.649071359
31.025;2.649071359
31.026;2.65884653
31.027;2.673509286
31.028;2.683284457
31.029;2.678396872
31.03;2.668621701
31.031;2.653958944
31.032;2.649071359
31.033;2.653958944
31.034;2.668621701
31.035;2.683284457
31.036;2.683284457
31.037;2.678396872
31.038;2.663734115
31.039;2.653958944
31.04;2.649071359
31.041;2.663734115
31.042;2.678396872
31.043;2.688172043
31.044;2.683284457
31.045;2.673509286
31.046;2.65884653
31.047;2.653958944
31.048;2.65884653
31.049;2.673509286
31.05;2.683284457
31.051;2.693059629
31.052;2.683284457
31.053;2.673509286
31.054;2.65884653
31.055;2.65884653
31.056;2.668621701
31.057;2.678396872
31.058;2.693059629
31.059;2.693059629
31.06;2.683284457
31.061;2.668621701
31.062;2.65884653
31.063;2.663734115
31.064;2.678396872
31.065;2.688172043
31.066;2.697947214
31.067;2.693059629
31.068;2.678396872
31.069;2.668621701
31.07;2.663734115
31.071;2.673509286
31.072;2.688172043
31.073;2.697947214
31.074;2.7028348
31.075;2.693059629
31.076;2.678396872
31.077;2.668621701
31.078;2.668621701
31.079;2.683284457
31.08;2.697947214
31.081;2.7028348
31.082;2.7028348
31.083;2.688172043
31.084;2.678396872
31.085;2.668621701
31.086;2.678396872
31.087;2.693059629
31.088;2.707722385
31.089;2.707722385
31.09;2.7028348
31.091;2.688172043
31.092;2.673509286
31.093;2.678396872
31.094;2.688172043
31.095;2.7028348
31.096;2.712609971
31.097;2.712609971
31.098;2.697947214
31.099;2.688172043
31.1;2.683284457
31.101;2.688172043
31.102;2.7028348
31.103;2.712609971
31.104;2.722385142
31.105;2.712609971
31.106;2.697947214
31.107;2.688172043
31.108;2.688172043
31.109;2.697947214
31.11;2.712609971
31.111;2.722385142
31.112;2.722385142
31.113;2.712609971
31.114;2.697947214
31.115;2.693059629
31.116;2.697947214
31.117;2.707722385
31.118;2.722385142
31.119;2.727272727
31.12;2.722385142
31.121;2.712609971
31.122;2.697947214
31.123;2.693059629
31.124;2.7028348
31.125;2.717497556
31.126;2.727272727
31.127;2.727272727
31.128;2.722385142
31.129;2.707722385
31.13;2.697947214
31.131;2.697947214
31.132;2.712609971
31.133;2.722385142
31.134;2.732160313
31.135;2.727272727
31.136;2.717497556
31.137;2.7028348
31.138;2.697947214
31.139;2.7028348
31.14;2.717497556
31.141;2.727272727
31.142;2.732160313
31.143;2.722385142
31.144;2.707722385
31.145;2.697947214
31.146;2.697947214
31.147;2.712609971
31.148;2.722385142
31.149;2.732160313
31.15;2.727272727
31.151;2.712609971
31.152;2.7028348
31.153;2.697947214
31.154;2.7028348
31.155;2.712609971
31.156;2.727272727
31.157;2.727272727
31.158;2.722385142
31.159;2.707722385
31.16;2.697947214
31.161;2.697947214
31.162;2.7028348
31.163;2.717497556
31.164;2.727272727
31.165;2.722385142
31.166;2.712609971
31.167;2.7028348
31.168;2.693059629
31.169;2.693059629
31.17;2.707722385
31.171;2.722385142
31.172;2.722385142
31.173;2.717497556
31.174;2.7028348
31.175;2.693059629
31.176;2.688172043
31.177;2.697947214
31.178;2.707722385
31.179;2.722385142
31.18;2.722385142
31.181;2.707722385
31.182;2.693059629
31.183;2.683284457
31.184;2.688172043
31.185;2.697947214
31.186;2.712609971
31.187;2.717497556
31.188;2.712609971
31.189;2.697947214
31.19;2.683284457
31.191;2.683284457
31.192;2.688172043
31.193;2.7028348
31.194;2.712609971
31.195;2.712609971
31.196;2.7028348
31.197;2.688172043
31.198;2.683284457
31.199;2.678396872
31.2;2.693059629
31.201;2.707722385
31.202;2.712609971
31.203;2.707722385
31.204;2.693059629
31.205;2.683284457
31.206;2.673509286
31.207;2.683284457
31.208;2.693059629
31.209;2.707722385
31.21;2.707722385
31.211;2.7028348
31.212;2.683284457
31.213;2.673509286
31.214;2.673509286
31.215;2.683284457
31.216;2.697947214
31.217;2.707722385
31.218;2.7028348
31.219;2.693059629
31.22;2.678396872
31.221;2.673509286
31.222;2.678396872
31.223;2.688172043
31.224;2.697947214
31.225;2.7028348
31.226;2.697947214
31.227;2.683284457
31.228;2.673509286
31.229;2.668621701
31.23;2.678396872
31.231;2.693059629
31.232;2.7028348
31.233;2.7028348
31.234;2.693059629
31.235;2.673509286
31.236;2.668621701
31.237;2.673509286
31.238;2.683284457
31.239;2.693059629
31.24;2.7028348
31.241;2.693059629
31.242;2.683284457
31.243;2.668621701
31.244;2.668621701
31.245;2.673509286
31.246;2.688172043
31.247;2.697947214
31.248;2.697947214
31.249;2.688172043
31.25;2.673509286
31.251;2.663734115
31.252;2.663734115
31.253;2.678396872
31.254;2.688172043
31.255;2.697947214
31.256;2.693059629
31.257;2.678396872
31.258;2.663734115
31.259;2.65884653
31.26;2.668621701
31.261;2.678396872
31.262;2.688172043
31.263;2.693059629
31.264;2.678396872
31.265;2.668621701
31.266;2.65884653
31.267;2.65884653
31.268;2.668621701
31.269;2.683284457
31.27;2.688172043
31.271;2.683284457
31.272;2.673509286
31.273;2.65884653
31.274;2.653958944
31.275;2.65884653
31.276;2.668621701
31.277;2.683284457
31.278;2.683284457
31.279;2.678396872
31.28;2.65884653
31.281;2.649071359
31.282;2.649071359
31.283;2.653958944
31.284;2.668621701
31.285;2.678396872
31.286;2.673509286
31.287;2.663734115
31.288;2.649071359
31.289;2.639296188
31.29;2.644183773
31.291;2.653958944
31.292;2.663734115
31.293;2.668621701
31.294;2.663734115
31.295;2.649071359
31.296;2.634408602
31.297;2.629521017
31.298;2.634408602
31.299;2.644183773
31.3;2.65884653
31.301;2.653958944
31.302;2.639296188
31.303;2.624633431
31.304;2.61485826
31.305;2.61485826
31.306;2.624633431
31.307;2.634408602
31.308;2.639296188
31.309;2.634408602
31.31;2.61485826
31.311;2.600195503
31.312;2.595307918
31.313;2.600195503
31.314;2.609970674
31.315;2.619745846
31.316;2.619745846
31.317;2.605083089
31.318;2.585532747
31.319;2.575757576
31.32;2.575757576
31.321;2.585532747
31.322;2.595307918
31.323;2.600195503
31.324;2.590420332
31.325;2.575757576
31.326;2.561094819
31.327;2.551319648
31.328;2.551319648
31.329;2.565982405
31.33;2.575757576
31.331;2.575757576
31.332;2.561094819
31.333;2.541544477
31.334;2.521994135
31.335;2.521994135
31.336;2.531769306
31.337;2.546432063
31.338;2.551319648
31.339;2.546432063
31.34;2.52688172
31.341;2.507331378
31.342;2.497556207
31.343;2.502443793
31.344;2.512218964
31.345;2.521994135
31.346;2.52688172
31.347;2.512218964
31.348;2.492668622
31.349;2.47311828
31.35;2.468230694
31.351;2.478005865
31.352;2.492668622
31.353;2.497556207
31.354;2.497556207
31.355;2.478005865
31.356;2.458455523
31.357;2.443792766
31.358;2.448680352
31.359;2.458455523
31.36;2.47311828
31.361;2.478005865
31.362;2.468230694
31.363;2.443792766
31.364;2.42913001
31.365;2.419354839
31.366;2.424242424
31.367;2.443792766
31.368;2.453567937
31.369;2.448680352
31.37;2.438905181
31.371;2.414467253
31.372;2.399804497
31.373;2.399804497
31.374;2.409579668
31.375;2.42913001
31.376;2.434017595
31.377;2.42913001
31.378;2.409579668
31.379;2.38514174
31.38;2.380254154
31.381;2.38514174
31.382;2.399804497
31.383;2.414467253
31.384;2.419354839
31.385;2.404692082
31.386;2.38514174
31.387;2.365591398
31.388;2.365591398
31.389;2.380254154
31.39;2.394916911
31.391;2.409579668
31.392;2.399804497
31.393;2.38514174
31.394;2.360703812
31.395;2.350928641
31.396;2.360703812
31.397;2.375366569
31.398;2.390029326
31.399;2.399804497
31.4;2.38514174
31.401;2.365591398
31.402;2.350928641
31.403;2.346041056
31.404;2.360703812
31.405;2.380254154
31.406;2.390029326
31.407;2.390029326
31.408;2.375366569
31.409;2.355816227
31.41;2.34115347
31.411;2.346041056
31.412;2.365591398
31.413;2.380254154
31.414;2.390029326
31.415;2.380254154
31.416;2.365591398
31.417;2.346041056
31.418;2.34115347
31.419;2.355816227
31.42;2.370478983
31.421;2.390029326
31.422;2.390029326
31.423;2.375366569
31.424;2.355816227
31.425;2.34115347
31.426;2.346041056
31.427;2.360703812
31.428;2.380254154
31.429;2.394916911
31.43;2.38514174
31.431;2.370478983
31.432;2.350928641
31.433;2.34115347
31.434;2.355816227
31.435;2.375366569
31.436;2.390029326
31.437;2.394916911
31.438;2.380254154
31.439;2.360703812
31.44;2.346041056
31.441;2.346041056
31.442;2.365591398
31.443;2.38514174
31.444;2.394916911
31.445;2.390029326
31.446;2.375366569
31.447;2.355816227
31.448;2.346041056
31.449;2.350928641
31.45;2.375366569
31.451;2.390029326
31.452;2.394916911
31.453;2.38514174
31.454;2.365591398
31.455;2.350928641
31.456;2.346041056
31.457;2.360703812
31.458;2.380254154
31.459;2.394916911
31.46;2.394916911
31.461;2.375366569
31.462;2.355816227
31.463;2.346041056
31.464;2.350928641
31.465;2.365591398
31.466;2.38514174
31.467;2.394916911
31.468;2.38514174
31.469;2.365591398
31.47;2.346041056
31.471;2.346041056
31.472;2.355816227
31.473;2.375366569
31.474;2.390029326
31.475;2.390029326
31.476;2.375366569
31.477;2.355816227
31.478;2.34115347
31.479;2.346041056
31.48;2.360703812
31.481;2.380254154
31.482;2.390029326
31.483;2.38514174
31.484;2.365591398
31.485;2.346041056
31.486;2.336265885
31.487;2.350928641
31.488;2.365591398
31.489;2.38514174
31.49;2.390029326
31.491;2.375366569
31.492;2.355816227
31.493;2.34115347
31.494;2.336265885
31.495;2.355816227
31.496;2.370478983
31.497;2.38514174
31.498;2.380254154
31.499;2.365591398
31.5;2.346041056
31.501;2.331378299
31.502;2.34115347
31.503;2.360703812
31.504;2.375366569
31.505;2.38514174
31.506;2.370478983
31.507;2.350928641
31.508;2.336265885
31.509;2.331378299
31.51;2.346041056
31.511;2.365591398
31.512;2.380254154
31.513;2.380254154
31.514;2.360703812
31.515;2.34115347
31.516;2.326490714
31.517;2.336265885
31.518;2.355816227
31.519;2.370478983
31.52;2.380254154
31.521;2.370478983
31.522;2.350928641
31.523;2.331378299
31.524;2.331378299
31.525;2.34115347
31.526;2.360703812
31.527;2.375366569
31.528;2.380254154
31.529;2.365591398
31.53;2.34115347
31.531;2.326490714
31.532;2.331378299
31.533;2.350928641
31.534;2.370478983
31.535;2.380254154
31.536;2.375366569
31.537;2.355816227
31.538;2.336265885
31.539;2.326490714
31.54;2.336265885
31.541;2.355816227
31.542;2.375366569
31.543;2.380254154
31.544;2.365591398
31.545;2.346041056
31.546;2.331378299
31.547;2.331378299
31.548;2.346041056
31.549;2.370478983
31.55;2.380254154
31.551;2.380254154
31.552;2.360703812
31.553;2.34115347
31.554;2.331378299
31.555;2.34115347
31.556;2.360703812
31.557;2.380254154
31.558;2.38514174
31.559;2.375366569
31.56;2.355816227
31.561;2.336265885
31.562;2.336265885
31.563;2.350928641
31.564;2.370478983
31.565;2.38514174
31.566;2.38514174
31.567;2.370478983
31.568;2.346041056
31.569;2.336265885
31.57;2.346041056
31.571;2.365591398
31.572;2.38514174
31.573;2.390029326
31.574;2.38514174
31.575;2.360703812
31.576;2.346041056
31.577;2.34115347
31.578;2.355816227
31.579;2.375366569
31.58;2.390029326
31.581;2.394916911
31.582;2.380254154
31.583;2.355816227
31.584;2.346041056
31.585;2.350928641
31.586;2.365591398
31.587;2.38514174
31.588;2.399804497
31.589;2.390029326
31.59;2.370478983
31.591;2.355816227
31.592;2.346041056
31.593;2.355816227
31.594;2.375366569
31.595;2.394916911
31.596;2.394916911
31.597;2.38514174
31.598;2.365591398
31.599;2.350928641
31.6;2.350928641
31.601;2.365591398
31.602;2.38514174
31.603;2.399804497
31.604;2.394916911
31.605;2.375366569
31.606;2.355816227
31.607;2.346041056
31.608;2.355816227
31.609;2.375366569
31.61;2.394916911
31.611;2.399804497
31.612;2.38514174
31.613;2.365591398
31.614;2.350928641
31.615;2.346041056
31.616;2.360703812
31.617;2.380254154
31.618;2.394916911
31.619;2.394916911
31.62;2.375366569
31.621;2.355816227
31.622;2.34115347
31.623;2.346041056
31.624;2.365591398
31.625;2.38514174
31.626;2.390029326
31.627;2.380254154
31.628;2.360703812
31.629;2.34115347
31.63;2.336265885
31.631;2.346041056
31.632;2.365591398
31.633;2.38514174
31.634;2.380254154
31.635;2.365591398
31.636;2.34115347
31.637;2.326490714
31.638;2.331378299
31.639;2.346041056
31.64;2.365591398
31.641;2.375366569
31.642;2.365591398
31.643;2.346041056
31.644;2.321603128
31.645;2.316715543
31.646;2.326490714
31.647;2.346041056
31.648;2.360703812
31.649;2.365591398
31.65;2.346041056
31.651;2.321603128
31.652;2.302052786
31.653;2.306940371
31.654;2.321603128
31.655;2.34115347
31.656;2.350928641
31.657;2.346041056
31.658;2.321603128
31.659;2.2971652
31.66;2.282502444
31.661;2.2971652
31.662;2.311827957
31.663;2.331378299
31.664;2.336265885
31.665;2.316715543
31.666;2.292277615
31.667;2.272727273
31.668;2.272727273
31.669;2.287390029
31.67;2.306940371
31.671;2.316715543
31.672;2.311827957
31.673;2.287390029
31.674;2.262952102
31.675;2.248289345
31.676;2.253176931
31.677;2.272727273
31.678;2.292277615
31.679;2.2971652
31.68;2.282502444
31.681;2.258064516
31.682;2.233626588
31.683;2.223851417
31.684;2.238514174
31.685;2.258064516
31.686;2.272727273
31.687;2.267839687
31.688;2.248289345
31.689;2.218963832
31.69;2.19941349
31.691;2.204301075
31.692;2.218963832
31.693;2.238514174
31.694;2.248289345
31.695;2.233626588
31.696;2.209188661
31.697;2.179863148
31.698;2.170087977
31.699;2.179863148
31.7;2.204301075
31.701;2.218963832
31.702;2.218963832
31.703;2.194525904
31.704;2.165200391
31.705;2.140762463
31.706;2.140762463
31.707;2.160312805
31.708;2.179863148
31.709;2.194525904
31.71;2.179863148
31.711;2.150537634
31.712;2.121212121
31.713;2.106549365
31.714;2.11143695
31.715;2.135874878
31.716;2.15542522
31.717;2.160312805
31.718;2.140762463
31.719;2.106549365
31.72;2.077223851
31.721;2.072336266
31.722;2.091886608
31.723;2.116324536
31.724;2.130987292
31.725;2.121212121
31.726;2.091886608
31.727;2.057673509
31.728;2.038123167
31.729;2.047898338
31.73;2.06744868
31.731;2.091886608
31.732;2.101661779
31.733;2.082111437
31.734;2.047898338
31.735;2.013685239
31.736;2.008797654
31.737;2.023460411
31.738;2.052785924
31.739;2.06744868
31.74;2.06744868
31.741;2.038123167
31.742;1.999022483
31.743;1.974584555
31.744;1.979472141
31.745;2.003910068
31.746;2.028347996
31.747;2.043010753
31.748;2.028347996
31.749;1.989247312
31.75;1.955034213
31.751;1.940371457
31.752;1.955034213
31.753;1.984359726
31.754;2.003910068
31.755;2.003910068
31.756;1.979472141
31.757;1.935483871
31.758;1.906158358
31.759;1.906158358
31.76;1.930596285
31.761;1.955034213
31.762;1.96969697
31.763;1.955034213
31.764;1.920821114
31.765;1.88172043
31.766;1.857282502
31.767;1.867057674
31.768;1.896383187
31.769;1.920821114
31.77;1.9257087
31.771;1.896383187
31.772;1.852394917
31.773;1.813294233
31.774;1.808406647
31.775;1.827956989
31.776;1.862170088
31.777;1.88172043
31.778;1.867057674
31.779;1.827956989
31.78;1.783968719
31.781;1.759530792
31.782;1.769305963
31.783;1.798631476
31.784;1.832844575
31.785;1.842619746
31.786;1.818181818
31.787;1.774193548
31.788;1.735092864
31.789;1.725317693
31.79;1.749755621
31.791;1.783968719
31.792;1.813294233
31.793;1.813294233
31.794;1.774193548
31.795;1.735092864
31.796;1.700879765
31.797;1.710654936
31.798;1.744868035
31.799;1.779081134
31.8;1.793743891
31.801;1.779081134
31.802;1.735092864
31.803;1.691104594
31.804;1.676441838
31.805;1.700879765
31.806;1.730205279
31.807;1.759530792
31.808;1.754643206
31.809;1.725317693
31.81;1.671554252
31.811;1.637341153
31.812;1.637341153
31.813;1.661779081
31.814;1.691104594
31.815;1.705767351
31.816;1.686217009
31.817;1.642228739
31.818;1.593352884
31.819;1.568914956
31.82;1.578690127
31.821;1.60801564
31.822;1.632453568
31.823;1.627565982
31.824;1.593352884
31.825;1.544477028
31.826;1.500488759
31.827;1.490713587
31.828;1.51026393
31.829;1.534701857
31.83;1.549364614
31.831;1.529814272
31.832;1.485826002
31.833;1.436950147
31.834;1.407624633
31.835;1.412512219
31.836;1.436950147
31.837;1.46627566
31.838;1.471163245
31.839;1.441837732
31.84;1.397849462
31.841;1.353861193
31.842;1.344086022
31.843;1.363636364
31.844;1.397849462
31.845;1.42228739
31.846;1.42228739
31.847;1.388074291
31.848;1.344086022
31.849;1.319648094
31.85;1.329423265
31.851;1.363636364
31.852;1.397849462
31.853;1.417399804
31.854;1.402737048
31.855;1.363636364
31.856;1.329423265
31.857;1.319648094
31.858;1.344086022
31.859;1.383186706
31.86;1.412512219
31.861;1.412512219
31.862;1.388074291
31.863;1.344086022
31.864;1.319648094
31.865;1.319648094
31.866;1.344086022
31.867;1.37829912
31.868;1.392961877
31.869;1.37829912
31.87;1.339198436
31.871;1.295210166
31.872;1.275659824
31.873;1.290322581
31.874;1.309872923
31.875;1.33431085
31.876;1.329423265
31.877;1.304985337
31.878;1.260997067
31.879;1.226783969
31.88;1.221896383
31.881;1.241446725
31.882;1.265884653
31.883;1.28054741
31.884;1.265884653
31.885;1.23655914
31.886;1.197458456
31.887;1.173020528
31.888;1.182795699
31.889;1.207233627
31.89;1.226783969
31.891;1.23655914
31.892;1.212121212
31.893;1.173020528
31.894;1.133919844
31.895;1.124144673
31.896;1.143695015
31.897;1.163245357
31.898;1.182795699
31.899;1.173020528
31.9;1.143695015
31.901;1.099706745
31.902;1.070381232
31.903;1.070381232
31.904;1.094819159
31.905;1.124144673
31.906;1.133919844
31.907;1.114369501
31.908;1.075268817
31.909;1.036168133
31.91;1.026392962
31.911;1.045943304
31.912;1.080156403
31.913;1.10459433
31.914;1.109481916
31.915;1.080156403
31.916;1.041055718
31.917;1.011730205
31.918;1.021505376
31.919;1.045943304
31.92;1.085043988
31.921;1.10459433
31.922;1.094819159
31.923;1.055718475
31.924;1.021505376
31.925;1.00684262
31.926;1.026392962
31.927;1.060606061
31.928;1.094819159
31.929;1.099706745
31.93;1.075268817
31.931;1.041055718
31.932;1.011730205
31.933;1.011730205
31.934;1.036168133
31.935;1.070381232
31.936;1.094819159
31.937;1.089931574
31.938;1.060606061
31.939;1.021505376
31.94;1.001955034
31.941;1.016617791
31.942;1.045943304
31.943;1.080156403
31.944;1.089931574
31.945;1.070381232
31.946;1.036168133
31.947;1.001955034
31.948;0.997067449
31.949;1.021505376
31.95;1.05083089
31.951;1.080156403
31.952;1.075268817
31.953;1.045943304
31.954;1.011730205
31.955;0.987292278
31.956;0.997067449
31.957;1.021505376
31.958;1.055718475
31.959;1.070381232
31.96;1.055718475
31.961;1.021505376
31.962;0.992179863
31.963;0.977517107
31.964;0.997067449
31.965;1.031280547
31.966;1.060606061
31.967;1.065493646
31.968;1.036168133
31.969;1.001955034
31.97;0.972629521
31.971;0.977517107
31.972;1.00684262
31.973;1.036168133
31.974;1.055718475
31.975;1.045943304
31.976;1.016617791
31.977;0.982404692
31.978;0.967741935
31.979;0.982404692
31.98;1.016617791
31.981;1.045943304
31.982;1.05083089
31.983;1.031280547
31.984;0.992179863
31.985;0.967741935
31.986;0.967741935
31.987;0.992179863
31.988;1.026392962
31.989;1.045943304
31.99;1.041055718
31.991;1.011730205
31.992;0.982404692
31.993;0.96285435
31.994;0.972629521
31.995;1.001955034
31.996;1.036168133
31.997;1.041055718
31.998;1.026392962
31.999;0.992179863
32;0.96285435
32.001;0.957966764
32.002;0.977517107
32.003;1.011730205
32.004;1.036168133
32.005;1.031280547
32.006;1.00684262
32.007;0.972629521
32.008;0.957966764
32.009;0.957966764
32.01;0.992179863
32.011;1.021505376
32.012;1.031280547
32.013;1.016617791
32.014;0.987292278
32.015;0.957966764
32.016;0.948191593
32.017;0.967741935
32.018;1.001955034
32.019;1.021505376
32.02;1.026392962
32.021;1.001955034
32.022;0.972629521
32.023;0.948191593
32.024;0.953079179
32.025;0.977517107
32.026;1.011730205
32.027;1.026392962
32.028;1.016617791
32.029;0.992179863
32.03;0.957966764
32.031;0.943304008
32.032;0.96285435
32.033;0.992179863
32.034;1.021505376
32.035;1.026392962
32.036;1.00684262
32.037;0.972629521
32.038;0.948191593
32.039;0.948191593
32.04;0.977517107
32.041;1.00684262
32.042;1.026392962
32.043;1.021505376
32.044;0.997067449
32.045;0.967741935
32.046;0.948191593
32.047;0.96285435
32.048;0.992179863
32.049;1.021505376
32.05;1.031280547
32.051;1.016617791
32.052;0.982404692
32.053;0.957966764
32.054;0.957966764
32.055;0.977517107
32.056;1.00684262
32.057;1.031280547
32.058;1.031280547
32.059;1.00684262
32.06;0.972629521
32.061;0.957966764
32.062;0.96285435
32.063;0.992179863
32.064;1.021505376
32.065;1.036168133
32.066;1.021505376
32.067;0.992179863
32.068;0.96285435
32.069;0.953079179
32.07;0.972629521
32.071;1.001955034
32.072;1.026392962
32.073;1.031280547
32.074;1.00684262
32.075;0.977517107
32.076;0.953079179
32.077;0.957966764
32.078;0.982404692
32.079;1.011730205
32.08;1.031280547
32.081;1.016617791
32.082;0.987292278
32.083;0.957966764
32.084;0.943304008
32.085;0.957966764
32.086;0.992179863
32.087;1.016617791
32.088;1.021505376
32.089;1.001955034
32.09;0.972629521
32.091;0.943304008
32.092;0.943304008
32.093;0.967741935
32.094;0.997067449
32.095;1.016617791
32.096;1.011730205
32.097;0.982404692
32.098;0.953079179
32.099;0.933528837
32.1;0.948191593
32.101;0.972629521
32.102;1.00684262
32.103;1.016617791
32.104;0.997067449
32.105;0.96285435
32.106;0.933528837
32.107;0.928641251
32.108;0.953079179
32.109;0.987292278
32.11;1.011730205
32.111;1.00684262
32.112;0.982404692
32.113;0.948191593
32.114;0.923753666
32.115;0.933528837
32.116;0.96285435
32.117;0.997067449
32.118;1.011730205
32.119;0.997067449
32.12;0.96285435
32.121;0.933528837
32.122;0.923753666
32.123;0.943304008
32.124;0.982404692
32.125;1.011730205
32.126;1.011730205
32.127;0.987292278
32.128;0.948191593
32.129;0.923753666
32.13;0.928641251
32.131;0.96285435
32.132;0.997067449
32.133;1.016617791
32.134;1.00684262
32.135;0.972629521
32.136;0.938416422
32.137;0.923753666
32.138;0.948191593
32.139;0.982404692
32.14;1.011730205
32.141;1.021505376
32.142;0.997067449
32.143;0.96285435
32.144;0.928641251
32.145;0.933528837
32.146;0.96285435
32.147;1.001955034
32.148;1.026392962
32.149;1.021505376
32.15;0.987292278
32.151;0.948191593
32.152;0.928641251
32.153;0.948191593
32.154;0.982404692
32.155;1.016617791
32.156;1.031280547
32.157;1.011730205
32.158;0.972629521
32.159;0.938416422
32.16;0.933528837
32.161;0.96285435
32.162;1.001955034
32.163;1.031280547
32.164;1.026392962
32.165;0.997067449
32.166;0.957966764
32.167;0.938416422
32.168;0.943304008
32.169;0.982404692
32.17;1.016617791
32.171;1.036168133
32.172;1.021505376
32.173;0.982404692
32.174;0.948191593
32.175;0.938416422
32.176;0.96285435
32.177;0.997067449
32.178;1.031280547
32.179;1.031280547
32.18;1.00684262
32.181;0.967741935
32.182;0.938416422
32.183;0.948191593
32.184;0.977517107
32.185;1.016617791
32.186;1.041055718
32.187;1.031280547
32.188;0.992179863
32.189;0.953079179
32.19;0.938416422
32.191;0.96285435
32.192;1.001955034
32.193;1.031280547
32.194;1.041055718
32.195;1.016617791
32.196;0.977517107
32.197;0.943304008
32.198;0.948191593
32.199;0.977517107
32.2;1.011730205
32.201;1.041055718
32.202;1.036168133
32.203;1.001955034
32.204;0.957966764
32.205;0.938416422
32.206;0.957966764
32.207;0.997067449
32.208;1.031280547
32.209;1.045943304
32.21;1.021505376
32.211;0.982404692
32.212;0.948191593
32.213;0.943304008
32.214;0.972629521
32.215;1.011730205
32.216;1.041055718
32.217;1.041055718
32.218;1.00684262
32.219;0.967741935
32.22;0.938416422
32.221;0.953079179
32.222;0.992179863
32.223;1.026392962
32.224;1.045943304
32.225;1.031280547
32.226;0.987292278
32.227;0.953079179
32.228;0.938416422
32.229;0.967741935
32.23;1.00684262
32.231;1.041055718
32.232;1.041055718
32.233;1.011730205
32.234;0.967741935
32.235;0.943304008
32.236;0.948191593
32.237;0.982404692
32.238;1.021505376
32.239;1.045943304
32.24;1.031280547
32.241;0.992179863
32.242;0.948191593
32.243;0.933528837
32.244;0.957966764
32.245;0.997067449
32.246;1.036168133
32.247;1.045943304
32.248;1.016617791
32.249;0.972629521
32.25;0.938416422
32.251;0.938416422
32.252;0.972629521
32.253;1.016617791
32.254;1.045943304
32.255;1.036168133
32.256;0.997067449
32.257;0.953079179
32.258;0.933528837
32.259;0.953079179
32.26;0.997067449
32.261;1.036168133
32.262;1.05083089
32.263;1.026392962
32.264;0.977517107
32.265;0.938416422
32.266;0.933528837
32.267;0.967741935
32.268;1.016617791
32.269;1.05083089
32.27;1.05083089
32.271;1.011730205
32.272;0.96285435
32.273;0.933528837
32.274;0.953079179
32.275;0.997067449
32.276;1.045943304
32.277;1.065493646
32.278;1.045943304
32.279;0.997067449
32.28;0.948191593
32.281;0.938416422
32.282;0.972629521
32.283;1.026392962
32.284;1.070381232
32.285;1.070381232
32.286;1.031280547
32.287;0.977517107
32.288;0.938416422
32.289;0.948191593
32.29;0.997067449
32.291;1.05083089
32.292;1.085043988
32.293;1.065493646
32.294;1.011730205
32.295;0.957966764
32.296;0.938416422
32.297;0.967741935
32.298;1.026392962
32.299;1.075268817
32.3;1.085043988
32.301;1.05083089
32.302;0.992179863
32.303;0.943304008
32.304;0.943304008
32.305;0.997067449
32.306;1.05083089
32.307;1.089931574
32.308;1.075268817
32.309;1.026392962
32.31;0.967741935
32.311;0.938416422
32.312;0.957966764
32.313;1.021505376
32.314;1.070381232
32.315;1.089931574
32.316;1.055718475
32.317;0.997067449
32.318;0.943304008
32.319;0.938416422
32.32;0.982404692
32.321;1.041055718
32.322;1.080156403
32.323;1.075268817
32.324;1.026392962
32.325;0.96285435
32.326;0.928641251
32.327;0.948191593
32.328;1.001955034
32.329;1.055718475
32.33;1.080156403
32.331;1.05083089
32.332;0.992179863
32.333;0.938416422
32.334;0.928641251
32.335;0.96285435
32.336;1.021505376
32.337;1.065493646
32.338;1.070381232
32.339;1.026392962
32.34;0.96285435
32.341;0.923753666
32.342;0.933528837
32.343;0.982404692
32.344;1.041055718
32.345;1.070381232
32.346;1.05083089
32.347;0.997067449
32.348;0.938416422
32.349;0.91886608
32.35;0.953079179
32.351;1.011730205
32.352;1.060606061
32.353;1.065493646
32.354;1.031280547
32.355;0.967741935
32.356;0.928641251
32.357;0.928641251
32.358;0.977517107
32.359;1.036168133
32.36;1.070381232
32.361;1.060606061
32.362;1.011730205
32.363;0.948191593
32.364;0.923753666
32.365;0.948191593
32.366;1.011730205
32.367;1.060606061
32.368;1.080156403
32.369;1.045943304
32.37;0.987292278
32.371;0.938416422
32.372;0.933528837
32.373;0.982404692
32.374;1.041055718
32.375;1.085043988
32.376;1.080156403
32.377;1.036168133
32.378;0.972629521
32.379;0.938416422
32.38;0.96285435
32.381;1.016617791
32.382;1.075268817
32.383;1.099706745
32.384;1.075268817
32.385;1.016617791
32.386;0.96285435
32.387;0.948191593
32.388;0.992179863
32.389;1.055718475
32.39;1.10459433
32.391;1.109481916
32.392;1.065493646
32.393;1.001955034
32.394;0.96285435
32.395;0.972629521
32.396;1.031280547
32.397;1.094819159
32.398;1.129032258
32.399;1.109481916
32.4;1.05083089
32.401;0.992179863
32.402;0.967741935
32.403;1.00684262
32.404;1.070381232
32.405;1.124144673
32.406;1.133919844
32.407;1.094819159
32.408;1.031280547
32.409;0.982404692
32.41;0.987292278
32.411;1.041055718
32.412;1.10459433
32.413;1.1485826
32.414;1.133919844
32.415;1.075268817
32.416;1.011730205
32.417;0.982404692
32.418;1.016617791
32.419;1.080156403
32.42;1.138807429
32.421;1.153470186
32.422;1.119257087
32.423;1.055718475
32.424;1.001955034
32.425;0.997067449
32.426;1.05083089
32.427;1.109481916
32.428;1.158357771
32.429;1.153470186
32.43;1.099706745
32.431;1.036168133
32.432;0.997067449
32.433;1.021505376
32.434;1.080156403
32.435;1.143695015
32.436;1.168132942
32.437;1.138807429
32.438;1.075268817
32.439;1.016617791
32.44;1.00684262
32.441;1.05083089
32.442;1.114369501
32.443;1.163245357
32.444;1.168132942
32.445;1.119257087
32.446;1.055718475
32.447;1.00684262
32.448;1.026392962
32.449;1.080156403
32.45;1.143695015
32.451;1.173020528
32.452;1.153470186
32.453;1.094819159
32.454;1.031280547
32.455;1.011730205
32.456;1.05083089
32.457;1.114369501
32.458;1.168132942
32.459;1.173020528
32.46;1.133919844
32.461;1.070381232
32.462;1.021505376
32.463;1.026392962
32.464;1.080156403
32.465;1.143695015
32.466;1.182795699
32.467;1.168132942
32.468;1.114369501
32.469;1.05083089
32.47;1.021505376
32.471;1.05083089
32.472;1.114369501
32.473;1.173020528
32.474;1.19257087
32.475;1.153470186
32.476;1.089931574
32.477;1.036168133
32.478;1.031280547
32.479;1.085043988
32.48;1.1485826
32.481;1.197458456
32.482;1.187683284
32.483;1.138807429
32.484;1.065493646
32.485;1.031280547
32.486;1.055718475
32.487;1.119257087
32.488;1.177908113
32.489;1.207233627
32.49;1.177908113
32.491;1.109481916
32.492;1.05083089
32.493;1.036168133
32.494;1.085043988
32.495;1.153470186
32.496;1.202346041
32.497;1.202346041
32.498;1.153470186
32.499;1.085043988
32.5;1.041055718
32.501;1.055718475
32.502;1.114369501
32.503;1.182795699
32.504;1.212121212
32.505;1.19257087
32.506;1.129032258
32.507;1.060606061
32.508;1.041055718
32.509;1.085043988
32.51;1.1485826
32.511;1.207233627
32.512;1.212121212
32.513;1.168132942
32.514;1.099706745
32.515;1.045943304
32.516;1.055718475
32.517;1.109481916
32.518;1.177908113
32.519;1.217008798
32.52;1.202346041
32.521;1.143695015
32.522;1.070381232
32.523;1.041055718
32.524;1.075268817
32.525;1.143695015
32.526;1.202346041
32.527;1.217008798
32.528;1.177908113
32.529;1.109481916
32.53;1.05083089
32.531;1.045943304
32.532;1.10459433
32.533;1.168132942
32.534;1.212121212
32.535;1.207233627
32.536;1.1485826
32.537;1.080156403
32.538;1.041055718
32.539;1.065493646
32.54;1.129032258
32.541;1.19257087
32.542;1.217008798
32.543;1.182795699
32.544;1.119257087
32.545;1.055718475
32.546;1.041055718
32.547;1.089931574
32.548;1.158357771
32.549;1.202346041
32.55;1.202346041
32.551;1.153470186
32.552;1.085043988
32.553;1.036168133
32.554;1.055718475
32.555;1.109481916
32.556;1.173020528
32.557;1.207233627
32.558;1.182795699
32.559;1.119257087
32.56;1.055718475
32.561;1.031280547
32.562;1.070381232
32.563;1.138807429
32.564;1.187683284
32.565;1.197458456
32.566;1.153470186
32.567;1.085043988
32.568;1.031280547
32.569;1.036168133
32.57;1.094819159
32.571;1.158357771
32.572;1.19257087
32.573;1.177908113
32.574;1.114369501
32.575;1.05083089
32.576;1.021505376
32.577;1.055718475
32.578;1.119257087
32.579;1.173020528
32.58;1.187683284
32.581;1.1485826
32.582;1.080156403
32.583;1.026392962
32.584;1.021505376
32.585;1.075268817
32.586;1.138807429
32.587;1.177908113
32.588;1.168132942
32.589;1.119257087
32.59;1.05083089
32.591;1.016617791
32.592;1.036168133
32.593;1.099706745
32.594;1.158357771
32.595;1.177908113
32.596;1.1485826
32.597;1.085043988
32.598;1.026392962
32.599;1.011730205
32.6;1.060606061
32.601;1.124144673
32.602;1.168132942
32.603;1.163245357
32.604;1.114369501
32.605;1.05083089
32.606;1.00684262
32.607;1.026392962
32.608;1.085043988
32.609;1.143695015
32.61;1.168132942
32.611;1.143695015
32.612;1.085043988
32.613;1.021505376
32.614;1.00684262
32.615;1.045943304
32.616;1.10459433
32.617;1.153470186
32.618;1.158357771
32.619;1.119257087
32.62;1.055718475
32.621;1.00684262
32.622;1.011730205
32.623;1.065493646
32.624;1.124144673
32.625;1.163245357
32.626;1.143695015
32.627;1.085043988
32.628;1.026392962
32.629;0.997067449
32.63;1.031280547
32.631;1.089931574
32.632;1.138807429
32.633;1.153470186
32.634;1.114369501
32.635;1.055718475
32.636;1.001955034
32.637;1.001955034
32.638;1.045943304
32.639;1.109481916
32.64;1.143695015
32.641;1.133919844
32.642;1.085043988
32.643;1.021505376
32.644;0.987292278
32.645;1.011730205
32.646;1.065493646
32.647;1.124144673
32.648;1.138807429
32.649;1.109481916
32.65;1.05083089
32.651;0.992179863
32.652;0.982404692
32.653;1.026392962
32.654;1.080156403
32.655;1.124144673
32.656;1.119257087
32.657;1.075268817
32.658;1.011730205
32.659;0.977517107
32.66;0.987292278
32.661;1.041055718
32.662;1.094819159
32.663;1.119257087
32.664;1.094819159
32.665;1.036168133
32.666;0.982404692
32.667;0.96285435
32.668;0.997067449
32.669;1.05083089
32.67;1.094819159
32.671;1.099706745
32.672;1.055718475
32.673;0.997067449
32.674;0.953079179
32.675;0.96285435
32.676;1.00684262
32.677;1.060606061
32.678;1.089931574
32.679;1.070381232
32.68;1.016617791
32.681;0.967741935
32.682;0.943304008
32.683;0.967741935
32.684;1.016617791
32.685;1.060606061
32.686;1.070381232
32.687;1.036168133
32.688;0.982404692
32.689;0.938416422
32.69;0.938416422
32.691;0.977517107
32.692;1.026392962
32.693;1.060606061
32.694;1.05083089
32.695;1.00684262
32.696;0.953079179
32.697;0.923753666
32.698;0.948191593
32.699;0.992179863
32.7;1.036168133
32.701;1.05083089
32.702;1.026392962
32.703;0.972629521
32.704;0.928641251
32.705;0.91886608
32.706;0.957966764
32.707;1.00684262
32.708;1.041055718
32.709;1.041055718
32.71;0.997067449
32.711;0.948191593
32.712;0.913978495
32.713;0.928641251
32.714;0.972629521
32.715;1.016617791
32.716;1.041055718
32.717;1.016617791
32.718;0.972629521
32.719;0.923753666
32.72;0.909090909
32.721;0.938416422
32.722;0.987292278
32.723;1.026392962
32.724;1.026392962
32.725;0.997067449
32.726;0.943304008
32.727;0.909090909
32.728;0.913978495
32.729;0.953079179
32.73;0.997067449
32.731;1.026392962
32.732;1.011730205
32.733;0.967741935
32.734;0.91886608
32.735;0.899315738
32.736;0.923753666
32.737;0.967741935
32.738;1.00684262
32.739;1.021505376
32.74;0.992179863
32.741;0.938416422
32.742;0.899315738
32.743;0.904203324
32.744;0.938416422
32.745;0.987292278
32.746;1.011730205
32.747;1.00684262
32.748;0.96285435
32.749;0.91886608
32.75;0.894428152
32.751;0.913978495
32.752;0.953079179
32.753;0.997067449
32.754;1.011730205
32.755;0.987292278
32.756;0.943304008
32.757;0.904203324
32.758;0.894428152
32.759;0.928641251
32.76;0.972629521
32.761;1.00684262
32.762;1.001955034
32.763;0.967741935
32.764;0.91886608
32.765;0.889540567
32.766;0.904203324
32.767;0.948191593
32.768;0.987292278
32.769;1.00684262
32.77;0.987292278
32.771;0.943304008
32.772;0.904203324
32.773;0.889540567
32.774;0.91886608
32.775;0.96285435
32.776;0.997067449
32.777;0.997067449
32.778;0.967741935
32.779;0.923753666
32.78;0.889540567
32.781;0.894428152
32.782;0.938416422
32.783;0.977517107
32.784;1.00684262
32.785;0.987292278
32.786;0.948191593
32.787;0.899315738
32.788;0.889540567
32.789;0.909090909
32.79;0.953079179
32.791;0.992179863
32.792;0.997067449
32.793;0.972629521
32.794;0.923753666
32.795;0.889540567
32.796;0.889540567
32.797;0.928641251
32.798;0.967741935
32.799;0.997067449
32.8;0.987292278
32.801;0.948191593
32.802;0.904203324
32.803;0.884652981
32.804;0.899315738
32.805;0.948191593
32.806;0.982404692
32.807;0.997067449
32.808;0.972629521
32.809;0.928641251
32.81;0.889540567
32.811;0.884652981
32.812;0.91886608
32.813;0.96285435
32.814;0.997067449
32.815;0.992179863
32.816;0.953079179
32.817;0.909090909
32.818;0.884652981
32.819;0.899315738
32.82;0.938416422
32.821;0.982404692
32.822;1.001955034
32.823;0.982404692
32.824;0.938416422
32.825;0.894428152
32.826;0.889540567
32.827;0.913978495
32.828;0.96285435
32.829;0.997067449
32.83;1.001955034
32.831;0.967741935
32.832;0.91886608
32.833;0.889540567
32.834;0.899315738
32.835;0.938416422
32.836;0.987292278
32.837;1.011730205
32.838;0.997067449
32.839;0.948191593
32.84;0.909090909
32.841;0.889540567
32.842;0.923753666
32.843;0.967741935
32.844;1.00684262
32.845;1.011730205
32.846;0.982404692
32.847;0.933528837
32.848;0.899315738
32.849;0.904203324
32.85;0.948191593
32.851;0.992179863
32.852;1.021505376
32.853;1.00684262
32.854;0.96285435
32.855;0.913978495
32.856;0.894428152
32.857;0.923753666
32.858;0.967741935
32.859;1.011730205
32.86;1.021505376
32.861;0.997067449
32.862;0.943304008
32.863;0.909090909
32.864;0.904203324
32.865;0.943304008
32.866;0.987292278
32.867;1.021505376
32.868;1.016617791
32.869;0.977517107
32.87;0.928641251
32.871;0.899315738
32.872;0.91886608
32.873;0.967741935
32.874;1.011730205
32.875;1.026392962
32.876;1.001955034
32.877;0.957966764
32.878;0.913978495
32.879;0.904203324
32.88;0.938416422
32.881;0.987292278
32.882;1.021505376
32.883;1.021505376
32.884;0.987292278
32.885;0.938416422
32.886;0.904203324
32.887;0.91886608
32.888;0.96285435
32.889;1.00684262
32.89;1.026392962
32.891;1.00684262
32.892;0.967741935
32.893;0.91886608
32.894;0.904203324
32.895;0.933528837
32.896;0.982404692
32.897;1.016617791
32.898;1.026392962
32.899;0.992179863
32.9;0.943304008
32.901;0.909090909
32.902;0.913978495
32.903;0.953079179
32.904;0.997067449
32.905;1.026392962
32.906;1.00684262
32.907;0.967741935
32.908;0.923753666
32.909;0.909090909
32.91;0.928641251
32.911;0.972629521
32.912;1.016617791
32.913;1.026392962
32.914;0.992179863
32.915;0.948191593
32.916;0.913978495
32.917;0.913978495
32.918;0.948191593
32.919;0.997067449
32.92;1.026392962
32.921;1.016617791
32.922;0.972629521
32.923;0.933528837
32.924;0.909090909
32.925;0.933528837
32.926;0.972629521
32.927;1.016617791
32.928;1.026392962
32.929;1.001955034
32.93;0.957966764
32.931;0.91886608
32.932;0.91886608
32.933;0.948191593
32.934;0.997067449
32.935;1.026392962
32.936;1.021505376
32.937;0.992179863
32.938;0.943304008
32.939;0.91886608
32.94;0.933528837
32.941;0.972629521
32.942;1.016617791
32.943;1.036168133
32.944;1.016617791
32.945;0.972629521
32.946;0.933528837
32.947;0.923753666
32.948;0.957966764
32.949;0.997067449
32.95;1.036168133
32.951;1.036168133
32.952;1.00684262
32.953;0.957966764
32.954;0.928641251
32.955;0.938416422
32.956;0.982404692
32.957;1.021505376
32.958;1.045943304
32.959;1.031280547
32.96;0.992179863
32.961;0.948191593
32.962;0.933528837
32.963;0.96285435
32.964;1.00684262
32.965;1.045943304
32.966;1.05083089
32.967;1.021505376
32.968;0.977517107
32.969;0.943304008
32.97;0.948191593
32.971;0.987292278
32.972;1.031280547
32.973;1.055718475
32.974;1.045943304
32.975;1.00684262
32.976;0.96285435
32.977;0.948191593
32.978;0.967741935
32.979;1.011730205
32.98;1.05083089
32.981;1.065493646
32.982;1.036168133
32.983;0.992179863
32.984;0.953079179
32.985;0.957966764
32.986;0.992179863
32.987;1.036168133
32.988;1.070381232
32.989;1.065493646
32.99;1.026392962
32.991;0.977517107
32.992;0.953079179
32.993;0.972629521
32.994;1.016617791
32.995;1.060606061
32.996;1.075268817
32.997;1.05083089
32.998;1.011730205
32.999;0.967741935
33;0.96285435
33.001;0.992179863
33.002;1.041055718
33.003;1.075268817
33.004;1.075268817
33.005;1.041055718
33.006;0.992179863
33.007;0.96285435
33.008;0.972629521
33.009;1.016617791
33.01;1.060606061
33.011;1.085043988
33.012;1.065493646
33.013;1.021505376
33.014;0.977517107
33.015;0.967741935
33.016;0.997067449
33.017;1.041055718
33.018;1.080156403
33.019;1.080156403
33.02;1.05083089
33.021;1.001955034
33.022;0.967741935
33.023;0.972629521
33.024;1.016617791
33.025;1.060606061
33.026;1.085043988
33.027;1.070381232
33.028;1.031280547
33.029;0.987292278
33.03;0.972629521
33.031;0.992179863
33.032;1.036168133
33.033;1.080156403
33.034;1.085043988
33.035;1.055718475
33.036;1.011730205
33.037;0.977517107
33.038;0.977517107
33.039;1.016617791
33.04;1.060606061
33.041;1.089931574
33.042;1.080156403
33.043;1.036168133
33.044;0.992179863
33.045;0.972629521
33.046;0.992179863
33.047;1.036168133
33.048;1.075268817
33.049;1.089931574
33.05;1.070381232
33.051;1.026392962
33.052;0.987292278
33.053;0.977517107
33.054;1.011730205
33.055;1.055718475
33.056;1.089931574
33.057;1.085043988
33.058;1.05083089
33.059;1.00684262
33.06;0.982404692
33.061;0.997067449
33.062;1.036168133
33.063;1.075268817
33.064;1.099706745
33.065;1.080156403
33.066;1.036168133
33.067;0.997067449
33.068;0.987292278
33.069;1.016617791
33.07;1.060606061
33.071;1.094819159
33.072;1.099706745
33.073;1.065493646
33.074;1.021505376
33.075;0.992179863
33.076;1.001955034
33.077;1.041055718
33.078;1.080156403
33.079;1.10459433
33.08;1.089931574
33.081;1.05083089
33.082;1.00684262
33.083;0.997067449
33.084;1.021505376
33.085;1.065493646
33.086;1.099706745
33.087;1.109481916
33.088;1.075268817
33.089;1.031280547
33.09;1.001955034
33.091;1.00684262
33.092;1.041055718
33.093;1.085043988
33.094;1.109481916
33.095;1.099706745
33.096;1.060606061
33.097;1.016617791
33.098;0.997067449
33.099;1.021505376
33.1;1.065493646
33.101;1.099706745
33.102;1.109481916
33.103;1.089931574
33.104;1.045943304
33.105;1.00684262
33.106;1.00684262
33.107;1.041055718
33.108;1.085043988
33.109;1.114369501
33.11;1.10459433
33.111;1.070381232
33.112;1.026392962
33.113;1.001955034
33.114;1.021505376
33.115;1.060606061
33.116;1.10459433
33.117;1.114369501
33.118;1.099706745
33.119;1.05083089
33.12;1.016617791
33.121;1.00684262
33.122;1.041055718
33.123;1.085043988
33.124;1.114369501
33.125;1.114369501
33.126;1.080156403
33.127;1.036168133
33.128;1.011730205
33.129;1.021505376
33.13;1.065493646
33.131;1.10459433
33.132;1.124144673
33.133;1.10459433
33.134;1.065493646
33.135;1.026392962
33.136;1.016617791
33.137;1.045943304
33.138;1.085043988
33.139;1.124144673
33.14;1.124144673
33.141;1.094819159
33.142;1.05083089
33.143;1.026392962
33.144;1.031280547
33.145;1.070381232
33.146;1.109481916
33.147;1.138807429
33.148;1.124144673
33.149;1.089931574
33.15;1.045943304
33.151;1.031280547
33.152;1.055718475
33.153;1.10459433
33.154;1.138807429
33.155;1.1485826
33.156;1.124144673
33.157;1.085043988
33.158;1.05083089
33.159;1.055718475
33.16;1.089931574
33.161;1.133919844
33.162;1.163245357
33.163;1.158357771
33.164;1.124144673
33.165;1.085043988
33.166;1.065493646
33.167;1.085043988
33.168;1.129032258
33.169;1.168132942
33.17;1.182795699
33.171;1.163245357
33.172;1.129032258
33.173;1.089931574
33.174;1.094819159
33.175;1.124144673
33.176;1.173020528
33.177;1.202346041
33.178;1.202346041
33.179;1.168132942
33.18;1.129032258
33.181;1.10459433
33.182;1.124144673
33.183;1.163245357
33.184;1.207233627
33.185;1.226783969
33.186;1.212121212
33.187;1.168132942
33.188;1.133919844
33.189;1.129032258
33.19;1.158357771
33.191;1.202346041
33.192;1.241446725
33.193;1.241446725
33.194;1.212121212
33.195;1.173020528
33.196;1.1485826
33.197;1.163245357
33.198;1.197458456
33.199;1.241446725
33.2;1.265884653
33.201;1.256109482
33.202;1.217008798
33.203;1.177908113
33.204;1.168132942
33.205;1.197458456
33.206;1.23655914
33.207;1.275659824
33.208;1.28054741
33.209;1.256109482
33.21;1.217008798
33.211;1.187683284
33.212;1.19257087
33.213;1.231671554
33.214;1.270772239
33.215;1.300097752
33.216;1.290322581
33.217;1.256109482
33.218;1.217008798
33.219;1.207233627
33.22;1.226783969
33.221;1.265884653
33.222;1.304985337
33.223;1.314760508
33.224;1.295210166
33.225;1.251221896
33.226;1.221896383
33.227;1.221896383
33.228;1.256109482
33.229;1.300097752
33.23;1.329423265
33.231;1.319648094
33.232;1.285434995
33.233;1.251221896
33.234;1.226783969
33.235;1.246334311
33.236;1.285434995
33.237;1.324535679
33.238;1.33431085
33.239;1.319648094
33.24;1.28054741
33.241;1.246334311
33.242;1.241446725
33.243;1.270772239
33.244;1.309872923
33.245;1.339198436
33.246;1.339198436
33.247;1.304985337
33.248;1.265884653
33.249;1.241446725
33.25;1.251221896
33.251;1.290322581
33.252;1.324535679
33.253;1.344086022
33.254;1.329423265
33.255;1.290322581
33.256;1.256109482
33.257;1.246334311
33.258;1.270772239
33.259;1.309872923
33.26;1.339198436
33.261;1.344086022
33.262;1.314760508
33.263;1.275659824
33.264;1.246334311
33.265;1.251221896
33.266;1.290322581
33.267;1.329423265
33.268;1.348973607
33.269;1.33431085
33.27;1.300097752
33.271;1.260997067
33.272;1.251221896
33.273;1.270772239
33.274;1.309872923
33.275;1.344086022
33.276;1.353861193
33.277;1.329423265
33.278;1.290322581
33.279;1.256109482
33.28;1.260997067
33.281;1.290322581
33.282;1.329423265
33.283;1.358748778
33.284;1.348973607
33.285;1.314760508
33.286;1.275659824
33.287;1.260997067
33.288;1.28054741
33.289;1.319648094
33.29;1.358748778
33.291;1.368523949
33.292;1.348973607
33.293;1.304985337
33.294;1.275659824
33.295;1.275659824
33.296;1.304985337
33.297;1.348973607
33.298;1.37829912
33.299;1.37829912
33.3;1.344086022
33.301;1.304985337
33.302;1.285434995
33.303;1.304985337
33.304;1.344086022
33.305;1.388074291
33.306;1.402737048
33.307;1.392961877
33.308;1.353861193
33.309;1.319648094
33.31;1.314760508
33.311;1.348973607
33.312;1.388074291
33.313;1.427174976
33.314;1.432062561
33.315;1.402737048
33.316;1.363636364
33.317;1.344086022
33.318;1.358748778
33.319;1.397849462
33.32;1.441837732
33.321;1.46627566
33.322;1.456500489
33.323;1.42228739
33.324;1.388074291
33.325;1.37829912
33.326;1.407624633
33.327;1.451612903
33.328;1.485826002
33.329;1.495601173
33.33;1.476050831
33.331;1.436950147
33.332;1.412512219
33.333;1.417399804
33.334;1.456500489
33.335;1.500488759
33.336;1.524926686
33.337;1.515151515
33.338;1.485826002
33.339;1.446725318
33.34;1.436950147
33.341;1.461388074
33.342;1.505376344
33.343;1.544477028
33.344;1.554252199
33.345;1.534701857
33.346;1.495601173
33.347;1.471163245
33.348;1.471163245
33.349;1.51026393
33.35;1.549364614
33.351;1.578690127
33.352;1.573802542
33.353;1.544477028
33.354;1.51026393
33.355;1.495601173
33.356;1.515151515
33.357;1.554252199
33.358;1.593352884
33.359;1.60801564
33.36;1.593352884
33.361;1.559139785
33.362;1.529814272
33.363;1.534701857
33.364;1.559139785
33.365;1.603128055
33.366;1.632453568
33.367;1.632453568
33.368;1.60801564
33.369;1.573802542
33.37;1.554252199
33.371;1.568914956
33.372;1.603128055
33.373;1.642228739
33.374;1.661779081
33.375;1.647116325
33.376;1.617790811
33.377;1.583577713
33.378;1.578690127
33.379;1.60801564
33.38;1.647116325
33.381;1.676441838
33.382;1.681329423
33.383;1.656891496
33.384;1.627565982
33.385;1.603128055
33.386;1.617790811
33.387;1.65200391
33.388;1.691104594
33.389;1.710654936
33.39;1.700879765
33.391;1.676441838
33.392;1.647116325
33.393;1.642228739
33.394;1.671554252
33.395;1.705767351
33.396;1.73998045
33.397;1.754643206
33.398;1.73998045
33.399;1.710654936
33.4;1.69599218
33.401;1.705767351
33.402;1.73998045
33.403;1.779081134
33.404;1.808406647
33.405;1.803519062
33.406;1.788856305
33.407;1.764418377
33.408;1.759530792
33.409;1.783968719
33.41;1.823069404
33.411;1.857282502
33.412;1.871945259
33.413;1.867057674
33.414;1.842619746
33.415;1.832844575
33.416;1.83773216
33.417;1.867057674
33.418;1.901270772
33.419;1.930596285
33.42;1.935483871
33.421;1.915933529
33.422;1.896383187
33.423;1.891495601
33.424;1.906158358
33.425;1.935483871
33.426;1.96969697
33.427;1.984359726
33.428;1.979472141
33.429;1.959921799
33.43;1.945259042
33.431;1.945259042
33.432;1.96969697
33.433;2.003910068
33.434;2.028347996
33.435;2.033235582
33.436;2.023460411
33.437;2.003910068
33.438;1.999022483
33.439;2.008797654
33.44;2.043010753
33.441;2.06744868
33.442;2.091886608
33.443;2.086999022
33.444;2.072336266
33.445;2.062561095
33.446;2.062561095
33.447;2.086999022
33.448;2.116324536
33.449;2.140762463
33.45;2.15542522
33.451;2.145650049
33.452;2.135874878
33.453;2.126099707
33.454;2.140762463
33.455;2.165200391
33.456;2.194525904
33.457;2.214076246
33.458;2.214076246
33.459;2.204301075
33.46;2.189638319
33.461;2.189638319
33.462;2.209188661
33.463;2.238514174
33.464;2.262952102
33.465;2.272727273
33.466;2.262952102
33.467;2.253176931
33.468;2.24340176
33.469;2.253176931
33.47;2.272727273
33.471;2.2971652
33.472;2.311827957
33.473;2.316715543
33.474;2.306940371
33.475;2.292277615
33.476;2.292277615
33.477;2.306940371
33.478;2.326490714
33.479;2.346041056
33.48;2.360703812
33.481;2.355816227
33.482;2.346041056
33.483;2.336265885
33.484;2.34115347
33.485;2.355816227
33.486;2.380254154
33.487;2.394916911
33.488;2.394916911
33.489;2.390029326
33.49;2.375366569
33.491;2.370478983
33.492;2.380254154
33.493;2.399804497
33.494;2.419354839
33.495;2.424242424
33.496;2.424242424
33.497;2.409579668
33.498;2.404692082
33.499;2.404692082
33.5;2.414467253
33.501;2.434017595
33.502;2.448680352
33.503;2.453567937
33.504;2.443792766
33.505;2.434017595
33.506;2.424242424
33.507;2.42913001
33.508;2.448680352
33.509;2.463343109
33.51;2.47311828
33.511;2.468230694
33.512;2.458455523
33.513;2.443792766
33.514;2.443792766
33.515;2.453567937
33.516;2.468230694
33.517;2.482893451
33.518;2.482893451
33.519;2.478005865
33.52;2.463343109
33.521;2.453567937
33.522;2.458455523
33.523;2.468230694
33.524;2.482893451
33.525;2.492668622
33.526;2.492668622
33.527;2.482893451
33.528;2.47311828
33.529;2.468230694
33.53;2.47311828
33.531;2.492668622
33.532;2.502443793
33.533;2.512218964
33.534;2.507331378
33.535;2.492668622
33.536;2.482893451
33.537;2.487781036
33.538;2.497556207
33.539;2.517106549
33.54;2.52688172
33.541;2.52688172
33.542;2.521994135
33.543;2.507331378
33.544;2.502443793
33.545;2.512218964
33.546;2.52688172
33.547;2.541544477
33.548;2.546432063
33.549;2.541544477
33.55;2.531769306
33.551;2.52688172
33.552;2.52688172
33.553;2.536656891
33.554;2.551319648
33.555;2.565982405
33.556;2.565982405
33.557;2.561094819
33.558;2.546432063
33.559;2.541544477
33.56;2.551319648
33.561;2.561094819
33.562;2.575757576
33.563;2.585532747
33.564;2.580645161
33.565;2.57086999
33.566;2.561094819
33.567;2.561094819
33.568;2.57086999
33.569;2.585532747
33.57;2.595307918
33.571;2.595307918
33.572;2.590420332
33.573;2.580645161
33.574;2.57086999
33.575;2.580645161
33.576;2.590420332
33.577;2.600195503
33.578;2.609970674
33.579;2.605083089
33.58;2.595307918
33.581;2.585532747
33.582;2.585532747
33.583;2.590420332
33.584;2.605083089
33.585;2.61485826
33.586;2.619745846
33.587;2.609970674
33.588;2.600195503
33.589;2.590420332
33.59;2.595307918
33.591;2.605083089
33.592;2.619745846
33.593;2.624633431
33.594;2.624633431
33.595;2.61485826
33.596;2.605083089
33.597;2.600195503
33.598;2.605083089
33.599;2.619745846
33.6;2.629521017
33.601;2.634408602
33.602;2.629521017
33.603;2.61485826
33.604;2.605083089
33.605;2.609970674
33.606;2.61485826
33.607;2.629521017
33.608;2.639296188
33.609;2.639296188
33.61;2.629521017
33.611;2.619745846
33.612;2.61485826
33.613;2.619745846
33.614;2.629521017
33.615;2.639296188
33.616;2.644183773
33.617;2.644183773
33.618;2.629521017
33.619;2.619745846
33.62;2.619745846
33.621;2.629521017
33.622;2.639296188
33.623;2.649071359
33.624;2.649071359
33.625;2.644183773
33.626;2.634408602
33.627;2.624633431
33.628;2.629521017
33.629;2.639296188
33.63;2.649071359
33.631;2.65884653
33.632;2.653958944
33.633;2.644183773
33.634;2.634408602
33.635;2.629521017
33.636;2.634408602
33.637;2.649071359
33.638;2.65884653
33.639;2.65884653
33.64;2.649071359
33.641;2.639296188
33.642;2.634408602
33.643;2.634408602
33.644;2.644183773
33.645;2.653958944
33.646;2.65884653
33.647;2.653958944
33.648;2.644183773
33.649;2.634408602
33.65;2.629521017
33.651;2.634408602
33.652;2.644183773
33.653;2.653958944
33.654;2.65884653
33.655;2.649071359
33.656;2.639296188
33.657;2.629521017
33.658;2.629521017
33.659;2.639296188
33.66;2.649071359
33.661;2.653958944
33.662;2.653958944
33.663;2.644183773
33.664;2.629521017
33.665;2.624633431
33.666;2.629521017
33.667;2.639296188
33.668;2.649071359
33.669;2.649071359
33.67;2.644183773
33.671;2.634408602
33.672;2.624633431
33.673;2.619745846
33.674;2.624633431
33.675;2.634408602
33.676;2.644183773
33.677;2.644183773
33.678;2.634408602
33.679;2.619745846
33.68;2.609970674
33.681;2.61485826
33.682;2.619745846
33.683;2.629521017
33.684;2.634408602
33.685;2.629521017
33.686;2.61485826
33.687;2.605083089
33.688;2.600195503
33.689;2.605083089
33.69;2.61485826
33.691;2.624633431
33.692;2.624633431
33.693;2.61485826
33.694;2.600195503
33.695;2.590420332
33.696;2.590420332
33.697;2.600195503
33.698;2.609970674
33.699;2.61485826
33.7;2.605083089
33.701;2.595307918
33.702;2.580645161
33.703;2.575757576
33.704;2.585532747
33.705;2.590420332
33.706;2.600195503
33.707;2.600195503
33.708;2.590420332
33.709;2.575757576
33.71;2.565982405
33.711;2.565982405
33.712;2.575757576
33.713;2.585532747
33.714;2.590420332
33.715;2.585532747
33.716;2.57086999
33.717;2.561094819
33.718;2.551319648
33.719;2.556207234
33.72;2.565982405
33.721;2.57086999
33.722;2.575757576
33.723;2.57086999
33.724;2.556207234
33.725;2.546432063
33.726;2.541544477
33.727;2.551319648
33.728;2.556207234
33.729;2.565982405
33.73;2.561094819
33.731;2.551319648
33.732;2.536656891
33.733;2.531769306
33.734;2.536656891
33.735;2.546432063
33.736;2.551319648
33.737;2.556207234
33.738;2.546432063
33.739;2.536656891
33.74;2.521994135
33.741;2.521994135
33.742;2.52688172
33.743;2.536656891
33.744;2.546432063
33.745;2.546432063
33.746;2.536656891
33.747;2.521994135
33.748;2.512218964
33.749;2.517106549
33.75;2.52688172
33.751;2.536656891
33.752;2.541544477
33.753;2.536656891
33.754;2.521994135
33.755;2.507331378
33.756;2.502443793
33.757;2.512218964
33.758;2.521994135
33.759;2.531769306
33.76;2.531769306
33.761;2.521994135
33.762;2.507331378
33.763;2.497556207
33.764;2.502443793
33.765;2.507331378
33.766;2.521994135
33.767;2.52688172
33.768;2.521994135
33.769;2.512218964
33.77;2.497556207
33.771;2.492668622
33.772;2.497556207
33.773;2.507331378
33.774;2.517106549
33.775;2.517106549
33.776;2.512218964
33.777;2.497556207
33.778;2.487781036
33.779;2.487781036
33.78;2.497556207
33.781;2.507331378
33.782;2.512218964
33.783;2.512218964
33.784;2.497556207
33.785;2.487781036
33.786;2.482893451
33.787;2.487781036
33.788;2.497556207
33.789;2.507331378
33.79;2.507331378
33.791;2.497556207
33.792;2.487781036
33.793;2.478005865
33.794;2.478005865
33.795;2.482893451
33.796;2.497556207
33.797;2.507331378
33.798;2.502443793
33.799;2.492668622
33.8;2.478005865
33.801;2.47311828
33.802;2.47311828
33.803;2.487781036
33.804;2.497556207
33.805;2.502443793
33.806;2.492668622
33.807;2.482893451
33.808;2.47311828
33.809;2.468230694
33.81;2.47311828
33.811;2.487781036
33.812;2.497556207
33.813;2.497556207
33.814;2.487781036
33.815;2.47311828
33.816;2.463343109
33.817;2.468230694
33.818;2.478005865
33.819;2.487781036
33.82;2.497556207
33.821;2.492668622
33.822;2.478005865
33.823;2.468230694
33.824;2.463343109
33.825;2.468230694
33.826;2.478005865
33.827;2.492668622
33.828;2.492668622
33.829;2.482893451
33.83;2.47311828
33.831;2.463343109
33.832;2.463343109
33.833;2.47311828
33.834;2.487781036
33.835;2.492668622
33.836;2.487781036
33.837;2.482893451
33.838;2.468230694
33.839;2.463343109
33.84;2.468230694
33.841;2.482893451
33.842;2.492668622
33.843;2.492668622
33.844;2.487781036
33.845;2.47311828
33.846;2.468230694
33.847;2.468230694
33.848;2.478005865
33.849;2.487781036
33.85;2.497556207
33.851;2.497556207
33.852;2.487781036
33.853;2.478005865
33.854;2.468230694
33.855;2.478005865
33.856;2.487781036
33.857;2.502443793
33.858;2.502443793
33.859;2.497556207
33.86;2.487781036
33.861;2.478005865
33.862;2.482893451
33.863;2.487781036
33.864;2.502443793
33.865;2.512218964
33.866;2.517106549
33.867;2.507331378
33.868;2.492668622
33.869;2.487781036
33.87;2.492668622
33.871;2.507331378
33.872;2.517106549
33.873;2.52688172
33.874;2.521994135
33.875;2.512218964
33.876;2.507331378
33.877;2.502443793
33.878;2.512218964
33.879;2.52688172
33.88;2.536656891
33.881;2.541544477
33.882;2.536656891
33.883;2.52688172
33.884;2.517106549
33.885;2.521994135
33.886;2.536656891
33.887;2.551319648
33.888;2.561094819
33.889;2.561094819
33.89;2.551319648
33.891;2.541544477
33.892;2.536656891
33.893;2.546432063
33.894;2.561094819
33.895;2.575757576
33.896;2.575757576
33.897;2.575757576
33.898;2.565982405
33.899;2.561094819
33.9;2.561094819
33.901;2.575757576
33.902;2.590420332
33.903;2.595307918
33.904;2.595307918
33.905;2.590420332
33.906;2.580645161
33.907;2.580645161
33.908;2.585532747
33.909;2.600195503
33.91;2.61485826
33.911;2.619745846
33.912;2.61485826
33.913;2.605083089
33.914;2.600195503
33.915;2.600195503
33.916;2.61485826
33.917;2.624633431
33.918;2.634408602
33.919;2.634408602
33.92;2.629521017
33.921;2.624633431
33.922;2.619745846
33.923;2.624633431
33.924;2.634408602
33.925;2.649071359
33.926;2.653958944
33.927;2.649071359
33.928;2.644183773
33.929;2.634408602
33.93;2.634408602
33.931;2.644183773
33.932;2.653958944
33.933;2.663734115
33.934;2.668621701
33.935;2.65884653
33.936;2.653958944
33.937;2.649071359
33.938;2.653958944
33.939;2.663734115
33.94;2.673509286
33.941;2.678396872
33.942;2.678396872
33.943;2.668621701
33.944;2.663734115
33.945;2.65884653
33.946;2.668621701
33.947;2.678396872
33.948;2.688172043
33.949;2.688172043
33.95;2.683284457
33.951;2.678396872
33.952;2.668621701
33.953;2.673509286
33.954;2.683284457
33.955;2.693059629
33.956;2.697947214
33.957;2.697947214
33.958;2.688172043
33.959;2.678396872
33.96;2.678396872
33.961;2.683284457
33.962;2.693059629
33.963;2.7028348
33.964;2.707722385
33.965;2.7028348
33.966;2.688172043
33.967;2.683284457
33.968;2.683284457
33.969;2.693059629
33.97;2.7028348
33.971;2.707722385
33.972;2.707722385
33.973;2.697947214
33.974;2.688172043
33.975;2.688172043
33.976;2.688172043
33.977;2.697947214
33.978;2.707722385
33.979;2.707722385
33.98;2.707722385
33.981;2.697947214
33.982;2.688172043
33.983;2.688172043
33.984;2.693059629
33.985;2.7028348
33.986;2.712609971
33.987;2.712609971
33.988;2.7028348
33.989;2.693059629
33.99;2.688172043
33.991;2.693059629
33.992;2.697947214
33.993;2.707722385
33.994;2.712609971
33.995;2.707722385
33.996;2.697947214
33.997;2.693059629
33.998;2.688172043
33.999;2.693059629
34;2.7028348
34.001;2.712609971
34.002;2.712609971
34.003;2.707722385
34.004;2.693059629
34.005;2.688172043
34.006;2.688172043
34.007;2.697947214
34.008;2.707722385
34.009;2.712609971
34.01;2.712609971
34.011;2.7028348
34.012;2.693059629
34.013;2.688172043
34.014;2.693059629
34.015;2.7028348
34.016;2.712609971
34.017;2.712609971
34.018;2.707722385
34.019;2.697947214
34.02;2.688172043
34.021;2.688172043
34.022;2.697947214
34.023;2.707722385
34.024;2.712609971
34.025;2.712609971
34.026;2.7028348
34.027;2.693059629
34.028;2.688172043
34.029;2.693059629
34.03;2.7028348
34.031;2.712609971
34.032;2.712609971
34.033;2.707722385
34.034;2.697947214
34.035;2.688172043
34.036;2.688172043
34.037;2.697947214
34.038;2.707722385
34.039;2.712609971
34.04;2.712609971
34.041;2.7028348
34.042;2.693059629
34.043;2.688172043
34.044;2.693059629
34.045;2.7028348
34.046;2.712609971
34.047;2.717497556
34.048;2.712609971
34.049;2.697947214
34.05;2.693059629
34.051;2.688172043
34.052;2.693059629
34.053;2.707722385
34.054;2.712609971
34.055;2.712609971
34.056;2.707722385
34.057;2.697947214
34.058;2.688172043
34.059;2.693059629
34.06;2.7028348
34.061;2.712609971
34.062;2.717497556
34.063;2.712609971
34.064;2.7028348
34.065;2.697947214
34.066;2.693059629
34.067;2.697947214
34.068;2.707722385
34.069;2.717497556
34.07;2.717497556
34.071;2.712609971
34.072;2.7028348
34.073;2.693059629
34.074;2.697947214
34.075;2.707722385
34.076;2.717497556
34.077;2.722385142
34.078;2.722385142
34.079;2.712609971
34.08;2.7028348
34.081;2.697947214
34.082;2.707722385
34.083;2.717497556
34.084;2.727272727
34.085;2.727272727
34.086;2.722385142
34.087;2.712609971
34.088;2.7028348
34.089;2.7028348
34.09;2.712609971
34.091;2.722385142
34.092;2.732160313
34.093;2.727272727
34.094;2.722385142
34.095;2.712609971
34.096;2.707722385
34.097;2.712609971
34.098;2.722385142
34.099;2.732160313
34.1;2.732160313
34.101;2.732160313
34.102;2.722385142
34.103;2.712609971
34.104;2.712609971
34.105;2.722385142
34.106;2.727272727
34.107;2.737047898
34.108;2.737047898
34.109;2.732160313
34.11;2.717497556
34.111;2.717497556
34.112;2.717497556
34.113;2.727272727
34.114;2.737047898
34.115;2.737047898
34.116;2.732160313
34.117;2.727272727
34.118;2.717497556
34.119;2.712609971
34.12;2.722385142
34.121;2.732160313
34.122;2.737047898
34.123;2.737047898
34.124;2.732160313
34.125;2.722385142
34.126;2.717497556
34.127;2.717497556
34.128;2.727272727
34.129;2.732160313
34.13;2.741935484
34.131;2.737047898
34.132;2.727272727
34.133;2.717497556
34.134;2.717497556
34.135;2.722385142
34.136;2.727272727
34.137;2.737047898
34.138;2.737047898
34.139;2.732160313
34.14;2.722385142
34.141;2.712609971
34.142;2.712609971
34.143;2.722385142
34.144;2.732160313
34.145;2.737047898
34.146;2.732160313
34.147;2.727272727
34.148;2.712609971
34.149;2.712609971
34.15;2.717497556
34.151;2.722385142
34.152;2.732160313
34.153;2.732160313
34.154;2.727272727
34.155;2.717497556
34.156;2.707722385
34.157;2.707722385
34.158;2.717497556
34.159;2.722385142
34.16;2.727272727
34.161;2.727272727
34.162;2.717497556
34.163;2.707722385
34.164;2.7028348
34.165;2.707722385
34.166;2.717497556
34.167;2.722385142
34.168;2.722385142
34.169;2.722385142
34.17;2.707722385
34.171;2.7028348
34.172;2.697947214
34.173;2.707722385
34.174;2.717497556
34.175;2.722385142
34.176;2.717497556
34.177;2.712609971
34.178;2.7028348
34.179;2.693059629
34.18;2.697947214
34.181;2.7028348
34.182;2.712609971
34.183;2.717497556
34.184;2.712609971
34.185;2.7028348
34.186;2.693059629
34.187;2.688172043
34.188;2.697947214
34.189;2.7028348
34.19;2.712609971
34.191;2.712609971
34.192;2.7028348
34.193;2.693059629
34.194;2.688172043
34.195;2.683284457
34.196;2.693059629
34.197;2.7028348
34.198;2.707722385
34.199;2.707722385
34.2;2.693059629
34.201;2.683284457
34.202;2.683284457
34.203;2.688172043
34.204;2.693059629
34.205;2.7028348
34.206;2.7028348
34.207;2.697947214
34.208;2.688172043
34.209;2.678396872
34.21;2.678396872
34.211;2.683284457
34.212;2.693059629
34.213;2.7028348
34.214;2.697947214
34.215;2.688172043
34.216;2.678396872
34.217;2.673509286
34.218;2.678396872
34.219;2.688172043
34.22;2.693059629
34.221;2.697947214
34.222;2.688172043
34.223;2.678396872
34.224;2.673509286
34.225;2.668621701
34.226;2.673509286
34.227;2.683284457
34.228;2.693059629
34.229;2.693059629
34.23;2.678396872
34.231;2.668621701
34.232;2.663734115
34.233;2.663734115
34.234;2.673509286
34.235;2.683284457
34.236;2.688172043
34.237;2.678396872
34.238;2.668621701
34.239;2.65884653
34.24;2.653958944
34.241;2.663734115
34.242;2.673509286
34.243;2.678396872
34.244;2.678396872
34.245;2.668621701
34.246;2.653958944
34.247;2.649071359
34.248;2.649071359
34.249;2.65884653
34.25;2.663734115
34.251;2.668621701
34.252;2.663734115
34.253;2.653958944
34.254;2.644183773
34.255;2.639296188
34.256;2.644183773
34.257;2.653958944
34.258;2.65884653
34.259;2.65884653
34.26;2.649071359
34.261;2.639296188
34.262;2.629521017
34.263;2.629521017
34.264;2.639296188
34.265;2.644183773
34.266;2.649071359
34.267;2.644183773
34.268;2.634408602
34.269;2.624633431
34.27;2.61485826
34.271;2.619745846
34.272;2.629521017
34.273;2.634408602
34.274;2.634408602
34.275;2.629521017
34.276;2.619745846
34.277;2.609970674
34.278;2.605083089
34.279;2.609970674
34.28;2.619745846
34.281;2.624633431
34.282;2.624633431
34.283;2.61485826
34.284;2.600195503
34.285;2.590420332
34.286;2.595307918
34.287;2.605083089
34.288;2.609970674
34.289;2.61485826
34.29;2.609970674
34.291;2.595307918
34.292;2.585532747
34.293;2.580645161
34.294;2.585532747
34.295;2.595307918
34.296;2.600195503
34.297;2.595307918
34.298;2.590420332
34.299;2.575757576
34.3;2.565982405
34.301;2.565982405
34.302;2.575757576
34.303;2.585532747
34.304;2.590420332
34.305;2.580645161
34.306;2.565982405
34.307;2.556207234
34.308;2.551319648
34.309;2.556207234
34.31;2.565982405
34.311;2.57086999
34.312;2.57086999
34.313;2.556207234
34.314;2.546432063
34.315;2.536656891
34.316;2.531769306
34.317;2.541544477
34.318;2.551319648
34.319;2.556207234
34.32;2.551319648
34.321;2.536656891
34.322;2.521994135
34.323;2.517106549
34.324;2.521994135
34.325;2.531769306
34.326;2.541544477
34.327;2.541544477
34.328;2.531769306
34.329;2.517106549
34.33;2.502443793
34.331;2.502443793
34.332;2.507331378
34.333;2.521994135
34.334;2.52688172
34.335;2.521994135
34.336;2.507331378
34.337;2.492668622
34.338;2.487781036
34.339;2.492668622
34.34;2.502443793
34.341;2.512218964
34.342;2.512218964
34.343;2.502443793
34.344;2.492668622
34.345;2.478005865
34.346;2.47311828
34.347;2.482893451
34.348;2.492668622
34.349;2.502443793
34.35;2.502443793
34.351;2.482893451
34.352;2.47311828
34.353;2.463343109
34.354;2.468230694
34.355;2.478005865
34.356;2.487781036
34.357;2.492668622
34.358;2.482893451
34.359;2.468230694
34.36;2.458455523
34.361;2.453567937
34.362;2.463343109
34.363;2.478005865
34.364;2.482893451
34.365;2.482893451
34.366;2.47311828
34.367;2.458455523
34.368;2.448680352
34.369;2.453567937
34.37;2.463343109
34.371;2.47311828
34.372;2.478005865
34.373;2.47311828
34.374;2.463343109
34.375;2.448680352
34.376;2.443792766
34.377;2.448680352
34.378;2.463343109
34.379;2.478005865
34.38;2.478005865
34.381;2.468230694
34.382;2.453567937
34.383;2.443792766
34.384;2.443792766
34.385;2.458455523
34.386;2.468230694
34.387;2.478005865
34.388;2.47311828
34.389;2.463343109
34.39;2.448680352
34.391;2.443792766
34.392;2.448680352
34.393;2.463343109
34.394;2.47311828
34.395;2.478005865
34.396;2.468230694
34.397;2.453567937
34.398;2.443792766
34.399;2.443792766
34.4;2.453567937
34.401;2.468230694
34.402;2.47311828
34.403;2.47311828
34.404;2.463343109
34.405;2.448680352
34.406;2.443792766
34.407;2.448680352
34.408;2.458455523
34.409;2.47311828
34.41;2.478005865
34.411;2.468230694
34.412;2.453567937
34.413;2.443792766
34.414;2.443792766
34.415;2.453567937
34.416;2.463343109
34.417;2.47311828
34.418;2.47311828
34.419;2.463343109
34.42;2.448680352
34.421;2.438905181
34.422;2.443792766
34.423;2.458455523
34.424;2.468230694
34.425;2.478005865
34.426;2.468230694
34.427;2.453567937
34.428;2.443792766
34.429;2.443792766
34.43;2.448680352
34.431;2.463343109
34.432;2.47311828
34.433;2.47311828
34.434;2.463343109
34.435;2.448680352
34.436;2.438905181
34.437;2.438905181
34.438;2.453567937
34.439;2.468230694
34.44;2.47311828
34.441;2.468230694
34.442;2.458455523
34.443;2.443792766
34.444;2.438905181
34.445;2.443792766
34.446;2.458455523
34.447;2.468230694
34.448;2.47311828
34.449;2.463343109
34.45;2.448680352
34.451;2.438905181
34.452;2.438905181
34.453;2.448680352
34.454;2.463343109
34.455;2.47311828
34.456;2.468230694
34.457;2.453567937
34.458;2.443792766
34.459;2.438905181
34.46;2.443792766
34.461;2.453567937
34.462;2.468230694
34.463;2.47311828
34.464;2.463343109
34.465;2.448680352
34.466;2.438905181
34.467;2.438905181
34.468;2.448680352
34.469;2.463343109
34.47;2.47311828
34.471;2.47311828
34.472;2.458455523
34.473;2.448680352
34.474;2.443792766
34.475;2.448680352
34.476;2.463343109
34.477;2.47311828
34.478;2.478005865
34.479;2.47311828
34.48;2.463343109
34.481;2.453567937
34.482;2.448680352
34.483;2.458455523
34.484;2.47311828
34.485;2.482893451
34.486;2.482893451
34.487;2.478005865
34.488;2.463343109
34.489;2.453567937
34.49;2.458455523
34.491;2.468230694
34.492;2.482893451
34.493;2.492668622
34.494;2.487781036
34.495;2.47311828
34.496;2.463343109
34.497;2.458455523
34.498;2.47311828
34.499;2.482893451
34.5;2.497556207
34.501;2.497556207
34.502;2.487781036
34.503;2.47311828
34.504;2.468230694
34.505;2.468230694
34.506;2.482893451
34.507;2.492668622
34.508;2.502443793
34.509;2.497556207
34.51;2.487781036
34.511;2.47311828
34.512;2.47311828
34.513;2.478005865
34.514;2.492668622
34.515;2.502443793
34.516;2.507331378
34.517;2.497556207
34.518;2.487781036
34.519;2.478005865
34.52;2.478005865
34.521;2.487781036
34.522;2.502443793
34.523;2.512218964
34.524;2.507331378
34.525;2.497556207
34.526;2.482893451
34.527;2.482893451
34.528;2.482893451
34.529;2.497556207
34.53;2.512218964
34.531;2.517106549
34.532;2.507331378
34.533;2.497556207
34.534;2.482893451
34.535;2.487781036
34.536;2.492668622
34.537;2.507331378
34.538;2.517106549
34.539;2.517106549
34.54;2.507331378
34.541;2.497556207
34.542;2.482893451
34.543;2.492668622
34.544;2.502443793
34.545;2.517106549
34.546;2.521994135
34.547;2.517106549
34.548;2.502443793
34.549;2.492668622
34.55;2.492668622
34.551;2.502443793
34.552;2.512218964
34.553;2.521994135
34.554;2.52688172
34.555;2.517106549
34.556;2.502443793
34.557;2.497556207
34.558;2.497556207
34.559;2.512218964
34.56;2.52688172
34.561;2.531769306
34.562;2.52688172
34.563;2.517106549
34.564;2.507331378
34.565;2.502443793
34.566;2.507331378
34.567;2.521994135
34.568;2.531769306
34.569;2.536656891
34.57;2.52688172
34.571;2.517106549
34.572;2.507331378
34.573;2.507331378
34.574;2.517106549
34.575;2.531769306
34.576;2.536656891
34.577;2.536656891
34.578;2.52688172
34.579;2.517106549
34.58;2.507331378
34.581;2.517106549
34.582;2.52688172
34.583;2.541544477
34.584;2.541544477
34.585;2.536656891
34.586;2.521994135
34.587;2.517106549
34.588;2.512218964
34.589;2.52688172
34.59;2.536656891
34.591;2.541544477
34.592;2.541544477
34.593;2.531769306
34.594;2.521994135
34.595;2.512218964
34.596;2.517106549
34.597;2.531769306
34.598;2.541544477
34.599;2.546432063
34.6;2.541544477
34.601;2.52688172
34.602;2.517106549
34.603;2.512218964
34.604;2.521994135
34.605;2.536656891
34.606;2.541544477
34.607;2.541544477
34.608;2.536656891
34.609;2.521994135
34.61;2.512218964
34.611;2.517106549
34.612;2.52688172
34.613;2.536656891
34.614;2.541544477
34.615;2.541544477
34.616;2.52688172
34.617;2.512218964
34.618;2.512218964
34.619;2.517106549
34.62;2.531769306
34.621;2.541544477
34.622;2.541544477
34.623;2.531769306
34.624;2.517106549
34.625;2.507331378
34.626;2.507331378
34.627;2.517106549
34.628;2.531769306
34.629;2.536656891
34.63;2.531769306
34.631;2.521994135
34.632;2.512218964
34.633;2.507331378
34.634;2.507331378
34.635;2.521994135
34.636;2.531769306
34.637;2.531769306
34.638;2.521994135
34.639;2.512218964
34.64;2.502443793
34.641;2.502443793
34.642;2.512218964
34.643;2.52688172
34.644;2.531769306
34.645;2.52688172
34.646;2.517106549
34.647;2.502443793
34.648;2.497556207
34.649;2.502443793
34.65;2.512218964
34.651;2.52688172
34.652;2.531769306
34.653;2.521994135
34.654;2.507331378
34.655;2.497556207
34.656;2.497556207
34.657;2.502443793
34.658;2.517106549
34.659;2.521994135
34.66;2.521994135
34.661;2.512218964
34.662;2.497556207
34.663;2.487781036
34.664;2.492668622
34.665;2.502443793
34.666;2.517106549
34.667;2.521994135
34.668;2.517106549
34.669;2.507331378
34.67;2.497556207
34.671;2.492668622
34.672;2.502443793
34.673;2.517106549
34.674;2.52688172
34.675;2.52688172
34.676;2.517106549
34.677;2.507331378
34.678;2.497556207
34.679;2.497556207
34.68;2.512218964
34.681;2.521994135
34.682;2.52688172
34.683;2.521994135
34.684;2.507331378
34.685;2.492668622
34.686;2.487781036
34.687;2.497556207
34.688;2.507331378
34.689;2.517106549
34.69;2.517106549
34.691;2.507331378
34.692;2.487781036
34.693;2.478005865
34.694;2.478005865
34.695;2.487781036
34.696;2.497556207
34.697;2.507331378
34.698;2.497556207
34.699;2.482893451
34.7;2.468230694
34.701;2.463343109
34.702;2.468230694
34.703;2.482893451
34.704;2.492668622
34.705;2.492668622
34.706;2.482893451
34.707;2.468230694
34.708;2.458455523
34.709;2.453567937
34.71;2.463343109
34.711;2.47311828
34.712;2.482893451
34.713;2.478005865
34.714;2.463343109
34.715;2.453567937
34.716;2.443792766
34.717;2.443792766
34.718;2.458455523
34.719;2.468230694
34.72;2.47311828
34.721;2.468230694
34.722;2.453567937
34.723;2.438905181
34.724;2.438905181
34.725;2.448680352
34.726;2.458455523
34.727;2.468230694
34.728;2.463343109
34.729;2.453567937
34.73;2.438905181
34.731;2.434017595
34.732;2.434017595
34.733;2.443792766
34.734;2.458455523
34.735;2.463343109
34.736;2.453567937
34.737;2.438905181
34.738;2.42913001
34.739;2.424242424
34.74;2.434017595
34.741;2.443792766
34.742;2.453567937
34.743;2.458455523
34.744;2.443792766
34.745;2.42913001
34.746;2.419354839
34.747;2.424242424
34.748;2.434017595
34.749;2.443792766
34.75;2.453567937
34.751;2.443792766
34.752;2.42913001
34.753;2.419354839
34.754;2.414467253
34.755;2.419354839
34.756;2.434017595
34.757;2.443792766
34.758;2.438905181
34.759;2.434017595
34.76;2.419354839
34.761;2.409579668
34.762;2.409579668
34.763;2.414467253
34.764;2.42913001
34.765;2.434017595
34.766;2.42913001
34.767;2.419354839
34.768;2.404692082
34.769;2.394916911
34.77;2.404692082
34.771;2.414467253
34.772;2.424242424
34.773;2.424242424
34.774;2.414467253
34.775;2.399804497
34.776;2.390029326
34.777;2.38514174
34.778;2.394916911
34.779;2.404692082
34.78;2.414467253
34.781;2.409579668
34.782;2.399804497
34.783;2.38514174
34.784;2.375366569
34.785;2.380254154
34.786;2.390029326
34.787;2.394916911
34.788;2.399804497
34.789;2.394916911
34.79;2.380254154
34.791;2.365591398
34.792;2.360703812
34.793;2.370478983
34.794;2.380254154
34.795;2.390029326
34.796;2.38514174
34.797;2.375366569
34.798;2.360703812
34.799;2.350928641
34.8;2.350928641
34.801;2.360703812
34.802;2.370478983
34.803;2.375366569
34.804;2.370478983
34.805;2.355816227
34.806;2.34115347
34.807;2.336265885
34.808;2.34115347
34.809;2.355816227
34.81;2.365591398
34.811;2.365591398
34.812;2.350928641
34.813;2.336265885
34.814;2.326490714
34.815;2.331378299
34.816;2.336265885
34.817;2.350928641
34.818;2.355816227
34.819;2.350928641
34.82;2.34115347
34.821;2.326490714
34.822;2.316715543
34.823;2.326490714
34.824;2.336265885
34.825;2.346041056
34.826;2.350928641
34.827;2.34115347
34.828;2.326490714
34.829;2.311827957
34.83;2.311827957
34.831;2.321603128
34.832;2.336265885
34.833;2.346041056
34.834;2.346041056
34.835;2.331378299
34.836;2.316715543
34.837;2.311827957
34.838;2.316715543
34.839;2.326490714
34.84;2.34115347
34.841;2.346041056
34.842;2.34115347
34.843;2.326490714
34.844;2.311827957
34.845;2.311827957
34.846;2.321603128
34.847;2.336265885
34.848;2.346041056
34.849;2.346041056
34.85;2.331378299
34.851;2.321603128
34.852;2.311827957
34.853;2.316715543
34.854;2.326490714
34.855;2.346041056
34.856;2.350928641
34.857;2.346041056
34.858;2.331378299
34.859;2.316715543
34.86;2.316715543
34.861;2.326490714
34.862;2.34115347
34.863;2.350928641
34.864;2.355816227
34.865;2.346041056
34.866;2.331378299
34.867;2.321603128
34.868;2.326490714
34.869;2.336265885
34.87;2.350928641
34.871;2.360703812
34.872;2.355816227
34.873;2.34115347
34.874;2.331378299
34.875;2.326490714
34.876;2.336265885
34.877;2.350928641
34.878;2.365591398
34.879;2.365591398
34.88;2.355816227
34.881;2.346041056
34.882;2.336265885
34.883;2.336265885
34.884;2.350928641
34.885;2.360703812
34.886;2.370478983
34.887;2.370478983
34.888;2.360703812
34.889;2.34115347
34.89;2.34115347
34.891;2.346041056
34.892;2.360703812
34.893;2.370478983
34.894;2.375366569
34.895;2.370478983
34.896;2.355816227
34.897;2.346041056
34.898;2.346041056
34.899;2.355816227
34.9;2.370478983
34.901;2.380254154
34.902;2.380254154
34.903;2.370478983
34.904;2.355816227
34.905;2.346041056
34.906;2.350928641
34.907;2.365591398
34.908;2.380254154
34.909;2.38514174
34.91;2.380254154
34.911;2.365591398
34.912;2.355816227
34.913;2.355816227
34.914;2.365591398
34.915;2.375366569
34.916;2.390029326
34.917;2.38514174
34.918;2.375366569
34.919;2.365591398
34.92;2.355816227
34.921;2.360703812
34.922;2.375366569
34.923;2.38514174
34.924;2.390029326
34.925;2.38514174
34.926;2.375366569
34.927;2.360703812
34.928;2.360703812
34.929;2.370478983
34.93;2.38514174
34.931;2.394916911
34.932;2.399804497
34.933;2.390029326
34.934;2.380254154
34.935;2.370478983
34.936;2.375366569
34.937;2.38514174
34.938;2.399804497
34.939;2.409579668
34.94;2.404692082
34.941;2.394916911
34.942;2.38514174
34.943;2.380254154
34.944;2.394916911
34.945;2.404692082
34.946;2.424242424
34.947;2.424242424
34.948;2.419354839
34.949;2.409579668
34.95;2.399804497
34.951;2.404692082
34.952;2.414467253
34.953;2.42913001
34.954;2.443792766
34.955;2.443792766
34.956;2.434017595
34.957;2.424242424
34.958;2.419354839
34.959;2.42913001
34.96;2.443792766
34.961;2.463343109
34.962;2.468230694
34.963;2.463343109
34.964;2.453567937
34.965;2.443792766
34.966;2.448680352
34.967;2.463343109
34.968;2.478005865
34.969;2.487781036
34.97;2.487781036
34.971;2.482893451
34.972;2.47311828
34.973;2.468230694
34.974;2.478005865
34.975;2.487781036
34.976;2.507331378
34.977;2.517106549
34.978;2.512218964
34.979;2.502443793
34.98;2.492668622
34.981;2.492668622
34.982;2.507331378
34.983;2.521994135
34.984;2.531769306
34.985;2.536656891
34.986;2.531769306
34.987;2.521994135
34.988;2.517106549
34.989;2.521994135
34.99;2.531769306
34.991;2.546432063
34.992;2.556207234
34.993;2.556207234
34.994;2.546432063
34.995;2.536656891
34.996;2.536656891
34.997;2.546432063
34.998;2.561094819
34.999;2.57086999
35;2.575757576
35.001;2.57086999
35.002;2.565982405
35.003;2.556207234
35.004;2.561094819
35.005;2.575757576
35.006;2.585532747
35.007;2.595307918
35.008;2.595307918
35.009;2.585532747
35.01;2.575757576
35.011;2.580645161
35.012;2.585532747
35.013;2.595307918
35.014;2.609970674
35.015;2.61485826
35.016;2.609970674
35.017;2.600195503
35.018;2.595307918
35.019;2.600195503
35.02;2.609970674
35.021;2.619745846
35.022;2.629521017
35.023;2.629521017
35.024;2.624633431
35.025;2.61485826
35.026;2.609970674
35.027;2.61485826
35.028;2.624633431
35.029;2.639296188
35.03;2.644183773
35.031;2.639296188
35.032;2.634408602
35.033;2.624633431
35.034;2.624633431
35.035;2.634408602
35.036;2.644183773
35.037;2.653958944
35.038;2.653958944
35.039;2.644183773
35.04;2.639296188
35.041;2.634408602
35.042;2.634408602
35.043;2.649071359
35.044;2.65884653
35.045;2.663734115
35.046;2.663734115
35.047;2.653958944
35.048;2.644183773
35.049;2.644183773
35.05;2.653958944
35.051;2.663734115
35.052;2.668621701
35.053;2.673509286
35.054;2.668621701
35.055;2.65884653
35.056;2.653958944
35.057;2.65884653
35.058;2.668621701
35.059;2.678396872
35.06;2.683284457
35.061;2.683284457
35.062;2.673509286
35.063;2.663734115
35.064;2.663734115
35.065;2.668621701
35.066;2.678396872
35.067;2.688172043
35.068;2.693059629
35.069;2.688172043
35.07;2.678396872
35.071;2.668621701
35.072;2.668621701
35.073;2.678396872
35.074;2.688172043
35.075;2.697947214
35.076;2.693059629
35.077;2.683284457
35.078;2.678396872
35.079;2.673509286
35.08;2.678396872
35.081;2.688172043
35.082;2.693059629
35.083;2.697947214
35.084;2.693059629
35.085;2.683284457
35.086;2.673509286
35.087;2.673509286
35.088;2.678396872
35.089;2.683284457
35.09;2.693059629
35.091;2.688172043
35.092;2.683284457
35.093;2.668621701
35.094;2.663734115
35.095;2.663734115
35.096;2.673509286
35.097;2.678396872
35.098;2.683284457
35.099;2.673509286
35.1;2.663734115
35.101;2.653958944
35.102;2.649071359
35.103;2.653958944
35.104;2.663734115
35.105;2.668621701
35.106;2.668621701
35.107;2.65884653
35.108;2.644183773
35.109;2.639296188
35.11;2.639296188
35.111;2.644183773
35.112;2.653958944
35.113;2.65884653
35.114;2.653958944
35.115;2.639296188
35.116;2.629521017
35.117;2.624633431
35.118;2.629521017
35.119;2.639296188
35.12;2.644183773
35.121;2.644183773
35.122;2.639296188
35.123;2.624633431
35.124;2.61485826
35.125;2.61485826
35.126;2.624633431
35.127;2.634408602
35.128;2.634408602
35.129;2.634408602
35.13;2.624633431
35.131;2.609970674
35.132;2.605083089
35.133;2.609970674
35.134;2.61485826
35.135;2.624633431
35.136;2.629521017
35.137;2.619745846
35.138;2.609970674
35.139;2.600195503
35.14;2.600195503
35.141;2.605083089
35.142;2.61485826
35.143;2.619745846
35.144;2.619745846
35.145;2.609970674
35.146;2.600195503
35.147;2.590420332
35.148;2.595307918
35.149;2.605083089
35.15;2.609970674
35.151;2.61485826
35.152;2.609970674
35.153;2.600195503
35.154;2.590420332
35.155;2.585532747
35.156;2.595307918
35.157;2.605083089
35.158;2.609970674
35.159;2.609970674
35.16;2.600195503
35.161;2.590420332
35.162;2.585532747
35.163;2.585532747
35.164;2.595307918
35.165;2.605083089
35.166;2.609970674
35.167;2.605083089
35.168;2.590420332
35.169;2.580645161
35.17;2.580645161
35.171;2.585532747
35.172;2.595307918
35.173;2.605083089
35.174;2.600195503
35.175;2.595307918
35.176;2.585532747
35.177;2.575757576
35.178;2.575757576
35.179;2.585532747
35.18;2.595307918
35.181;2.600195503
35.182;2.595307918
35.183;2.585532747
35.184;2.575757576
35.185;2.57086999
35.186;2.575757576
35.187;2.585532747
35.188;2.595307918
35.189;2.595307918
35.19;2.585532747
35.191;2.575757576
35.192;2.565982405
35.193;2.565982405
35.194;2.575757576
35.195;2.585532747
35.196;2.590420332
35.197;2.590420332
35.198;2.575757576
35.199;2.565982405
35.2;2.561094819
35.201;2.565982405
35.202;2.575757576
35.203;2.580645161
35.204;2.585532747
35.205;2.575757576
35.206;2.565982405
35.207;2.556207234
35.208;2.556207234
35.209;2.565982405
35.21;2.57086999
35.211;2.580645161
35.212;2.575757576
35.213;2.565982405
35.214;2.556207234
35.215;2.546432063
35.216;2.551319648
35.217;2.561094819
35.218;2.57086999
35.219;2.575757576
35.22;2.565982405
35.221;2.556207234
35.222;2.546432063
35.223;2.546432063
35.224;2.551319648
35.225;2.561094819
35.226;2.57086999
35.227;2.565982405
35.228;2.556207234
35.229;2.546432063
35.23;2.536656891
35.231;2.541544477
35.232;2.546432063
35.233;2.561094819
35.234;2.561094819
35.235;2.556207234
35.236;2.541544477
35.237;2.531769306
35.238;2.52688172
35.239;2.531769306
35.24;2.541544477
35.241;2.551319648
35.242;2.551319648
35.243;2.541544477
35.244;2.531769306
35.245;2.521994135
35.246;2.521994135
35.247;2.531769306
35.248;2.541544477
35.249;2.546432063
35.25;2.541544477
35.251;2.531769306
35.252;2.517106549
35.253;2.512218964
35.254;2.517106549
35.255;2.52688172
35.256;2.536656891
35.257;2.536656891
35.258;2.531769306
35.259;2.517106549
35.26;2.507331378
35.261;2.507331378
35.262;2.512218964
35.263;2.521994135
35.264;2.531769306
35.265;2.52688172
35.266;2.517106549
35.267;2.502443793
35.268;2.497556207
35.269;2.502443793
35.27;2.512218964
35.271;2.521994135
35.272;2.521994135
35.273;2.517106549
35.274;2.502443793
35.275;2.492668622
35.276;2.487781036
35.277;2.497556207
35.278;2.507331378
35.279;2.517106549
35.28;2.512218964
35.281;2.502443793
35.282;2.482893451
35.283;2.478005865
35.284;2.478005865
35.285;2.487781036
35.286;2.497556207
35.287;2.497556207
35.288;2.487781036
35.289;2.478005865
35.29;2.458455523
35.291;2.453567937
35.292;2.458455523
35.293;2.468230694
35.294;2.478005865
35.295;2.47311828
35.296;2.458455523
35.297;2.443792766
35.298;2.42913001
35.299;2.42913001
35.3;2.434017595
35.301;2.443792766
35.302;2.443792766
35.303;2.438905181
35.304;2.419354839
35.305;2.399804497
35.306;2.394916911
35.307;2.394916911
35.308;2.404692082
35.309;2.409579668
35.31;2.409579668
35.311;2.394916911
35.312;2.375366569
35.313;2.360703812
35.314;2.360703812
35.315;2.365591398
35.316;2.370478983
35.317;2.375366569
35.318;2.370478983
35.319;2.350928641
35.32;2.336265885
35.321;2.321603128
35.322;2.326490714
35.323;2.336265885
35.324;2.346041056
35.325;2.34115347
35.326;2.331378299
35.327;2.316715543
35.328;2.2971652
35.329;2.2971652
35.33;2.302052786
35.331;2.316715543
35.332;2.321603128
35.333;2.316715543
35.334;2.302052786
35.335;2.287390029
35.336;2.272727273
35.337;2.282502444
35.338;2.292277615
35.339;2.306940371
35.34;2.306940371
35.341;2.2971652
35.342;2.277614858
35.343;2.262952102
35.344;2.258064516
35.345;2.267839687
35.346;2.282502444
35.347;2.287390029
35.348;2.282502444
35.349;2.267839687
35.35;2.248289345
35.351;2.233626588
35.352;2.233626588
35.353;2.24340176
35.354;2.258064516
35.355;2.258064516
35.356;2.248289345
35.357;2.223851417
35.358;2.204301075
35.359;2.194525904
35.36;2.19941349
35.361;2.209188661
35.362;2.218963832
35.363;2.214076246
35.364;2.194525904
35.365;2.170087977
35.366;2.150537634
35.367;2.145650049
35.368;2.15542522
35.369;2.165200391
35.37;2.165200391
35.371;2.150537634
35.372;2.126099707
35.373;2.101661779
35.374;2.086999022
35.375;2.086999022
35.376;2.101661779
35.377;2.11143695
35.378;2.106549365
35.379;2.086999022
35.38;2.057673509
35.381;2.033235582
35.382;2.028347996
35.383;2.038123167
35.384;2.052785924
35.385;2.062561095
35.386;2.047898338
35.387;2.023460411
35.388;1.994134897
35.389;1.974584555
35.39;1.979472141
35.391;1.999022483
35.392;2.008797654
35.393;2.008797654
35.394;1.989247312
35.395;1.959921799
35.396;1.935483871
35.397;1.9257087
35.398;1.940371457
35.399;1.955034213
35.4;1.96969697
35.401;1.959921799
35.402;1.935483871
35.403;1.901270772
35.404;1.88172043
35.405;1.886608016
35.406;1.901270772
35.407;1.920821114
35.408;1.9257087
35.409;1.906158358
35.41;1.871945259
35.411;1.842619746
35.412;1.832844575
35.413;1.847507331
35.414;1.867057674
35.415;1.88172043
35.416;1.876832845
35.417;1.852394917
35.418;1.813294233
35.419;1.793743891
35.42;1.793743891
35.421;1.813294233
35.422;1.832844575
35.423;1.842619746
35.424;1.827956989
35.425;1.793743891
35.426;1.764418377
35.427;1.744868035
35.428;1.759530792
35.429;1.783968719
35.43;1.803519062
35.431;1.803519062
35.432;1.779081134
35.433;1.744868035
35.434;1.715542522
35.435;1.720430108
35.436;1.73998045
35.437;1.769305963
35.438;1.779081134
35.439;1.769305963
35.44;1.735092864
35.441;1.705767351
35.442;1.686217009
35.443;1.700879765
35.444;1.730205279
35.445;1.754643206
35.446;1.754643206
35.447;1.735092864
35.448;1.700879765
35.449;1.671554252
35.45;1.671554252
35.451;1.69599218
35.452;1.720430108
35.453;1.73998045
35.454;1.735092864
35.455;1.705767351
35.456;1.671554252
35.457;1.656891496
35.458;1.661779081
35.459;1.691104594
35.46;1.720430108
35.461;1.730205279
35.462;1.710654936
35.463;1.676441838
35.464;1.647116325
35.465;1.642228739
35.466;1.666666667
35.467;1.69599218
35.468;1.720430108
35.469;1.715542522
35.47;1.691104594
35.471;1.65200391
35.472;1.632453568
35.473;1.642228739
35.474;1.671554252
35.475;1.700879765
35.476;1.715542522
35.477;1.700879765
35.478;1.666666667
35.479;1.632453568
35.48;1.627565982
35.481;1.642228739
35.482;1.676441838
35.483;1.700879765
35.484;1.705767351
35.485;1.681329423
35.486;1.642228739
35.487;1.617790811
35.488;1.622678397
35.489;1.65200391
35.49;1.686217009
35.491;1.700879765
35.492;1.691104594
35.493;1.656891496
35.494;1.622678397
35.495;1.612903226
35.496;1.627565982
35.497;1.661779081
35.498;1.691104594
35.499;1.69599218
35.5;1.671554252
35.501;1.632453568
35.502;1.60801564
35.503;1.60801564
35.504;1.637341153
35.505;1.666666667
35.506;1.691104594
35.507;1.681329423
35.508;1.647116325
35.509;1.612903226
35.51;1.598240469
35.511;1.612903226
35.512;1.647116325
35.513;1.676441838
35.514;1.681329423
35.515;1.661779081
35.516;1.627565982
35.517;1.598240469
35.518;1.598240469
35.519;1.622678397
35.52;1.656891496
35.521;1.676441838
35.522;1.676441838
35.523;1.647116325
35.524;1.612903226
35.525;1.588465298
35.526;1.603128055
35.527;1.637341153
35.528;1.671554252
35.529;1.681329423
35.53;1.666666667
35.531;1.632453568
35.532;1.598240469
35.533;1.593352884
35.534;1.617790811
35.535;1.65200391
35.536;1.681329423
35.537;1.681329423
35.538;1.656891496
35.539;1.622678397
35.54;1.598240469
35.541;1.60801564
35.542;1.642228739
35.543;1.676441838
35.544;1.691104594
35.545;1.681329423
35.546;1.647116325
35.547;1.612903226
35.548;1.603128055
35.549;1.627565982
35.55;1.661779081
35.551;1.686217009
35.552;1.69599218
35.553;1.671554252
35.554;1.637341153
35.555;1.60801564
35.556;1.612903226
35.557;1.642228739
35.558;1.676441838
35.559;1.700879765
35.56;1.691104594
35.561;1.661779081
35.562;1.622678397
35.563;1.612903226
35.564;1.627565982
35.565;1.661779081
35.566;1.691104594
35.567;1.700879765
35.568;1.681329423
35.569;1.647116325
35.57;1.622678397
35.571;1.622678397
35.572;1.647116325
35.573;1.681329423
35.574;1.705767351
35.575;1.700879765
35.576;1.671554252
35.577;1.637341153
35.578;1.622678397
35.579;1.637341153
35.58;1.671554252
35.581;1.700879765
35.582;1.715542522
35.583;1.700879765
35.584;1.666666667
35.585;1.637341153
35.586;1.637341153
35.587;1.661779081
35.588;1.69599218
35.589;1.720430108
35.59;1.720430108
35.591;1.691104594
35.592;1.656891496
35.593;1.637341153
35.594;1.65200391
35.595;1.676441838
35.596;1.710654936
35.597;1.725317693
35.598;1.710654936
35.599;1.676441838
35.6;1.647116325
35.601;1.637341153
35.602;1.656891496
35.603;1.69599218
35.604;1.720430108
35.605;1.720430108
35.606;1.69599218
35.607;1.661779081
35.608;1.637341153
35.609;1.642228739
35.61;1.671554252
35.611;1.705767351
35.612;1.720430108
35.613;1.710654936
35.614;1.681329423
35.615;1.647116325
35.616;1.632453568
35.617;1.656891496
35.618;1.686217009
35.619;1.710654936
35.62;1.715542522
35.621;1.69599218
35.622;1.661779081
35.623;1.637341153
35.624;1.637341153
35.625;1.666666667
35.626;1.69599218
35.627;1.720430108
35.628;1.710654936
35.629;1.681329423
35.63;1.65200391
35.631;1.637341153
35.632;1.65200391
35.633;1.681329423
35.634;1.710654936
35.635;1.720430108
35.636;1.700879765
35.637;1.666666667
35.638;1.647116325
35.639;1.642228739
35.64;1.671554252
35.641;1.700879765
35.642;1.720430108
35.643;1.715542522
35.644;1.691104594
35.645;1.656891496
35.646;1.637341153
35.647;1.65200391
35.648;1.681329423
35.649;1.705767351
35.65;1.720430108
35.651;1.700879765
35.652;1.671554252
35.653;1.637341153
35.654;1.632453568
35.655;1.65200391
35.656;1.681329423
35.657;1.705767351
35.658;1.700879765
35.659;1.676441838
35.66;1.642228739
35.661;1.617790811
35.662;1.617790811
35.663;1.647116325
35.664;1.671554252
35.665;1.681329423
35.666;1.666666667
35.667;1.632453568
35.668;1.593352884
35.669;1.578690127
35.67;1.593352884
35.671;1.622678397
35.672;1.642228739
35.673;1.642228739
35.674;1.612903226
35.675;1.573802542
35.676;1.539589443
35.677;1.534701857
35.678;1.559139785
35.679;1.583577713
35.68;1.598240469
35.681;1.578690127
35.682;1.544477028
35.683;1.505376344
35.684;1.485826002
35.685;1.495601173
35.686;1.520039101
35.687;1.544477028
35.688;1.539589443
35.689;1.515151515
35.69;1.471163245
35.691;1.436950147
35.692;1.432062561
35.693;1.451612903
35.694;1.480938416
35.695;1.495601173
35.696;1.480938416
35.697;1.446725318
35.698;1.402737048
35.699;1.383186706
35.7;1.388074291
35.701;1.417399804
35.702;1.441837732
35.703;1.446725318
35.704;1.42228739
35.705;1.383186706
35.706;1.344086022
35.707;1.33431085
35.708;1.353861193
35.709;1.383186706
35.71;1.402737048
35.711;1.392961877
35.712;1.358748778
35.713;1.314760508
35.714;1.285434995
35.715;1.290322581
35.716;1.314760508
35.717;1.344086022
35.718;1.353861193
35.719;1.33431085
35.72;1.285434995
35.721;1.246334311
35.722;1.231671554
35.723;1.246334311
35.724;1.28054741
35.725;1.309872923
35.726;1.300097752
35.727;1.270772239
35.728;1.221896383
35.729;1.187683284
35.73;1.187683284
35.731;1.221896383
35.732;1.256109482
35.733;1.270772239
35.734;1.251221896
35.735;1.207233627
35.736;1.163245357
35.737;1.1485826
35.738;1.168132942
35.739;1.202346041
35.74;1.23655914
35.741;1.23655914
35.742;1.202346041
35.743;1.158357771
35.744;1.124144673
35.745;1.124144673
35.746;1.158357771
35.747;1.197458456
35.748;1.221896383
35.749;1.207233627
35.75;1.173020528
35.751;1.124144673
35.752;1.10459433
35.753;1.129032258
35.754;1.163245357
35.755;1.202346041
35.756;1.212121212
35.757;1.187683284
35.758;1.143695015
35.759;1.114369501
35.76;1.114369501
35.761;1.143695015
35.762;1.182795699
35.763;1.212121212
35.764;1.207233627
35.765;1.177908113
35.766;1.138807429
35.767;1.119257087
35.768;1.133919844
35.769;1.173020528
35.77;1.212121212
35.771;1.226783969
35.772;1.207233627
35.773;1.173020528
35.774;1.138807429
35.775;1.138807429
35.776;1.168132942
35.777;1.202346041
35.778;1.231671554
35.779;1.23655914
35.78;1.207233627
35.781;1.173020528
35.782;1.1485826
35.783;1.163245357
35.784;1.197458456
35.785;1.231671554
35.786;1.246334311
35.787;1.231671554
35.788;1.202346041
35.789;1.168132942
35.79;1.158357771
35.791;1.182795699
35.792;1.217008798
35.793;1.241446725
35.794;1.246334311
35.795;1.221896383
35.796;1.182795699
35.797;1.158357771
35.798;1.163245357
35.799;1.197458456
35.8;1.226783969
35.801;1.246334311
35.802;1.23655914
35.803;1.202346041
35.804;1.168132942
35.805;1.153470186
35.806;1.173020528
35.807;1.207233627
35.808;1.23655914
35.809;1.241446725
35.81;1.221896383
35.811;1.187683284
35.812;1.153470186
35.813;1.158357771
35.814;1.182795699
35.815;1.221896383
35.816;1.241446725
35.817;1.231671554
35.818;1.202346041
35.819;1.163245357
35.82;1.143695015
35.821;1.158357771
35.822;1.187683284
35.823;1.221896383
35.824;1.231671554
35.825;1.212121212
35.826;1.173020528
35.827;1.138807429
35.828;1.129032258
35.829;1.158357771
35.83;1.19257087
35.831;1.221896383
35.832;1.212121212
35.833;1.182795699
35.834;1.143695015
35.835;1.119257087
35.836;1.129032258
35.837;1.163245357
35.838;1.197458456
35.839;1.212121212
35.84;1.19257087
35.841;1.153470186
35.842;1.114369501
35.843;1.10459433
35.844;1.129032258
35.845;1.163245357
35.846;1.197458456
35.847;1.19257087
35.848;1.163245357
35.849;1.114369501
35.85;1.085043988
35.851;1.089931574
35.852;1.129032258
35.853;1.168132942
35.854;1.187683284
35.855;1.168132942
35.856;1.124144673
35.857;1.080156403
35.858;1.065493646
35.859;1.089931574
35.86;1.129032258
35.861;1.163245357
35.862;1.168132942
35.863;1.133919844
35.864;1.085043988
35.865;1.05083089
35.866;1.05083089
35.867;1.089931574
35.868;1.129032258
35.869;1.153470186
35.87;1.143695015
35.871;1.099706745
35.872;1.05083089
35.873;1.031280547
35.874;1.05083089
35.875;1.094819159
35.876;1.129032258
35.877;1.138807429
35.878;1.114369501
35.879;1.065493646
35.88;1.026392962
35.881;1.026392962
35.882;1.055718475
35.883;1.099706745
35.884;1.129032258
35.885;1.124144673
35.886;1.080156403
35.887;1.031280547
35.888;1.00684262
35.889;1.026392962
35.89;1.070381232
35.891;1.109481916
35.892;1.124144673
35.893;1.099706745
35.894;1.055718475
35.895;1.011730205
35.896;1.00684262
35.897;1.036168133
35.898;1.080156403
35.899;1.114369501
35.9;1.114369501
35.901;1.075268817
35.902;1.031280547
35.903;1.001955034
35.904;1.011730205
35.905;1.055718475
35.906;1.094819159
35.907;1.114369501
35.908;1.094819159
35.909;1.05083089
35.91;1.00684262
35.911;0.997067449
35.912;1.026392962
35.913;1.070381232
35.914;1.10459433
35.915;1.10459433
35.916;1.075268817
35.917;1.026392962
35.918;0.997067449
35.919;1.00684262
35.92;1.045943304
35.921;1.085043988
35.922;1.109481916
35.923;1.094819159
35.924;1.05083089
35.925;1.011730205
35.926;0.992179863
35.927;1.016617791
35.928;1.060606061
35.929;1.099706745
35.93;1.10459433
35.931;1.080156403
35.932;1.036168133
35.933;1.001955034
35.934;1.00684262
35.935;1.041055718
35.936;1.085043988
35.937;1.114369501
35.938;1.10459433
35.939;1.065493646
35.94;1.026392962
35.941;1.00684262
35.942;1.026392962
35.943;1.065493646
35.944;1.10459433
35.945;1.114369501
35.946;1.094819159
35.947;1.05083089
35.948;1.021505376
35.949;1.016617791
35.95;1.05083089
35.951;1.089931574
35.952;1.114369501
35.953;1.114369501
35.954;1.085043988
35.955;1.041055718
35.956;1.021505376
35.957;1.031280547
35.958;1.075268817
35.959;1.109481916
35.96;1.124144673
35.961;1.10459433
35.962;1.065493646
35.963;1.031280547
35.964;1.021505376
35.965;1.05083089
35.966;1.089931574
35.967;1.119257087
35.968;1.119257087
35.969;1.089931574
35.97;1.05083089
35.971;1.021505376
35.972;1.031280547
35.973;1.065493646
35.974;1.10459433
35.975;1.129032258
35.976;1.109481916
35.977;1.070381232
35.978;1.031280547
35.979;1.016617791
35.98;1.041055718
35.981;1.085043988
35.982;1.119257087
35.983;1.124144673
35.984;1.094819159
35.985;1.05083089
35.986;1.021505376
35.987;1.026392962
35.988;1.060606061
35.989;1.10459433
35.99;1.129032258
35.991;1.119257087
35.992;1.080156403
35.993;1.036168133
35.994;1.016617791
35.995;1.045943304
35.996;1.085043988
35.997;1.129032258
35.998;1.138807429
35.999;1.114369501
36;1.065493646
36.001;1.031280547
36.002;1.031280547
36.003;1.070381232
36.004;1.119257087
36.005;1.1485826
36.006;1.143695015
36.007;1.10459433
36.008;1.060606061
36.009;1.036168133
36.01;1.055718475
36.011;1.10459433
36.012;1.153470186
36.013;1.168132942
36.014;1.1485826
36.015;1.094819159
36.016;1.055718475
36.017;1.05083089
36.018;1.089931574
36.019;1.138807429
36.02;1.182795699
36.021;1.177908113
36.022;1.143695015
36.023;1.089931574
36.024;1.065493646
36.025;1.080156403
36.026;1.129032258
36.027;1.177908113
36.028;1.202346041
36.029;1.182795699
36.03;1.133919844
36.031;1.085043988
36.032;1.075268817
36.033;1.109481916
36.034;1.163245357
36.035;1.202346041
36.036;1.207233627
36.037;1.173020528
36.038;1.114369501
36.039;1.085043988
36.04;1.094819159
36.041;1.143695015
36.042;1.19257087
36.043;1.221896383
36.044;1.202346041
36.045;1.153470186
36.046;1.099706745
36.047;1.085043988
36.048;1.114369501
36.049;1.168132942
36.05;1.207233627
36.051;1.221896383
36.052;1.182795699
36.053;1.129032258
36.054;1.085043988
36.055;1.094819159
36.056;1.133919844
36.057;1.187683284
36.058;1.217008798
36.059;1.207233627
36.06;1.163245357
36.061;1.10459433
36.062;1.085043988
36.063;1.10459433
36.064;1.158357771
36.065;1.202346041
36.066;1.217008798
36.067;1.182795699
36.068;1.129032258
36.069;1.085043988
36.07;1.085043988
36.071;1.124144673
36.072;1.177908113
36.073;1.207233627
36.074;1.202346041
36.075;1.158357771
36.076;1.10459433
36.077;1.080156403
36.078;1.094819159
36.079;1.143695015
36.08;1.19257087
36.081;1.212121212
36.082;1.187683284
36.083;1.133919844
36.084;1.085043988
36.085;1.075268817
36.086;1.114369501
36.087;1.168132942
36.088;1.207233627
36.089;1.207233627
36.09;1.168132942
36.091;1.109481916
36.092;1.075268817
36.093;1.085043988
36.094;1.138807429
36.095;1.19257087
36.096;1.217008798
36.097;1.197458456
36.098;1.138807429
36.099;1.085043988
36.1;1.070381232
36.101;1.10459433
36.102;1.163245357
36.103;1.207233627
36.104;1.212121212
36.105;1.173020528
36.106;1.109481916
36.107;1.065493646
36.108;1.075268817
36.109;1.129032258
36.11;1.187683284
36.111;1.221896383
36.112;1.202346041
36.113;1.1485826
36.114;1.085043988
36.115;1.055718475
36.116;1.094819159
36.117;1.153470186
36.118;1.207233627
36.119;1.221896383
36.12;1.182795699
36.121;1.119257087
36.122;1.065493646
36.123;1.060606061
36.124;1.114369501
36.125;1.182795699
36.126;1.226783969
36.127;1.212121212
36.128;1.158357771
36.129;1.085043988
36.13;1.05083089
36.131;1.085043988
36.132;1.143695015
36.133;1.207233627
36.134;1.226783969
36.135;1.19257087
36.136;1.124144673
36.137;1.060606061
36.138;1.055718475
36.139;1.10459433
36.14;1.173020528
36.141;1.226783969
36.142;1.217008798
36.143;1.163245357
36.144;1.089931574
36.145;1.045943304
36.146;1.070381232
36.147;1.133919844
36.148;1.202346041
36.149;1.231671554
36.15;1.202346041
36.151;1.129032258
36.152;1.060606061
36.153;1.045943304
36.154;1.094819159
36.155;1.168132942
36.156;1.221896383
36.157;1.221896383
36.158;1.173020528
36.159;1.094819159
36.16;1.045943304
36.161;1.060606061
36.162;1.129032258
36.163;1.197458456
36.164;1.231671554
36.165;1.207233627
36.166;1.138807429
36.167;1.065493646
36.168;1.041055718
36.169;1.085043988
36.17;1.163245357
36.171;1.221896383
36.172;1.231671554
36.173;1.187683284
36.174;1.109481916
36.175;1.045943304
36.176;1.055718475
36.177;1.119257087
36.178;1.197458456
36.179;1.241446725
36.18;1.221896383
36.181;1.153470186
36.182;1.075268817
36.183;1.041055718
36.184;1.080156403
36.185;1.158357771
36.186;1.226783969
36.187;1.246334311
36.188;1.202346041
36.189;1.119257087
36.19;1.055718475
36.191;1.05083089
36.192;1.114369501
36.193;1.197458456
36.194;1.251221896
36.195;1.241446725
36.196;1.173020528
36.197;1.089931574
36.198;1.045943304
36.199;1.080156403
36.2;1.153470186
36.201;1.226783969
36.202;1.256109482
36.203;1.217008798
36.204;1.133919844
36.205;1.060606061
36.206;1.045943304
36.207;1.109481916
36.208;1.19257087
36.209;1.251221896
36.21;1.246334311
36.211;1.182795699
36.212;1.094819159
36.213;1.045943304
36.214;1.070381232
36.215;1.143695015
36.216;1.221896383
36.217;1.256109482
36.218;1.221896383
36.219;1.143695015
36.22;1.065493646
36.221;1.041055718
36.222;1.094819159
36.223;1.177908113
36.224;1.241446725
36.225;1.246334311
36.226;1.19257087
36.227;1.10459433
36.228;1.041055718
36.229;1.055718475
36.23;1.129032258
36.231;1.207233627
36.232;1.256109482
36.233;1.226783969
36.234;1.153470186
36.235;1.070381232
36.236;1.036168133
36.237;1.085043988
36.238;1.168132942
36.239;1.23655914
36.24;1.251221896
36.241;1.202346041
36.242;1.114369501
36.243;1.045943304
36.244;1.05083089
36.245;1.119257087
36.246;1.202346041
36.247;1.260997067
36.248;1.241446725
36.249;1.173020528
36.25;1.085043988
36.251;1.045943304
36.252;1.085043988
36.253;1.168132942
36.254;1.246334311
36.255;1.270772239
36.256;1.226783969
36.257;1.143695015
36.258;1.070381232
36.259;1.065493646
36.26;1.129032258
36.261;1.217008798
36.262;1.28054741
36.263;1.275659824
36.264;1.207233627
36.265;1.119257087
36.266;1.070381232
36.267;1.10459433
36.268;1.187683284
36.269;1.270772239
36.27;1.304985337
36.271;1.270772239
36.272;1.187683284
36.273;1.10459433
36.274;1.089931574
36.275;1.158357771
36.276;1.246334311
36.277;1.314760508
36.278;1.319648094
36.279;1.256109482
36.28;1.163245357
36.281;1.109481916
36.282;1.129032258
36.283;1.212121212
36.284;1.300097752
36.285;1.344086022
36.286;1.319648094
36.287;1.23655914
36.288;1.1485826
36.289;1.119257087
36.29;1.182795699
36.291;1.270772239
36.292;1.348973607
36.293;1.358748778
36.294;1.304985337
36.295;1.207233627
36.296;1.138807429
36.297;1.153470186
36.298;1.23655914
36.299;1.324535679
36.3;1.37829912
36.301;1.358748778
36.302;1.28054741
36.303;1.187683284
36.304;1.1485826
36.305;1.197458456
36.306;1.290322581
36.307;1.373411535
36.308;1.392961877
36.309;1.344086022
36.31;1.246334311
36.311;1.173020528
36.312;1.173020528
36.313;1.246334311
36.314;1.339198436
36.315;1.397849462
36.316;1.388074291
36.317;1.309872923
36.318;1.217008798
36.319;1.168132942
36.32;1.207233627
36.321;1.300097752
36.322;1.383186706
36.323;1.417399804
36.324;1.373411535
36.325;1.28054741
36.326;1.19257087
36.327;1.182795699
36.328;1.251221896
36.329;1.348973607
36.33;1.417399804
36.331;1.412512219
36.332;1.344086022
36.333;1.246334311
36.334;1.187683284
36.335;1.217008798
36.336;1.304985337
36.337;1.392961877
36.338;1.436950147
36.339;1.397849462
36.34;1.314760508
36.341;1.221896383
36.342;1.197458456
36.343;1.260997067
36.344;1.358748778
36.345;1.432062561
36.346;1.441837732
36.347;1.37829912
36.348;1.28054741
36.349;1.212121212
36.35;1.231671554
36.351;1.314760508
36.352;1.407624633
36.353;1.461388074
36.354;1.432062561
36.355;1.348973607
36.356;1.256109482
36.357;1.221896383
36.358;1.28054741
36.359;1.373411535
36.36;1.456500489
36.361;1.476050831
36.362;1.417399804
36.363;1.319648094
36.364;1.241446725
36.365;1.246334311
36.366;1.33431085
36.367;1.432062561
36.368;1.490713587
36.369;1.476050831
36.37;1.392961877
36.371;1.295210166
36.372;1.246334311
36.373;1.295210166
36.374;1.392961877
36.375;1.480938416
36.376;1.51026393
36.377;1.461388074
36.378;1.363636364
36.379;1.275659824
36.38;1.270772239
36.381;1.348973607
36.382;1.446725318
36.383;1.515151515
36.384;1.51026393
36.385;1.432062561
36.386;1.329423265
36.387;1.270772239
36.388;1.314760508
36.389;1.407624633
36.39;1.500488759
36.391;1.539589443
36.392;1.495601173
36.393;1.402737048
36.394;1.309872923
36.395;1.290322581
36.396;1.363636364
36.397;1.46627566
36.398;1.539589443
36.399;1.544477028
36.4;1.471163245
36.401;1.368523949
36.402;1.300097752
36.403;1.329423265
36.404;1.42228739
36.405;1.520039101
36.406;1.568914956
36.407;1.534701857
36.408;1.441837732
36.409;1.344086022
36.41;1.309872923
36.411;1.37829912
36.412;1.480938416
36.413;1.56402737
36.414;1.573802542
36.415;1.51026393
36.416;1.407624633
36.417;1.329423265
36.418;1.339198436
36.419;1.432062561
36.42;1.529814272
36.421;1.588465298
36.422;1.56402737
36.423;1.476050831
36.424;1.373411535
36.425;1.329423265
36.426;1.383186706
36.427;1.485826002
36.428;1.573802542
36.429;1.598240469
36.43;1.539589443
36.431;1.436950147
36.432;1.348973607
36.433;1.348973607
36.434;1.436950147
36.435;1.539589443
36.436;1.603128055
36.437;1.588465298
36.438;1.505376344
36.439;1.397849462
36.44;1.344086022
36.441;1.383186706
36.442;1.490713587
36.443;1.578690127
36.444;1.612903226
36.445;1.559139785
36.446;1.456500489
36.447;1.363636364
36.448;1.353861193
36.449;1.432062561
36.45;1.534701857
36.451;1.60801564
36.452;1.598240469
36.453;1.520039101
36.454;1.417399804
36.455;1.348973607
36.456;1.383186706
36.457;1.476050831
36.458;1.573802542
36.459;1.617790811
36.46;1.573802542
36.461;1.471163245
36.462;1.373411535
36.463;1.344086022
36.464;1.417399804
36.465;1.520039101
36.466;1.598240469
36.467;1.603128055
36.468;1.529814272
36.469;1.417399804
36.47;1.344086022
36.471;1.358748778
36.472;1.456500489
36.473;1.554252199
36.474;1.603128055
36.475;1.568914956
36.476;1.476050831
36.477;1.368523949
36.478;1.329423265
36.479;1.388074291
36.48;1.490713587
36.481;1.573802542
36.482;1.588465298
36.483;1.524926686
36.484;1.412512219
36.485;1.329423265
36.486;1.33431085
36.487;1.417399804
36.488;1.520039101
36.489;1.578690127
36.49;1.559139785
36.491;1.46627566
36.492;1.358748778
36.493;1.309872923
36.494;1.358748778
36.495;1.456500489
36.496;1.539589443
36.497;1.56402737
36.498;1.51026393
36.499;1.407624633
36.5;1.314760508
36.501;1.304985337
36.502;1.388074291
36.503;1.485826002
36.504;1.554252199
36.505;1.534701857
36.506;1.456500489
36.507;1.348973607
36.508;1.290322581
36.509;1.329423265
36.51;1.42228739
36.511;1.51026393
36.512;1.544477028
36.513;1.500488759
36.514;1.402737048
36.515;1.304985337
36.516;1.285434995
36.517;1.358748778
36.518;1.456500489
36.519;1.529814272
36.52;1.529814272
36.521;1.456500489
36.522;1.348973607
36.523;1.28054741
36.524;1.304985337
36.525;1.397849462
36.526;1.490713587
36.527;1.534701857
36.528;1.500488759
36.529;1.407624633
36.53;1.304985337
36.531;1.275659824
36.532;1.339198436
36.533;1.436950147
36.534;1.520039101
36.535;1.524926686
36.536;1.461388074
36.537;1.358748778
36.538;1.28054741
36.539;1.300097752
36.54;1.388074291
36.541;1.480938416
36.542;1.534701857
36.543;1.51026393
36.544;1.42228739
36.545;1.319648094
36.546;1.28054741
36.547;1.33431085
36.548;1.436950147
36.549;1.515151515
36.55;1.539589443
36.551;1.480938416
36.552;1.37829912
36.553;1.295210166
36.554;1.295210166
36.555;1.383186706
36.556;1.480938416
36.557;1.539589443
36.558;1.529814272
36.559;1.441837732
36.56;1.339198436
36.561;1.290322581
36.562;1.33431085
36.563;1.432062561
36.564;1.520039101
36.565;1.554252199
36.566;1.505376344
36.567;1.402737048
36.568;1.314760508
36.569;1.304985337
36.57;1.383186706
36.571;1.480938416
36.572;1.554252199
36.573;1.544477028
36.574;1.471163245
36.575;1.363636364
36.576;1.300097752
36.577;1.33431085
36.578;1.432062561
36.579;1.524926686
36.58;1.56402737
36.581;1.524926686
36.582;1.427174976
36.583;1.33431085
36.584;1.304985337
36.585;1.37829912
36.586;1.476050831
36.587;1.554252199
36.588;1.559139785
36.589;1.485826002
36.59;1.383186706
36.591;1.309872923
36.592;1.329423265
36.593;1.42228739
36.594;1.520039101
36.595;1.568914956
36.596;1.534701857
36.597;1.441837732
36.598;1.339198436
36.599;1.304985337
36.6;1.363636364
36.601;1.461388074
36.602;1.544477028
36.603;1.559139785
36.604;1.495601173
36.605;1.388074291
36.606;1.304985337
36.607;1.314760508
36.608;1.397849462
36.609;1.495601173
36.61;1.554252199
36.611;1.524926686
36.612;1.441837732
36.613;1.33431085
36.614;1.290322581
36.615;1.339198436
36.616;1.436950147
36.617;1.515151515
36.618;1.534701857
36.619;1.480938416
36.62;1.37829912
36.621;1.295210166
36.622;1.285434995
36.623;1.363636364
36.624;1.456500489
36.625;1.520039101
36.626;1.505376344
36.627;1.42228739
36.628;1.319648094
36.629;1.260997067
36.63;1.300097752
36.631;1.388074291
36.632;1.471163245
36.633;1.505376344
36.634;1.456500489
36.635;1.358748778
36.636;1.270772239
36.637;1.251221896
36.638;1.319648094
36.639;1.412512219
36.64;1.476050831
36.641;1.471163245
36.642;1.397849462
36.643;1.300097752
36.644;1.23655914
36.645;1.260997067
36.646;1.344086022
36.647;1.427174976
36.648;1.46627566
36.649;1.427174976
36.65;1.339198436
36.651;1.246334311
36.652;1.217008798
36.653;1.275659824
36.654;1.363636364
36.655;1.432062561
36.656;1.436950147
36.657;1.373411535
36.658;1.28054741
36.659;1.207233627
36.66;1.221896383
36.661;1.295210166
36.662;1.37829912
36.663;1.42228739
36.664;1.397849462
36.665;1.314760508
36.666;1.226783969
36.667;1.187683284
36.668;1.23655914
36.669;1.319648094
36.67;1.388074291
36.671;1.402737048
36.672;1.348973607
36.673;1.256109482
36.674;1.187683284
36.675;1.187683284
36.676;1.256109482
36.677;1.339198436
36.678;1.388074291
36.679;1.373411535
36.68;1.300097752
36.681;1.212121212
36.682;1.168132942
36.683;1.202346041
36.684;1.28054741
36.685;1.353861193
36.686;1.37829912
36.687;1.329423265
36.688;1.246334311
36.689;1.173020528
36.69;1.163245357
36.691;1.221896383
36.692;1.300097752
36.693;1.358748778
36.694;1.344086022
36.695;1.285434995
36.696;1.197458456
36.697;1.1485826
36.698;1.173020528
36.699;1.246334311
36.7;1.319648094
36.701;1.348973607
36.702;1.314760508
36.703;1.23655914
36.704;1.163245357
36.705;1.143695015
36.706;1.197458456
36.707;1.270772239
36.708;1.329423265
36.709;1.329423265
36.71;1.275659824
36.711;1.19257087
36.712;1.138807429
36.713;1.153470186
36.714;1.226783969
36.715;1.300097752
36.716;1.339198436
36.717;1.309872923
36.718;1.241446725
36.719;1.163245357
36.72;1.138807429
36.721;1.187683284
36.722;1.265884653
36.723;1.329423265
36.724;1.344086022
36.725;1.290322581
36.726;1.212121212
36.727;1.153470186
36.728;1.163245357
36.729;1.226783969
36.73;1.309872923
36.731;1.358748778
36.732;1.339198436
36.733;1.270772239
36.734;1.19257087
36.735;1.158357771
36.736;1.202346041
36.737;1.28054741
36.738;1.353861193
36.739;1.37829912
36.74;1.33431085
36.741;1.251221896
36.742;1.182795699
36.743;1.182795699
36.744;1.251221896
36.745;1.33431085
36.746;1.388074291
36.747;1.383186706
36.748;1.314760508
36.749;1.231671554
36.75;1.182795699
36.751;1.221896383
36.752;1.300097752
36.753;1.37829912
36.754;1.407624633
36.755;1.368523949
36.756;1.285434995
36.757;1.212121212
36.758;1.197458456
36.759;1.260997067
36.76;1.344086022
36.761;1.407624633
36.762;1.402737048
36.763;1.339198436
36.764;1.256109482
36.765;1.202346041
36.766;1.221896383
36.767;1.300097752
36.768;1.37829912
36.769;1.412512219
36.77;1.383186706
36.771;1.300097752
36.772;1.221896383
36.773;1.197458456
36.774;1.246334311
36.775;1.329423265
36.776;1.392961877
36.777;1.397849462
36.778;1.344086022
36.779;1.256109482
36.78;1.197458456
36.781;1.207233627
36.782;1.275659824
36.783;1.353861193
36.784;1.397849462
36.785;1.373411535
36.786;1.300097752
36.787;1.217008798
36.788;1.182795699
36.789;1.226783969
36.79;1.304985337
36.791;1.373411535
36.792;1.383186706
36.793;1.339198436
36.794;1.251221896
36.795;1.187683284
36.796;1.187683284
36.797;1.256109482
36.798;1.33431085
36.799;1.383186706
36.8;1.373411535
36.801;1.300097752
36.802;1.217008798
36.803;1.177908113
36.804;1.212121212
36.805;1.295210166
36.806;1.368523949
36.807;1.392961877
36.808;1.348973607
36.809;1.265884653
36.81;1.19257087
36.811;1.182795699
36.812;1.251221896
36.813;1.329423265
36.814;1.388074291
36.815;1.383186706
36.816;1.319648094
36.817;1.231671554
36.818;1.177908113
36.819;1.207233627
36.82;1.290322581
36.821;1.368523949
36.822;1.397849462
36.823;1.363636364
36.824;1.28054741
36.825;1.202346041
36.826;1.187683284
36.827;1.246334311
36.828;1.329423265
36.829;1.392961877
36.83;1.397849462
36.831;1.33431085
36.832;1.246334311
36.833;1.187683284
36.834;1.207233627
36.835;1.290322581
36.836;1.368523949
36.837;1.407624633
36.838;1.37829912
36.839;1.300097752
36.84;1.217008798
36.841;1.19257087
36.842;1.246334311
36.843;1.329423265
36.844;1.397849462
36.845;1.407624633
36.846;1.353861193
36.847;1.265884653
36.848;1.202346041
36.849;1.212121212
36.85;1.285434995
36.851;1.368523949
36.852;1.412512219
36.853;1.392961877
36.854;1.319648094
36.855;1.23655914
36.856;1.202346041
36.857;1.241446725
36.858;1.324535679
36.859;1.392961877
36.86;1.412512219
36.861;1.363636364
36.862;1.28054741
36.863;1.212121212
36.864;1.207233627
36.865;1.275659824
36.866;1.358748778
36.867;1.407624633
36.868;1.397849462
36.869;1.324535679
36.87;1.241446725
36.871;1.19257087
36.872;1.226783969
36.873;1.304985337
36.874;1.37829912
36.875;1.402737048
36.876;1.358748778
36.877;1.275659824
36.878;1.202346041
36.879;1.187683284
36.88;1.251221896
36.881;1.329423265
36.882;1.388074291
36.883;1.37829912
36.884;1.319648094
36.885;1.231671554
36.886;1.177908113
36.887;1.202346041
36.888;1.275659824
36.889;1.348973607
36.89;1.37829912
36.891;1.348973607
36.892;1.270772239
36.893;1.19257087
36.894;1.173020528
36.895;1.221896383
36.896;1.300097752
36.897;1.363636364
36.898;1.363636364
36.899;1.309872923
36.9;1.226783969
36.901;1.168132942
36.902;1.182795699
36.903;1.251221896
36.904;1.324535679
36.905;1.368523949
36.906;1.344086022
36.907;1.270772239
36.908;1.19257087
36.909;1.163245357
36.91;1.212121212
36.911;1.290322581
36.912;1.358748778
36.913;1.368523949
36.914;1.324535679
36.915;1.241446725
36.916;1.177908113
36.917;1.182795699
36.918;1.251221896
36.919;1.329423265
36.92;1.37829912
36.921;1.363636364
36.922;1.295210166
36.923;1.212121212
36.924;1.177908113
36.925;1.221896383
36.926;1.300097752
36.927;1.368523949
36.928;1.392961877
36.929;1.348973607
36.93;1.270772239
36.931;1.197458456
36.932;1.197458456
36.933;1.260997067
36.934;1.344086022
36.935;1.397849462
36.936;1.392961877
36.937;1.324535679
36.938;1.241446725
36.939;1.19257087
36.94;1.231671554
36.941;1.304985337
36.942;1.383186706
36.943;1.412512219
36.944;1.37829912
36.945;1.300097752
36.946;1.221896383
36.947;1.207233627
36.948;1.270772239
36.949;1.353861193
36.95;1.412512219
36.951;1.412512219
36.952;1.353861193
36.953;1.270772239
36.954;1.217008798
36.955;1.241446725
36.956;1.314760508
36.957;1.392961877
36.958;1.432062561
36.959;1.407624633
36.96;1.329423265
36.961;1.251221896
36.962;1.226783969
36.963;1.28054741
36.964;1.363636364
36.965;1.427174976
36.966;1.436950147
36.967;1.383186706
36.968;1.300097752
36.969;1.241446725
36.97;1.251221896
36.971;1.324535679
36.972;1.407624633
36.973;1.451612903
36.974;1.427174976
36.975;1.358748778
36.976;1.275659824
36.977;1.246334311
36.978;1.290322581
36.979;1.373411535
36.98;1.441837732
36.981;1.461388074
36.982;1.417399804
36.983;1.329423265
36.984;1.260997067
36.985;1.265884653
36.986;1.339198436
36.987;1.417399804
36.988;1.476050831
36.989;1.461388074
36.99;1.392961877
36.991;1.304985337
36.992;1.265884653
36.993;1.304985337
36.994;1.388074291
36.995;1.46627566
36.996;1.495601173
36.997;1.451612903
36.998;1.368523949
36.999;1.295210166
37;1.285434995
37.001;1.358748778
37.002;1.441837732
37.003;1.505376344
37.004;1.505376344
37.005;1.436950147
37.006;1.344086022
37.007;1.295210166
37.008;1.324535679
37.009;1.407624633
37.01;1.495601173
37.011;1.529814272
37.012;1.495601173
37.013;1.412512219
37.014;1.324535679
37.015;1.304985337
37.016;1.368523949
37.017;1.46627566
37.018;1.534701857
37.019;1.534701857
37.02;1.471163245
37.021;1.373411535
37.022;1.309872923
37.023;1.33431085
37.024;1.417399804
37.025;1.505376344
37.026;1.554252199
37.027;1.520039101
37.028;1.432062561
37.029;1.339198436
37.03;1.309872923
37.031;1.368523949
37.032;1.461388074
37.033;1.534701857
37.034;1.549364614
37.035;1.485826002
37.036;1.388074291
37.037;1.314760508
37.038;1.329423265
37.039;1.407624633
37.04;1.500488759
37.041;1.549364614
37.042;1.529814272
37.043;1.441837732
37.044;1.348973607
37.045;1.304985337
37.046;1.358748778
37.047;1.451612903
37.048;1.529814272
37.049;1.549364614
37.05;1.495601173
37.051;1.402737048
37.052;1.319648094
37.053;1.319648094
37.054;1.397849462
37.055;1.490713587
37.056;1.549364614
37.057;1.534701857
37.058;1.456500489
37.059;1.363636364
37.06;1.309872923
37.061;1.348973607
37.062;1.436950147
37.063;1.524926686
37.064;1.554252199
37.065;1.51026393
37.066;1.417399804
37.067;1.329423265
37.068;1.319648094
37.069;1.392961877
37.07;1.485826002
37.071;1.554252199
37.072;1.549364614
37.073;1.480938416
37.074;1.37829912
37.075;1.319648094
37.076;1.348973607
37.077;1.441837732
37.078;1.529814272
37.079;1.568914956
37.08;1.534701857
37.081;1.441837732
37.082;1.353861193
37.083;1.329423265
37.084;1.397849462
37.085;1.495601173
37.086;1.568914956
37.087;1.573802542
37.088;1.515151515
37.089;1.412512219
37.09;1.348973607
37.091;1.363636364
37.092;1.456500489
37.093;1.549364614
37.094;1.603128055
37.095;1.573802542
37.096;1.485826002
37.097;1.392961877
37.098;1.358748778
37.099;1.417399804
37.1;1.515151515
37.101;1.598240469
37.102;1.617790811
37.103;1.559139785
37.104;1.461388074
37.105;1.383186706
37.106;1.392961877
37.107;1.476050831
37.108;1.573802542
37.109;1.637341153
37.11;1.617790811
37.111;1.534701857
37.112;1.436950147
37.113;1.392961877
37.114;1.441837732
37.115;1.544477028
37.116;1.627565982
37.117;1.656891496
37.118;1.60801564
37.119;1.51026393
37.12;1.42228739
37.121;1.417399804
37.122;1.495601173
37.123;1.598240469
37.124;1.666666667
37.125;1.656891496
37.126;1.578690127
37.127;1.476050831
37.128;1.417399804
37.129;1.456500489
37.13;1.549364614
37.131;1.647116325
37.132;1.681329423
37.133;1.637341153
37.134;1.534701857
37.135;1.441837732
37.136;1.42228739
37.137;1.495601173
37.138;1.603128055
37.139;1.671554252
37.14;1.671554252
37.141;1.598240469
37.142;1.490713587
37.143;1.42228739
37.144;1.446725318
37.145;1.539589443
37.146;1.632453568
37.147;1.676441838
37.148;1.642228739
37.149;1.544477028
37.15;1.446725318
37.151;1.412512219
37.152;1.476050831
37.153;1.578690127
37.154;1.65200391
37.155;1.661779081
37.156;1.593352884
37.157;1.490713587
37.158;1.412512219
37.159;1.42228739
37.16;1.51026393
37.161;1.603128055
37.162;1.656891496
37.163;1.632453568
37.164;1.539589443
37.165;1.436950147
37.166;1.397849462
37.167;1.451612903
37.168;1.544477028
37.169;1.632453568
37.17;1.647116325
37.171;1.593352884
37.172;1.485826002
37.173;1.407624633
37.174;1.402737048
37.175;1.485826002
37.176;1.583577713
37.177;1.647116325
37.178;1.627565982
37.179;1.544477028
37.18;1.441837732
37.181;1.388074291
37.182;1.432062561
37.183;1.524926686
37.184;1.612903226
37.185;1.642228739
37.186;1.593352884
37.187;1.495601173
37.188;1.407624633
37.189;1.392961877
37.19;1.471163245
37.191;1.568914956
37.192;1.637341153
37.193;1.627565982
37.194;1.554252199
37.195;1.446725318
37.196;1.388074291
37.197;1.42228739
37.198;1.515151515
37.199;1.603128055
37.2;1.642228739
37.201;1.603128055
37.202;1.51026393
37.203;1.412512219
37.204;1.392961877
37.205;1.461388074
37.206;1.559139785
37.207;1.637341153
37.208;1.642228739
37.209;1.568914956
37.21;1.46627566
37.211;1.392961877
37.212;1.417399804
37.213;1.505376344
37.214;1.603128055
37.215;1.65200391
37.216;1.617790811
37.217;1.529814272
37.218;1.427174976
37.219;1.392961877
37.22;1.451612903
37.221;1.554252199
37.222;1.637341153
37.223;1.65200391
37.224;1.588465298
37.225;1.485826002
37.226;1.407624633
37.227;1.417399804
37.228;1.500488759
37.229;1.598240469
37.23;1.656891496
37.231;1.637341153
37.232;1.549364614
37.233;1.446725318
37.234;1.402737048
37.235;1.451612903
37.236;1.554252199
37.237;1.637341153
37.238;1.661779081
37.239;1.60801564
37.24;1.51026393
37.241;1.42228739
37.242;1.417399804
37.243;1.500488759
37.244;1.598240469
37.245;1.666666667
37.246;1.656891496
37.247;1.573802542
37.248;1.471163245
37.249;1.417399804
37.25;1.456500489
37.251;1.554252199
37.252;1.642228739
37.253;1.676441838
37.254;1.637341153
37.255;1.539589443
37.256;1.446725318
37.257;1.432062561
37.258;1.505376344
37.259;1.603128055
37.26;1.681329423
37.261;1.681329423
37.262;1.60801564
37.263;1.505376344
37.264;1.441837732
37.265;1.46627566
37.266;1.56402737
37.267;1.656891496
37.268;1.700879765
37.269;1.671554252
37.27;1.573802542
37.271;1.480938416
37.272;1.451612903
37.273;1.520039101
37.274;1.622678397
37.275;1.700879765
37.276;1.710654936
37.277;1.647116325
37.278;1.544477028
37.279;1.471163245
37.28;1.485826002
37.281;1.578690127
37.282;1.676441838
37.283;1.730205279
37.284;1.705767351
37.285;1.617790811
37.286;1.515151515
37.287;1.476050831
37.288;1.534701857
37.289;1.637341153
37.29;1.725317693
37.291;1.744868035
37.292;1.691104594
37.293;1.583577713
37.294;1.500488759
37.295;1.505376344
37.296;1.593352884
37.297;1.69599218
37.298;1.759530792
37.299;1.744868035
37.3;1.656891496
37.301;1.549364614
37.302;1.495601173
37.303;1.544477028
37.304;1.647116325
37.305;1.73998045
37.306;1.769305963
37.307;1.720430108
37.308;1.612903226
37.309;1.520039101
37.31;1.51026393
37.311;1.588465298
37.312;1.691104594
37.313;1.764418377
37.314;1.759530792
37.315;1.676441838
37.316;1.56402737
37.317;1.495601173
37.318;1.534701857
37.319;1.632453568
37.32;1.730205279
37.321;1.769305963
37.322;1.725317693
37.323;1.622678397
37.324;1.515151515
37.325;1.490713587
37.326;1.568914956
37.327;1.671554252
37.328;1.749755621
37.329;1.749755621
37.33;1.671554252
37.331;1.559139785
37.332;1.480938416
37.333;1.505376344
37.334;1.603128055
37.335;1.700879765
37.336;1.749755621
37.337;1.710654936
37.338;1.612903226
37.339;1.500488759
37.34;1.461388074
37.341;1.534701857
37.342;1.637341153
37.343;1.720430108
37.344;1.730205279
37.345;1.661779081
37.346;1.549364614
37.347;1.461388074
37.348;1.471163245
37.349;1.56402737
37.35;1.666666667
37.351;1.725317693
37.352;1.69599218
37.353;1.603128055
37.354;1.490713587
37.355;1.441837732
37.356;1.495601173
37.357;1.598240469
37.358;1.691104594
37.359;1.710654936
37.36;1.65200391
37.361;1.539589443
37.362;1.446725318
37.363;1.446725318
37.364;1.534701857
37.365;1.637341153
37.366;1.705767351
37.367;1.686217009
37.368;1.603128055
37.369;1.485826002
37.37;1.427174976
37.371;1.471163245
37.372;1.578690127
37.373;1.671554252
37.374;1.705767351
37.375;1.65200391
37.376;1.549364614
37.377;1.451612903
37.378;1.432062561
37.379;1.515151515
37.38;1.622678397
37.381;1.700879765
37.382;1.691104594
37.383;1.612903226
37.384;1.495601173
37.385;1.427174976
37.386;1.461388074
37.387;1.56402737
37.388;1.666666667
37.389;1.710654936
37.39;1.666666667
37.391;1.56402737
37.392;1.456500489
37.393;1.432062561
37.394;1.505376344
37.395;1.612903226
37.396;1.69599218
37.397;1.705767351
37.398;1.632453568
37.399;1.515151515
37.4;1.436950147
37.401;1.456500489
37.402;1.559139785
37.403;1.661779081
37.404;1.715542522
37.405;1.681329423
37.406;1.583577713
37.407;1.471163245
37.408;1.432062561
37.409;1.500488759
37.41;1.60801564
37.411;1.69599218
37.412;1.715542522
37.413;1.647116325
37.414;1.534701857
37.415;1.441837732
37.416;1.451612903
37.417;1.544477028
37.418;1.656891496
37.419;1.715542522
37.42;1.69599218
37.421;1.603128055
37.422;1.485826002
37.423;1.432062561
37.424;1.485826002
37.425;1.593352884
37.426;1.686217009
37.427;1.715542522
37.428;1.656891496
37.429;1.544477028
37.43;1.446725318
37.431;1.441837732
37.432;1.529814272
37.433;1.637341153
37.434;1.705767351
37.435;1.691104594
37.436;1.60801564
37.437;1.490713587
37.438;1.427174976
37.439;1.471163245
37.44;1.568914956
37.441;1.666666667
37.442;1.700879765
37.443;1.656891496
37.444;1.549364614
37.445;1.441837732
37.446;1.42228739
37.447;1.500488759
37.448;1.60801564
37.449;1.681329423
37.45;1.681329423
37.451;1.603128055
37.452;1.485826002
37.453;1.412512219
37.454;1.436950147
37.455;1.534701857
37.456;1.632453568
37.457;1.676441838
37.458;1.642228739
37.459;1.539589443
37.46;1.432062561
37.461;1.397849462
37.462;1.461388074
37.463;1.56402737
37.464;1.647116325
37.465;1.656891496
37.466;1.588465298
37.467;1.476050831
37.468;1.397849462
37.469;1.407624633
37.47;1.495601173
37.471;1.593352884
37.472;1.647116325
37.473;1.617790811
37.474;1.524926686
37.475;1.417399804
37.476;1.373411535
37.477;1.427174976
37.478;1.524926686
37.479;1.612903226
37.48;1.627565982
37.481;1.568914956
37.482;1.461388074
37.483;1.37829912
37.484;1.373411535
37.485;1.456500489
37.486;1.549364614
37.487;1.612903226
37.488;1.593352884
37.489;1.51026393
37.49;1.402737048
37.491;1.348973607
37.492;1.392961877
37.493;1.485826002
37.494;1.568914956
37.495;1.598240469
37.496;1.544477028
37.497;1.446725318
37.498;1.353861193
37.499;1.344086022
37.5;1.417399804
37.501;1.505376344
37.502;1.573802542
37.503;1.56402737
37.504;1.490713587
37.505;1.388074291
37.506;1.324535679
37.507;1.353861193
37.508;1.436950147
37.509;1.524926686
37.51;1.559139785
37.511;1.520039101
37.512;1.427174976
37.513;1.33431085
37.514;1.309872923
37.515;1.373411535
37.516;1.461388074
37.517;1.529814272
37.518;1.534701857
37.519;1.46627566
37.52;1.373411535
37.521;1.300097752
37.522;1.319648094
37.523;1.397849462
37.524;1.485826002
37.525;1.524926686
37.526;1.495601173
37.527;1.412512219
37.528;1.319648094
37.529;1.285434995
37.53;1.339198436
37.531;1.42228739
37.532;1.495601173
37.533;1.505376344
37.534;1.451612903
37.535;1.358748778
37.536;1.285434995
37.537;1.290322581
37.538;1.363636364
37.539;1.441837732
37.54;1.490713587
37.541;1.476050831
37.542;1.397849462
37.543;1.309872923
37.544;1.265884653
37.545;1.304985337
37.546;1.388074291
37.547;1.461388074
37.548;1.480938416
37.549;1.436950147
37.55;1.344086022
37.551;1.275659824
37.552;1.270772239
37.553;1.33431085
37.554;1.417399804
37.555;1.46627566
37.556;1.456500489
37.557;1.388074291
37.558;1.304985337
37.559;1.256109482
37.56;1.285434995
37.561;1.363636364
37.562;1.436950147
37.563;1.461388074
37.564;1.427174976
37.565;1.344086022
37.566;1.270772239
37.567;1.256109482
37.568;1.314760508
37.569;1.392961877
37.57;1.446725318
37.571;1.446725318
37.572;1.388074291
37.573;1.304985337
37.574;1.256109482
37.575;1.275659824
37.576;1.344086022
37.577;1.412512219
37.578;1.446725318
37.579;1.42228739
37.58;1.348973607
37.581;1.270772239
37.582;1.246334311
37.583;1.300097752
37.584;1.373411535
37.585;1.427174976
37.586;1.436950147
37.587;1.388074291
37.588;1.309872923
37.589;1.256109482
37.59;1.265884653
37.591;1.329423265
37.592;1.397849462
37.593;1.441837732
37.594;1.417399804
37.595;1.358748778
37.596;1.285434995
37.597;1.256109482
37.598;1.295210166
37.599;1.363636364
37.6;1.427174976
37.601;1.436950147
37.602;1.397849462
37.603;1.324535679
37.604;1.270772239
37.605;1.270772239
37.606;1.329423265
37.607;1.397849462
37.608;1.441837732
37.609;1.427174976
37.61;1.368523949
37.611;1.300097752
37.612;1.260997067
37.613;1.290322581
37.614;1.358748778
37.615;1.417399804
37.616;1.436950147
37.617;1.397849462
37.618;1.33431085
37.619;1.270772239
37.62;1.260997067
37.621;1.309872923
37.622;1.37829912
37.623;1.42228739
37.624;1.417399804
37.625;1.368523949
37.626;1.300097752
37.627;1.256109482
37.628;1.275659824
37.629;1.33431085
37.63;1.397849462
37.631;1.427174976
37.632;1.397849462
37.633;1.33431085
37.634;1.270772239
37.635;1.256109482
37.636;1.300097752
37.637;1.368523949
37.638;1.42228739
37.639;1.42228739
37.64;1.37829912
37.641;1.304985337
37.642;1.260997067
37.643;1.270772239
37.644;1.33431085
37.645;1.402737048
37.646;1.436950147
37.647;1.412512219
37.648;1.348973607
37.649;1.28054741
37.65;1.256109482
37.651;1.300097752
37.652;1.368523949
37.653;1.427174976
37.654;1.436950147
37.655;1.392961877
37.656;1.319648094
37.657;1.260997067
37.658;1.265884653
37.659;1.329423265
37.66;1.402737048
37.661;1.446725318
37.662;1.432062561
37.663;1.363636364
37.664;1.285434995
37.665;1.256109482
37.666;1.295210166
37.667;1.368523949
37.668;1.432062561
37.669;1.451612903
37.67;1.412512219
37.671;1.33431085
37.672;1.265884653
37.673;1.260997067
37.674;1.324535679
37.675;1.402737048
37.676;1.456500489
37.677;1.446725318
37.678;1.383186706
37.679;1.300097752
37.68;1.256109482
37.681;1.285434995
37.682;1.358748778
37.683;1.427174976
37.684;1.456500489
37.685;1.417399804
37.686;1.339198436
37.687;1.260997067
37.688;1.251221896
37.689;1.304985337
37.69;1.383186706
37.691;1.436950147
37.692;1.432062561
37.693;1.373411535
37.694;1.290322581
37.695;1.23655914
37.696;1.256109482
37.697;1.324535679
37.698;1.397849462
37.699;1.432062561
37.7;1.397849462
37.701;1.324535679
37.702;1.241446725
37.703;1.221896383
37.704;1.270772239
37.705;1.344086022
37.706;1.402737048
37.707;1.407624633
37.708;1.353861193
37.709;1.275659824
37.71;1.212121212
37.711;1.221896383
37.712;1.290322581
37.713;1.363636364
37.714;1.402737048
37.715;1.37829912
37.716;1.304985337
37.717;1.226783969
37.718;1.197458456
37.719;1.23655914
37.72;1.314760508
37.721;1.373411535
37.722;1.388074291
37.723;1.344086022
37.724;1.265884653
37.725;1.197458456
37.726;1.202346041
37.727;1.260997067
37.728;1.339198436
37.729;1.388074291
37.73;1.373411535
37.731;1.304985337
37.732;1.226783969
37.733;1.187683284
37.734;1.221896383
37.735;1.295210166
37.736;1.363636364
37.737;1.388074291
37.738;1.348973607
37.739;1.275659824
37.74;1.202346041
37.741;1.197458456
37.742;1.256109482
37.743;1.33431085
37.744;1.388074291
37.745;1.383186706
37.746;1.319648094
37.747;1.241446725
37.748;1.197458456
37.749;1.226783969
37.75;1.295210166
37.751;1.368523949
37.752;1.397849462
37.753;1.368523949
37.754;1.295210166
37.755;1.221896383
37.756;1.207233627
37.757;1.260997067
37.758;1.339198436
37.759;1.402737048
37.76;1.407624633
37.761;1.348973607
37.762;1.270772239
37.763;1.217008798
37.764;1.23655914
37.765;1.304985337
37.766;1.383186706
37.767;1.42228739
37.768;1.397849462
37.769;1.324535679
37.77;1.251221896
37.771;1.221896383
37.772;1.270772239
37.773;1.348973607
37.774;1.417399804
37.775;1.432062561
37.776;1.383186706
37.777;1.300097752
37.778;1.241446725
37.779;1.251221896
37.78;1.319648094
37.781;1.397849462
37.782;1.446725318
37.783;1.432062561
37.784;1.363636364
37.785;1.28054741
37.786;1.246334311
37.787;1.290322581
37.788;1.373411535
37.789;1.441837732
37.79;1.461388074
37.791;1.42228739
37.792;1.339198436
37.793;1.270772239
37.794;1.275659824
37.795;1.344086022
37.796;1.42228739
37.797;1.480938416
37.798;1.471163245
37.799;1.407624633
37.8;1.324535679
37.801;1.28054741
37.802;1.319648094
37.803;1.397849462
37.804;1.476050831
37.805;1.505376344
37.806;1.46627566
37.807;1.388074291
37.808;1.314760508
37.809;1.309872923
37.81;1.373411535
37.811;1.456500489
37.812;1.520039101
37.813;1.520039101
37.814;1.461388074
37.815;1.37829912
37.816;1.329423265
37.817;1.353861193
37.818;1.436950147
37.819;1.515151515
37.82;1.554252199
37.821;1.529814272
37.822;1.451612903
37.823;1.373411535
37.824;1.353861193
37.825;1.412512219
37.826;1.500488759
37.827;1.56402737
37.828;1.573802542
37.829;1.520039101
37.83;1.436950147
37.831;1.373411535
37.832;1.392961877
37.833;1.471163245
37.834;1.554252199
37.835;1.598240469
37.836;1.578690127
37.837;1.500488759
37.838;1.417399804
37.839;1.388074291
37.84;1.441837732
37.841;1.529814272
37.842;1.603128055
37.843;1.617790811
37.844;1.568914956
37.845;1.476050831
37.846;1.412512219
37.847;1.417399804
37.848;1.495601173
37.849;1.578690127
37.85;1.637341153
37.851;1.617790811
37.852;1.544477028
37.853;1.456500489
37.854;1.412512219
37.855;1.456500489
37.856;1.544477028
37.857;1.622678397
37.858;1.642228739
37.859;1.598240469
37.86;1.505376344
37.861;1.432062561
37.862;1.42228739
37.863;1.495601173
37.864;1.583577713
37.865;1.647116325
37.866;1.632453568
37.867;1.56402737
37.868;1.46627566
37.869;1.417399804
37.87;1.446725318
37.871;1.534701857
37.872;1.612903226
37.873;1.647116325
37.874;1.603128055
37.875;1.515151515
37.876;1.427174976
37.877;1.412512219
37.878;1.471163245
37.879;1.559139785
37.88;1.622678397
37.881;1.622678397
37.882;1.554252199
37.883;1.456500489
37.884;1.392961877
37.885;1.417399804
37.886;1.495601173
37.887;1.578690127
37.888;1.622678397
37.889;1.583577713
37.89;1.495601173
37.891;1.407624633
37.892;1.37829912
37.893;1.432062561
37.894;1.520039101
37.895;1.588465298
37.896;1.598240469
37.897;1.529814272
37.898;1.436950147
37.899;1.363636364
37.9;1.37829912
37.901;1.456500489
37.902;1.539589443
37.903;1.583577713
37.904;1.559139785
37.905;1.476050831
37.906;1.383186706
37.907;1.344086022
37.908;1.388074291
37.909;1.476050831
37.91;1.554252199
37.911;1.568914956
37.912;1.515151515
37.913;1.417399804
37.914;1.344086022
37.915;1.344086022
37.916;1.417399804
37.917;1.505376344
37.918;1.559139785
37.919;1.544477028
37.92;1.46627566
37.921;1.373411535
37.922;1.324535679
37.923;1.368523949
37.924;1.451612903
37.925;1.534701857
37.926;1.559139785
37.927;1.515151515
37.928;1.427174976
37.929;1.344086022
37.93;1.33431085
37.931;1.402737048
37.932;1.490713587
37.933;1.559139785
37.934;1.554252199
37.935;1.485826002
37.936;1.392961877
37.937;1.33431085
37.938;1.363636364
37.939;1.451612903
37.94;1.539589443
37.941;1.578690127
37.942;1.544477028
37.943;1.456500489
37.944;1.373411535
37.945;1.353861193
37.946;1.417399804
37.947;1.51026393
37.948;1.578690127
37.949;1.588465298
37.95;1.524926686
37.951;1.432062561
37.952;1.368523949
37.953;1.388074291
37.954;1.476050831
37.955;1.568914956
37.956;1.617790811
37.957;1.588465298
37.958;1.51026393
37.959;1.417399804
37.96;1.388074291
37.961;1.446725318
37.962;1.544477028
37.963;1.622678397
37.964;1.637341153
37.965;1.583577713
37.966;1.490713587
37.967;1.42228739
37.968;1.432062561
37.969;1.515151515
37.97;1.60801564
37.971;1.671554252
37.972;1.65200391
37.973;1.573802542
37.974;1.480938416
37.975;1.436950147
37.976;1.485826002
37.977;1.583577713
37.978;1.666666667
37.979;1.69599218
37.98;1.647116325
37.981;1.554252199
37.982;1.471163245
37.983;1.471163245
37.984;1.549364614
37.985;1.647116325
37.986;1.710654936
37.987;1.700879765
37.988;1.632453568
37.989;1.529814272
37.99;1.480938416
37.991;1.520039101
37.992;1.612903226
37.993;1.700879765
37.994;1.735092864
37.995;1.691104594
37.996;1.598240469
37.997;1.51026393
37.998;1.495601173
37.999;1.56402737
38;1.666666667
38.001;1.735092864
38.002;1.735092864
38.003;1.661779081
38.004;1.56402737
38.005;1.500488759
38.006;1.524926686
38.007;1.612903226
38.008;1.700879765
38.009;1.73998045
38.01;1.710654936
38.011;1.617790811
38.012;1.524926686
38.013;1.495601173
38.014;1.559139785
38.015;1.647116325
38.016;1.720430108
38.017;1.730205279
38.018;1.661779081
38.019;1.56402737
38.02;1.490713587
38.021;1.500488759
38.022;1.583577713
38.023;1.671554252
38.024;1.720430108
38.025;1.691104594
38.026;1.603128055
38.027;1.505376344
38.028;1.46627566
38.029;1.515151515
38.03;1.598240469
38.031;1.671554252
38.032;1.686217009
38.033;1.632453568
38.034;1.534701857
38.035;1.456500489
38.036;1.451612903
38.037;1.524926686
38.038;1.60801564
38.039;1.661779081
38.04;1.637341153
38.041;1.56402737
38.042;1.46627566
38.043;1.417399804
38.044;1.451612903
38.045;1.534701857
38.046;1.60801564
38.047;1.627565982
38.048;1.578690127
38.049;1.490713587
38.05;1.412512219
38.051;1.397849462
38.052;1.461388074
38.053;1.539589443
38.054;1.598240469
38.055;1.588465298
38.056;1.520039101
38.057;1.427174976
38.058;1.37829912
38.059;1.402737048
38.06;1.476050831
38.061;1.549364614
38.062;1.578690127
38.063;1.544477028
38.064;1.461388074
38.065;1.383186706
38.066;1.363636364
38.067;1.417399804
38.068;1.495601173
38.069;1.554252199
38.07;1.554252199
38.071;1.495601173
38.072;1.412512219
38.073;1.358748778
38.074;1.368523949
38.075;1.441837732
38.076;1.515151515
38.077;1.554252199
38.078;1.529814272
38.079;1.456500489
38.08;1.37829912
38.081;1.353861193
38.082;1.397849462
38.083;1.476050831
38.084;1.539589443
38.085;1.549364614
38.086;1.500488759
38.087;1.42228739
38.088;1.358748778
38.089;1.368523949
38.09;1.436950147
38.091;1.51026393
38.092;1.559139785
38.093;1.544477028
38.094;1.476050831
38.095;1.392961877
38.096;1.358748778
38.097;1.402737048
38.098;1.476050831
38.099;1.544477028
38.1;1.56402737
38.101;1.524926686
38.102;1.446725318
38.103;1.37829912
38.104;1.37829912
38.105;1.436950147
38.106;1.520039101
38.107;1.568914956
38.108;1.559139785
38.109;1.495601173
38.11;1.417399804
38.111;1.373411535
38.112;1.407624633
38.113;1.476050831
38.114;1.549364614
38.115;1.573802542
38.116;1.539589443
38.117;1.461388074
38.118;1.392961877
38.119;1.37829912
38.12;1.436950147
38.121;1.51026393
38.122;1.568914956
38.123;1.56402737
38.124;1.505376344
38.125;1.427174976
38.126;1.37829912
38.127;1.402737048
38.128;1.46627566
38.129;1.539589443
38.13;1.573802542
38.131;1.544477028
38.132;1.471163245
38.133;1.402737048
38.134;1.37829912
38.135;1.427174976
38.136;1.500488759
38.137;1.559139785
38.138;1.56402737
38.139;1.515151515
38.14;1.436950147
38.141;1.37829912
38.142;1.392961877
38.143;1.456500489
38.144;1.524926686
38.145;1.56402737
38.146;1.544477028
38.147;1.476050831
38.148;1.402737048
38.149;1.373411535
38.15;1.412512219
38.151;1.480938416
38.152;1.544477028
38.153;1.554252199
38.154;1.51026393
38.155;1.432062561
38.156;1.373411535
38.157;1.37829912
38.158;1.432062561
38.159;1.500488759
38.16;1.549364614
38.161;1.534701857
38.162;1.471163245
38.163;1.392961877
38.164;1.358748778
38.165;1.388074291
38.166;1.461388074
38.167;1.520039101
38.168;1.539589443
38.169;1.505376344
38.17;1.432062561
38.171;1.363636364
38.172;1.358748778
38.173;1.412512219
38.174;1.480938416
38.175;1.534701857
38.176;1.529814272
38.177;1.476050831
38.178;1.397849462
38.179;1.353861193
38.18;1.37829912
38.181;1.446725318
38.182;1.505376344
38.183;1.534701857
38.184;1.505376344
38.185;1.436950147
38.186;1.368523949
38.187;1.353861193
38.188;1.397849462
38.189;1.46627566
38.19;1.515151515
38.191;1.520039101
38.192;1.46627566
38.193;1.392961877
38.194;1.339198436
38.195;1.353861193
38.196;1.417399804
38.197;1.476050831
38.198;1.51026393
38.199;1.485826002
38.2;1.42228739
38.201;1.353861193
38.202;1.329423265
38.203;1.368523949
38.204;1.432062561
38.205;1.485826002
38.206;1.490713587
38.207;1.446725318
38.208;1.37829912
38.209;1.324535679
38.21;1.329423265
38.211;1.383186706
38.212;1.446725318
38.213;1.480938416
38.214;1.46627566
38.215;1.407624633
38.216;1.339198436
38.217;1.309872923
38.218;1.344086022
38.219;1.402737048
38.22;1.461388074
38.221;1.471163245
38.222;1.436950147
38.223;1.373411535
38.224;1.319648094
38.225;1.309872923
38.226;1.363636364
38.227;1.42228739
38.228;1.46627566
38.229;1.456500489
38.23;1.407624633
38.231;1.344086022
38.232;1.309872923
38.233;1.33431085
38.234;1.388074291
38.235;1.446725318
38.236;1.46627566
38.237;1.436950147
38.238;1.37829912
38.239;1.324535679
38.24;1.314760508
38.241;1.353861193
38.242;1.412512219
38.243;1.461388074
38.244;1.456500489
38.245;1.412512219
38.246;1.353861193
38.247;1.314760508
38.248;1.329423265
38.249;1.383186706
38.25;1.436950147
38.251;1.461388074
38.252;1.441837732
38.253;1.388074291
38.254;1.33431085
38.255;1.319648094
38.256;1.353861193
38.257;1.407624633
38.258;1.456500489
38.259;1.456500489
38.26;1.417399804
38.261;1.363636364
38.262;1.324535679
38.263;1.329423265
38.264;1.37829912
38.265;1.432062561
38.266;1.46627566
38.267;1.446725318
38.268;1.402737048
38.269;1.344086022
38.27;1.324535679
38.271;1.353861193
38.272;1.407624633
38.273;1.451612903
38.274;1.46627566
38.275;1.436950147
38.276;1.37829912
38.277;1.339198436
38.278;1.339198436
38.279;1.37829912
38.28;1.436950147
38.281;1.471163245
38.282;1.461388074
38.283;1.417399804
38.284;1.363636364
38.285;1.339198436
38.286;1.363636364
38.287;1.412512219
38.288;1.461388074
38.289;1.476050831
38.29;1.451612903
38.291;1.397849462
38.292;1.353861193
38.293;1.348973607
38.294;1.388074291
38.295;1.436950147
38.296;1.480938416
38.297;1.476050831
38.298;1.436950147
38.299;1.383186706
38.3;1.353861193
38.301;1.368523949
38.302;1.417399804
38.303;1.46627566
38.304;1.485826002
38.305;1.461388074
38.306;1.412512219
38.307;1.368523949
38.308;1.358748778
38.309;1.392961877
38.31;1.441837732
38.311;1.480938416
38.312;1.480938416
38.313;1.441837732
38.314;1.388074291
38.315;1.358748778
38.316;1.368523949
38.317;1.412512219
38.318;1.461388074
38.319;1.480938416
38.32;1.46627566
38.321;1.417399804
38.322;1.368523949
38.323;1.353861193
38.324;1.383186706
38.325;1.427174976
38.326;1.46627566
38.327;1.476050831
38.328;1.441837732
38.329;1.388074291
38.33;1.348973607
38.331;1.358748778
38.332;1.392961877
38.333;1.441837732
38.334;1.46627566
38.335;1.456500489
38.336;1.412512219
38.337;1.363636364
38.338;1.339198436
38.339;1.363636364
38.34;1.402737048
38.341;1.441837732
38.342;1.451612903
38.343;1.427174976
38.344;1.37829912
38.345;1.339198436
38.346;1.33431085
38.347;1.368523949
38.348;1.412512219
38.349;1.441837732
38.35;1.436950147
38.351;1.397849462
38.352;1.348973607
38.353;1.324535679
38.354;1.339198436
38.355;1.37829912
38.356;1.42228739
38.357;1.436950147
38.358;1.412512219
38.359;1.368523949
38.36;1.329423265
38.361;1.319648094
38.362;1.344086022
38.363;1.388074291
38.364;1.42228739
38.365;1.417399804
38.366;1.383186706
38.367;1.339198436
38.368;1.309872923
38.369;1.319648094
38.37;1.358748778
38.371;1.397849462
38.372;1.417399804
38.373;1.397849462
38.374;1.358748778
38.375;1.314760508
38.376;1.304985337
38.377;1.329423265
38.378;1.368523949
38.379;1.402737048
38.38;1.407624633
38.381;1.37829912
38.382;1.33431085
38.383;1.300097752
38.384;1.304985337
38.385;1.339198436
38.386;1.37829912
38.387;1.402737048
38.388;1.388074291
38.389;1.348973607
38.39;1.304985337
38.391;1.290322581
38.392;1.309872923
38.393;1.348973607
38.394;1.383186706
38.395;1.392961877
38.396;1.363636364
38.397;1.324535679
38.398;1.285434995
38.399;1.285434995
38.4;1.314760508
38.401;1.353861193
38.402;1.383186706
38.403;1.37829912
38.404;1.339198436
38.405;1.295210166
38.406;1.270772239
38.407;1.285434995
38.408;1.324535679
38.409;1.363636364
38.41;1.37829912
38.411;1.358748778
38.412;1.314760508
38.413;1.275659824
38.414;1.265884653
38.415;1.295210166
38.416;1.33431085
38.417;1.368523949
38.418;1.363636364
38.419;1.329423265
38.42;1.285434995
38.421;1.260997067
38.422;1.275659824
38.423;1.309872923
38.424;1.353861193
38.425;1.368523949
38.426;1.348973607
38.427;1.309872923
38.428;1.270772239
38.429;1.260997067
38.43;1.285434995
38.431;1.329423265
38.432;1.363636364
38.433;1.368523949
38.434;1.339198436
38.435;1.290322581
38.436;1.265884653
38.437;1.275659824
38.438;1.314760508
38.439;1.358748778
38.44;1.383186706
38.441;1.373411535
38.442;1.329423265
38.443;1.285434995
38.444;1.275659824
38.445;1.300097752
38.446;1.348973607
38.447;1.392961877
38.448;1.402737048
38.449;1.373411535
38.45;1.324535679
38.451;1.290322581
38.452;1.300097752
38.453;1.339198436
38.454;1.388074291
38.455;1.42228739
38.456;1.412512219
38.457;1.373411535
38.458;1.324535679
38.459;1.304985337
38.46;1.33431085
38.461;1.383186706
38.462;1.432062561
38.463;1.446725318
38.464;1.42228739
38.465;1.368523949
38.466;1.329423265
38.467;1.329423265
38.468;1.373411535
38.469;1.432062561
38.47;1.46627566
38.471;1.461388074
38.472;1.417399804
38.473;1.368523949
38.474;1.339198436
38.475;1.363636364
38.476;1.417399804
38.477;1.471163245
38.478;1.495601173
38.479;1.46627566
38.48;1.412512219
38.481;1.363636364
38.482;1.363636364
38.483;1.402737048
38.484;1.461388074
38.485;1.505376344
38.486;1.505376344
38.487;1.461388074
38.488;1.402737048
38.489;1.368523949
38.49;1.388074291
38.491;1.446725318
38.492;1.500488759
38.493;1.529814272
38.494;1.505376344
38.495;1.446725318
38.496;1.392961877
38.497;1.383186706
38.498;1.42228739
38.499;1.480938416
38.5;1.529814272
38.501;1.534701857
38.502;1.490713587
38.503;1.427174976
38.504;1.388074291
38.505;1.397849462
38.506;1.451612903
38.507;1.51026393
38.508;1.544477028
38.509;1.524926686
38.51;1.46627566
38.511;1.407624633
38.512;1.388074291
38.513;1.42228739
38.514;1.480938416
38.515;1.534701857
38.516;1.539589443
38.517;1.500488759
38.518;1.441837732
38.519;1.388074291
38.52;1.397849462
38.521;1.446725318
38.522;1.505376344
38.523;1.544477028
38.524;1.524926686
38.525;1.471163245
38.526;1.407624633
38.527;1.37829912
38.528;1.407624633
38.529;1.46627566
38.53;1.520039101
38.531;1.534701857
38.532;1.500488759
38.533;1.432062561
38.534;1.383186706
38.535;1.37829912
38.536;1.427174976
38.537;1.485826002
38.538;1.524926686
38.539;1.515151515
38.54;1.461388074
38.541;1.397849462
38.542;1.363636364
38.543;1.388074291
38.544;1.446725318
38.545;1.500488759
38.546;1.520039101
38.547;1.490713587
38.548;1.427174976
38.549;1.373411535
38.55;1.363636364
38.551;1.407624633
38.552;1.46627566
38.553;1.51026393
38.554;1.505376344
38.555;1.461388074
38.556;1.392961877
38.557;1.358748778
38.558;1.368523949
38.559;1.427174976
38.56;1.480938416
38.561;1.51026393
38.562;1.485826002
38.563;1.427174976
38.564;1.368523949
38.565;1.348973607
38.566;1.388074291
38.567;1.446725318
38.568;1.495601173
38.569;1.500488759
38.57;1.456500489
38.571;1.392961877
38.572;1.348973607
38.573;1.358748778
38.574;1.412512219
38.575;1.46627566
38.576;1.500488759
38.577;1.480938416
38.578;1.427174976
38.579;1.368523949
38.58;1.344086022
38.581;1.37829912
38.582;1.436950147
38.583;1.485826002
38.584;1.500488759
38.585;1.461388074
38.586;1.402737048
38.587;1.353861193
38.588;1.358748778
38.589;1.402737048
38.59;1.46627566
38.591;1.505376344
38.592;1.490713587
38.593;1.441837732
38.594;1.37829912
38.595;1.353861193
38.596;1.383186706
38.597;1.441837732
38.598;1.495601173
38.599;1.515151515
38.6;1.480938416
38.601;1.42228739
38.602;1.373411535
38.603;1.368523949
38.604;1.417399804
38.605;1.476050831
38.606;1.520039101
38.607;1.515151515
38.608;1.46627566
38.609;1.407624633
38.61;1.373411535
38.611;1.397849462
38.612;1.456500489
38.613;1.51026393
38.614;1.534701857
38.615;1.51026393
38.616;1.451612903
38.617;1.397849462
38.618;1.388074291
38.619;1.432062561
38.62;1.490713587
38.621;1.539589443
38.622;1.539589443
38.623;1.495601173
38.624;1.436950147
38.625;1.397849462
38.626;1.412512219
38.627;1.46627566
38.628;1.524926686
38.629;1.554252199
38.63;1.534701857
38.631;1.476050831
38.632;1.42228739
38.633;1.407624633
38.634;1.446725318
38.635;1.500488759
38.636;1.549364614
38.637;1.559139785
38.638;1.520039101
38.639;1.456500489
38.64;1.417399804
38.641;1.42228739
38.642;1.476050831
38.643;1.529814272
38.644;1.56402737
38.645;1.544477028
38.646;1.495601173
38.647;1.436950147
38.648;1.417399804
38.649;1.446725318
38.65;1.500488759
38.651;1.554252199
38.652;1.56402737
38.653;1.529814272
38.654;1.46627566
38.655;1.42228739
38.656;1.42228739
38.657;1.471163245
38.658;1.524926686
38.659;1.56402737
38.66;1.549364614
38.661;1.500488759
38.662;1.441837732
38.663;1.412512219
38.664;1.436950147
38.665;1.490713587
38.666;1.539589443
38.667;1.559139785
38.668;1.524926686
38.669;1.471163245
38.67;1.417399804
38.671;1.407624633
38.672;1.446725318
38.673;1.505376344
38.674;1.544477028
38.675;1.539589443
38.676;1.495601173
38.677;1.432062561
38.678;1.397849462
38.679;1.412512219
38.68;1.461388074
38.681;1.515151515
38.682;1.539589443
38.683;1.515151515
38.684;1.456500489
38.685;1.402737048
38.686;1.388074291
38.687;1.42228739
38.688;1.476050831
38.689;1.520039101
38.69;1.520039101
38.691;1.480938416
38.692;1.42228739
38.693;1.37829912
38.694;1.388074291
38.695;1.436950147
38.696;1.485826002
38.697;1.515151515
38.698;1.500488759
38.699;1.446725318
38.7;1.392961877
38.701;1.373411535
38.702;1.402737048
38.703;1.456500489
38.704;1.500488759
38.705;1.51026393
38.706;1.476050831
38.707;1.417399804
38.708;1.373411535
38.709;1.37829912
38.71;1.42228739
38.711;1.476050831
38.712;1.51026393
38.713;1.500488759
38.714;1.451612903
38.715;1.397849462
38.716;1.373411535
38.717;1.402737048
38.718;1.451612903
38.719;1.500488759
38.72;1.515151515
38.721;1.485826002
38.722;1.432062561
38.723;1.388074291
38.724;1.388074291
38.725;1.427174976
38.726;1.480938416
38.727;1.524926686
38.728;1.515151515
38.729;1.476050831
38.73;1.417399804
38.731;1.388074291
38.732;1.412512219
38.733;1.46627566
38.734;1.520039101
38.735;1.539589443
38.736;1.515151515
38.737;1.461388074
38.738;1.412512219
38.739;1.407624633
38.74;1.446725318
38.741;1.500488759
38.742;1.549364614
38.743;1.544477028
38.744;1.505376344
38.745;1.451612903
38.746;1.417399804
38.747;1.432062561
38.748;1.485826002
38.749;1.539589443
38.75;1.56402737
38.751;1.544477028
38.752;1.495601173
38.753;1.441837732
38.754;1.427174976
38.755;1.46627566
38.756;1.524926686
38.757;1.568914956
38.758;1.578690127
38.759;1.539589443
38.76;1.480938416
38.761;1.441837732
38.762;1.451612903
38.763;1.500488759
38.764;1.554252199
38.765;1.588465298
38.766;1.573802542
38.767;1.524926686
38.768;1.46627566
38.769;1.446725318
38.77;1.476050831
38.771;1.534701857
38.772;1.583577713
38.773;1.593352884
38.774;1.559139785
38.775;1.505376344
38.776;1.456500489
38.777;1.461388074
38.778;1.505376344
38.779;1.56402737
38.78;1.598240469
38.781;1.588465298
38.782;1.539589443
38.783;1.480938416
38.784;1.451612903
38.785;1.476050831
38.786;1.534701857
38.787;1.583577713
38.788;1.603128055
38.789;1.568914956
38.79;1.515151515
38.791;1.461388074
38.792;1.456500489
38.793;1.495601173
38.794;1.554252199
38.795;1.593352884
38.796;1.588465298
38.797;1.539589443
38.798;1.480938416
38.799;1.446725318
38.8;1.46627566
38.801;1.515151515
38.802;1.568914956
38.803;1.593352884
38.804;1.568914956
38.805;1.505376344
38.806;1.451612903
38.807;1.441837732
38.808;1.476050831
38.809;1.529814272
38.81;1.573802542
38.811;1.573802542
38.812;1.529814272
38.813;1.471163245
38.814;1.432062561
38.815;1.441837732
38.816;1.485826002
38.817;1.539589443
38.818;1.56402737
38.819;1.544477028
38.82;1.490713587
38.821;1.436950147
38.822;1.417399804
38.823;1.446725318
38.824;1.495601173
38.825;1.544477028
38.826;1.549364614
38.827;1.51026393
38.828;1.451612903
38.829;1.407624633
38.83;1.412512219
38.831;1.456500489
38.832;1.505376344
38.833;1.534701857
38.834;1.524926686
38.835;1.476050831
38.836;1.412512219
38.837;1.388074291
38.838;1.412512219
38.839;1.46627566
38.84;1.51026393
38.841;1.520039101
38.842;1.490713587
38.843;1.432062561
38.844;1.388074291
38.845;1.383186706
38.846;1.42228739
38.847;1.476050831
38.848;1.51026393
38.849;1.500488759
38.85;1.456500489
38.851;1.397849462
38.852;1.368523949
38.853;1.388074291
38.854;1.436950147
38.855;1.485826002
38.856;1.505376344
38.857;1.476050831
38.858;1.42228739
38.859;1.373411535
38.86;1.363636364
38.861;1.402737048
38.862;1.451612903
38.863;1.490713587
38.864;1.490713587
38.865;1.451612903
38.866;1.397849462
38.867;1.363636364
38.868;1.373411535
38.869;1.42228739
38.87;1.471163245
38.871;1.490713587
38.872;1.476050831
38.873;1.427174976
38.874;1.373411535
38.875;1.358748778
38.876;1.392961877
38.877;1.446725318
38.878;1.485826002
38.879;1.490713587
38.88;1.456500489
38.881;1.402737048
38.882;1.363636364
38.883;1.373411535
38.884;1.417399804
38.885;1.46627566
38.886;1.495601173
38.887;1.480938416
38.888;1.436950147
38.889;1.383186706
38.89;1.363636364
38.891;1.392961877
38.892;1.441837732
38.893;1.485826002
38.894;1.495601173
38.895;1.46627566
38.896;1.417399804
38.897;1.373411535
38.898;1.373411535
38.899;1.417399804
38.9;1.46627566
38.901;1.500488759
38.902;1.490713587
38.903;1.441837732
38.904;1.392961877
38.905;1.368523949
38.906;1.388074291
38.907;1.441837732
38.908;1.490713587
38.909;1.500488759
38.91;1.476050831
38.911;1.42228739
38.912;1.373411535
38.913;1.373411535
38.914;1.407624633
38.915;1.461388074
38.916;1.500488759
38.917;1.495601173
38.918;1.451612903
38.919;1.392961877
38.92;1.358748778
38.921;1.37829912
38.922;1.427174976
38.923;1.476050831
38.924;1.495601173
38.925;1.471163245
38.926;1.417399804
38.927;1.368523949
38.928;1.358748778
38.929;1.392961877
38.93;1.446725318
38.931;1.485826002
38.932;1.485826002
38.933;1.441837732
38.934;1.388074291
38.935;1.348973607
38.936;1.363636364
38.937;1.417399804
38.938;1.461388074
38.939;1.490713587
38.94;1.46627566
38.941;1.412512219
38.942;1.363636364
38.943;1.344086022
38.944;1.383186706
38.945;1.436950147
38.946;1.476050831
38.947;1.480938416
38.948;1.441837732
38.949;1.383186706
38.95;1.344086022
38.951;1.353861193
38.952;1.402737048
38.953;1.451612903
38.954;1.480938416
38.955;1.46627566
38.956;1.412512219
38.957;1.358748778
38.958;1.339198436
38.959;1.368523949
38.96;1.42228739
38.961;1.46627566
38.962;1.476050831
38.963;1.441837732
38.964;1.383186706
38.965;1.339198436
38.966;1.339198436
38.967;1.383186706
38.968;1.436950147
38.969;1.471163245
38.97;1.456500489
38.971;1.407624633
38.972;1.353861193
38.973;1.324535679
38.974;1.348973607
38.975;1.397849462
38.976;1.446725318
38.977;1.461388074
38.978;1.432062561
38.979;1.37829912
38.98;1.329423265
38.981;1.324535679
38.982;1.363636364
38.983;1.417399804
38.984;1.451612903
38.985;1.446725318
38.986;1.402737048
38.987;1.344086022
38.988;1.314760508
38.989;1.329423265
38.99;1.383186706
38.991;1.427174976
38.992;1.446725318
38.993;1.42228739
38.994;1.368523949
38.995;1.319648094
38.996;1.309872923
38.997;1.344086022
38.998;1.397849462
38.999;1.436950147
39;1.436950147
39.001;1.397849462
39.002;1.344086022
39.003;1.304985337
39.004;1.319648094
39.005;1.363636364
39.006;1.417399804
39.007;1.441837732
39.008;1.42228739
39.009;1.373411535
39.01;1.324535679
39.011;1.304985337
39.012;1.339198436
39.013;1.397849462
39.014;1.441837732
39.015;1.446725318
39.016;1.412512219
39.017;1.358748778
39.018;1.319648094
39.019;1.324535679
39.02;1.373411535
39.021;1.427174976
39.022;1.461388074
39.023;1.446725318
39.024;1.397849462
39.025;1.348973607
39.026;1.324535679
39.027;1.353861193
39.028;1.407624633
39.029;1.456500489
39.03;1.471163245
39.031;1.436950147
39.032;1.383186706
39.033;1.339198436
39.034;1.339198436
39.035;1.388074291
39.036;1.436950147
39.037;1.476050831
39.038;1.46627566
39.039;1.42228739
39.04;1.368523949
39.041;1.339198436
39.042;1.363636364
39.043;1.412512219
39.044;1.461388074
39.045;1.480938416
39.046;1.451612903
39.047;1.402737048
39.048;1.353861193
39.049;1.348973607
39.05;1.388074291
39.051;1.436950147
39.052;1.480938416
39.053;1.476050831
39.054;1.432062561
39.055;1.37829912
39.056;1.344086022
39.057;1.358748778
39.058;1.412512219
39.059;1.456500489
39.06;1.480938416
39.061;1.456500489
39.062;1.402737048
39.063;1.353861193
39.064;1.344086022
39.065;1.37829912
39.066;1.432062561
39.067;1.476050831
39.068;1.476050831
39.069;1.436950147
39.07;1.37829912
39.071;1.339198436
39.072;1.348973607
39.073;1.397849462
39.074;1.446725318
39.075;1.476050831
39.076;1.456500489
39.077;1.407624633
39.078;1.353861193
39.079;1.33431085
39.08;1.368523949
39.081;1.417399804
39.082;1.461388074
39.083;1.471163245
39.084;1.436950147
39.085;1.383186706
39.086;1.339198436
39.087;1.344086022
39.088;1.388074291
39.089;1.441837732
39.09;1.476050831
39.091;1.461388074
39.092;1.417399804
39.093;1.363636364
39.094;1.33431085
39.095;1.363636364
39.096;1.412512219
39.097;1.461388074
39.098;1.476050831
39.099;1.446725318
39.1;1.392961877
39.101;1.348973607
39.102;1.344086022
39.103;1.388074291
39.104;1.441837732
39.105;1.476050831
39.106;1.476050831
39.107;1.427174976
39.108;1.373411535
39.109;1.344086022
39.11;1.363636364
39.111;1.412512219
39.112;1.46627566
39.113;1.485826002
39.114;1.461388074
39.115;1.407624633
39.116;1.358748778
39.117;1.348973607
39.118;1.388074291
39.119;1.446725318
39.12;1.485826002
39.121;1.485826002
39.122;1.446725318
39.123;1.388074291
39.124;1.353861193
39.125;1.368523949
39.126;1.417399804
39.127;1.471163245
39.128;1.495601173
39.129;1.476050831
39.13;1.427174976
39.131;1.373411535
39.132;1.358748778
39.133;1.392961877
39.134;1.446725318
39.135;1.495601173
39.136;1.500488759
39.137;1.46627566
39.138;1.407624633
39.139;1.363636364
39.14;1.373411535
39.141;1.42228739
39.142;1.476050831
39.143;1.51026393
39.144;1.490713587
39.145;1.446725318
39.146;1.388074291
39.147;1.368523949
39.148;1.397849462
39.149;1.451612903
39.15;1.500488759
39.151;1.51026393
39.152;1.480938416
39.153;1.42228739
39.154;1.37829912
39.155;1.383186706
39.156;1.427174976
39.157;1.485826002
39.158;1.520039101
39.159;1.51026393
39.16;1.461388074
39.161;1.407624633
39.162;1.37829912
39.163;1.402737048
39.164;1.461388074
39.165;1.51026393
39.166;1.529814272
39.167;1.495601173
39.168;1.441837732
39.169;1.397849462
39.17;1.392961877
39.171;1.436950147
39.172;1.490713587
39.173;1.529814272
39.174;1.529814272
39.175;1.485826002
39.176;1.427174976
39.177;1.392961877
39.178;1.412512219
39.179;1.46627566
39.18;1.520039101
39.181;1.544477028
39.182;1.520039101
39.183;1.461388074
39.184;1.412512219
39.185;1.402737048
39.186;1.441837732
39.187;1.495601173
39.188;1.539589443
39.189;1.544477028
39.19;1.505376344
39.191;1.446725318
39.192;1.407624633
39.193;1.417399804
39.194;1.46627566
39.195;1.524926686
39.196;1.554252199
39.197;1.534701857
39.198;1.480938416
39.199;1.427174976
39.2;1.407624633
39.201;1.441837732
39.202;1.495601173
39.203;1.544477028
39.204;1.554252199
39.205;1.520039101
39.206;1.456500489
39.207;1.412512219
39.208;1.42228739
39.209;1.46627566
39.21;1.524926686
39.211;1.559139785
39.212;1.544477028
39.213;1.490713587
39.214;1.436950147
39.215;1.407624633
39.216;1.441837732
39.217;1.495601173
39.218;1.544477028
39.219;1.559139785
39.22;1.524926686
39.221;1.46627566
39.222;1.42228739
39.223;1.417399804
39.224;1.46627566
39.225;1.520039101
39.226;1.559139785
39.227;1.549364614
39.228;1.500488759
39.229;1.441837732
39.23;1.412512219
39.231;1.436950147
39.232;1.490713587
39.233;1.539589443
39.234;1.559139785
39.235;1.534701857
39.236;1.471163245
39.237;1.417399804
39.238;1.412512219
39.239;1.456500489
39.24;1.51026393
39.241;1.554252199
39.242;1.549364614
39.243;1.505376344
39.244;1.441837732
39.245;1.407624633
39.246;1.42228739
39.247;1.476050831
39.248;1.529814272
39.249;1.554252199
39.25;1.529814272
39.251;1.476050831
39.252;1.417399804
39.253;1.402737048
39.254;1.441837732
39.255;1.500488759
39.256;1.544477028
39.257;1.544477028
39.258;1.505376344
39.259;1.441837732
39.26;1.402737048
39.261;1.407624633
39.262;1.461388074
39.263;1.515151515
39.264;1.544477028
39.265;1.524926686
39.266;1.471163245
39.267;1.412512219
39.268;1.392961877
39.269;1.42228739
39.27;1.480938416
39.271;1.524926686
39.272;1.529814272
39.273;1.495601173
39.274;1.436950147
39.275;1.392961877
39.276;1.392961877
39.277;1.436950147
39.278;1.495601173
39.279;1.529814272
39.28;1.515151515
39.281;1.46627566
39.282;1.407624633
39.283;1.37829912
39.284;1.402737048
39.285;1.456500489
39.286;1.505376344
39.287;1.520039101
39.288;1.485826002
39.289;1.432062561
39.29;1.383186706
39.291;1.37829912
39.292;1.417399804
39.293;1.476050831
39.294;1.515151515
39.295;1.505376344
39.296;1.456500489
39.297;1.402737048
39.298;1.363636364
39.299;1.383186706
39.3;1.436950147
39.301;1.490713587
39.302;1.51026393
39.303;1.485826002
39.304;1.427174976
39.305;1.37829912
39.306;1.363636364
39.307;1.402737048
39.308;1.461388074
39.309;1.505376344
39.31;1.505376344
39.311;1.461388074
39.312;1.402737048
39.313;1.363636364
39.314;1.37829912
39.315;1.427174976
39.316;1.485826002
39.317;1.51026393
39.318;1.490713587
39.319;1.436950147
39.32;1.383186706
39.321;1.363636364
39.322;1.402737048
39.323;1.456500489
39.324;1.505376344
39.325;1.51026393
39.326;1.471163245
39.327;1.412512219
39.328;1.373411535
39.329;1.37829912
39.33;1.427174976
39.331;1.480938416
39.332;1.515151515
39.333;1.505376344
39.334;1.451612903
39.335;1.397849462
39.336;1.373411535
39.337;1.402737048
39.338;1.456500489
39.339;1.51026393
39.34;1.520039101
39.341;1.490713587
39.342;1.432062561
39.343;1.388074291
39.344;1.383186706
39.345;1.432062561
39.346;1.485826002
39.347;1.524926686
39.348;1.515151515
39.349;1.471163245
39.35;1.412512219
39.351;1.383186706
39.352;1.407624633
39.353;1.461388074
39.354;1.51026393
39.355;1.529814272
39.356;1.500488759
39.357;1.446725318
39.358;1.392961877
39.359;1.388074291
39.36;1.427174976
39.361;1.485826002
39.362;1.524926686
39.363;1.520039101
39.364;1.476050831
39.365;1.417399804
39.366;1.383186706
39.367;1.402737048
39.368;1.451612903
39.369;1.500488759
39.37;1.524926686
39.371;1.505376344
39.372;1.446725318
39.373;1.392961877
39.374;1.37829912
39.375;1.417399804
39.376;1.471163245
39.377;1.51026393
39.378;1.515151515
39.379;1.476050831
39.38;1.417399804
39.381;1.373411535
39.382;1.383186706
39.383;1.432062561
39.384;1.485826002
39.385;1.51026393
39.386;1.490713587
39.387;1.436950147
39.388;1.383186706
39.389;1.363636364
39.39;1.392961877
39.391;1.446725318
39.392;1.490713587
39.393;1.495601173
39.394;1.461388074
39.395;1.402737048
39.396;1.358748778
39.397;1.358748778
39.398;1.402737048
39.399;1.456500489
39.4;1.485826002
39.401;1.476050831
39.402;1.42228739
39.403;1.363636364
39.404;1.339198436
39.405;1.363636364
39.406;1.412512219
39.407;1.456500489
39.408;1.471163245
39.409;1.436950147
39.41;1.383186706
39.411;1.33431085
39.412;1.329423265
39.413;1.368523949
39.414;1.42228739
39.415;1.456500489
39.416;1.446725318
39.417;1.397849462
39.418;1.344086022
39.419;1.314760508
39.42;1.329423265
39.421;1.37829912
39.422;1.427174976
39.423;1.441837732
39.424;1.417399804
39.425;1.363636364
39.426;1.314760508
39.427;1.300097752
39.428;1.339198436
39.429;1.392961877
39.43;1.427174976
39.431;1.42228739
39.432;1.383186706
39.433;1.329423265
39.434;1.295210166
39.435;1.309872923
39.436;1.353861193
39.437;1.397849462
39.438;1.42228739
39.439;1.402737048
39.44;1.353861193
39.441;1.304985337
39.442;1.290322581
39.443;1.319648094
39.444;1.368523949
39.445;1.407624633
39.446;1.412512219
39.447;1.37829912
39.448;1.324535679
39.449;1.290322581
39.45;1.295210166
39.451;1.339198436
39.452;1.383186706
39.453;1.412512219
39.454;1.397849462
39.455;1.353861193
39.456;1.304985337
39.457;1.285434995
39.458;1.309872923
39.459;1.358748778
39.46;1.402737048
39.461;1.412512219
39.462;1.383186706
39.463;1.329423265
39.464;1.295210166
39.465;1.295210166
39.466;1.33431085
39.467;1.383186706
39.468;1.412512219
39.469;1.407624633
39.47;1.363636364
39.471;1.314760508
39.472;1.295210166
39.473;1.314760508
39.474;1.358748778
39.475;1.402737048
39.476;1.417399804
39.477;1.392961877
39.478;1.348973607
39.479;1.304985337
39.48;1.304985337
39.481;1.339198436
39.482;1.388074291
39.483;1.42228739
39.484;1.42228739
39.485;1.388074291
39.486;1.344086022
39.487;1.319648094
39.488;1.33431085
39.489;1.37829912
39.49;1.42228739
39.491;1.441837732
39.492;1.427174976
39.493;1.383186706
39.494;1.344086022
39.495;1.339198436
39.496;1.368523949
39.497;1.412512219
39.498;1.446725318
39.499;1.451612903
39.5;1.42228739
39.501;1.37829912
39.502;1.348973607
39.503;1.363636364
39.504;1.397849462
39.505;1.441837732
39.506;1.461388074
39.507;1.451612903
39.508;1.417399804
39.509;1.37829912
39.51;1.363636364
39.511;1.388074291
39.512;1.427174976
39.513;1.46627566
39.514;1.471163245
39.515;1.451612903
39.516;1.407624633
39.517;1.37829912
39.518;1.383186706
39.519;1.417399804
39.52;1.456500489
39.521;1.480938416
39.522;1.476050831
39.523;1.441837732
39.524;1.402737048
39.525;1.388074291
39.526;1.407624633
39.527;1.441837732
39.528;1.476050831
39.529;1.485826002
39.53;1.471163245
39.531;1.432062561
39.532;1.402737048
39.533;1.397849462
39.534;1.427174976
39.535;1.461388074
39.536;1.495601173
39.537;1.490713587
39.538;1.461388074
39.539;1.42228739
39.54;1.397849462
39.541;1.412512219
39.542;1.441837732
39.543;1.480938416
39.544;1.495601173
39.545;1.476050831
39.546;1.441837732
39.547;1.407624633
39.548;1.397849462
39.549;1.42228739
39.55;1.456500489
39.551;1.485826002
39.552;1.485826002
39.553;1.461388074
39.554;1.42228739
39.555;1.397849462
39.556;1.397849462
39.557;1.432062561
39.558;1.461388074
39.559;1.480938416
39.56;1.46627566
39.561;1.436950147
39.562;1.397849462
39.563;1.388074291
39.564;1.402737048
39.565;1.436950147
39.566;1.46627566
39.567;1.471163245
39.568;1.441837732
39.569;1.407624633
39.57;1.383186706
39.571;1.383186706
39.572;1.412512219
39.573;1.441837732
39.574;1.46627566
39.575;1.456500489
39.576;1.427174976
39.577;1.388074291
39.578;1.373411535
39.579;1.388074291
39.58;1.417399804
39.581;1.446725318
39.582;1.456500489
39.583;1.436950147
39.584;1.402737048
39.585;1.373411535
39.586;1.368523949
39.587;1.392961877
39.588;1.427174976
39.589;1.446725318
39.59;1.441837732
39.591;1.417399804
39.592;1.37829912
39.593;1.363636364
39.594;1.368523949
39.595;1.397849462
39.596;1.427174976
39.597;1.441837732
39.598;1.427174976
39.599;1.392961877
39.6;1.358748778
39.601;1.353861193
39.602;1.373411535
39.603;1.402737048
39.604;1.432062561
39.605;1.432062561
39.606;1.407624633
39.607;1.373411535
39.608;1.348973607
39.609;1.358748778
39.61;1.383186706
39.611;1.417399804
39.612;1.432062561
39.613;1.42228739
39.614;1.392961877
39.615;1.358748778
39.616;1.348973607
39.617;1.368523949
39.618;1.397849462
39.619;1.427174976
39.62;1.436950147
39.621;1.417399804
39.622;1.383186706
39.623;1.358748778
39.624;1.363636364
39.625;1.392961877
39.626;1.42228739
39.627;1.446725318
39.628;1.441837732
39.629;1.417399804
39.63;1.388074291
39.631;1.373411535
39.632;1.392961877
39.633;1.42228739
39.634;1.456500489
39.635;1.46627566
39.636;1.456500489
39.637;1.427174976
39.638;1.402737048
39.639;1.402737048
39.64;1.432062561
39.641;1.461388074
39.642;1.490713587
39.643;1.490713587
39.644;1.476050831
39.645;1.446725318
39.646;1.432062561
39.647;1.446725318
39.648;1.476050831
39.649;1.51026393
39.65;1.529814272
39.651;1.520039101
39.652;1.500488759
39.653;1.476050831
39.654;1.471163245
39.655;1.495601173
39.656;1.529814272
39.657;1.559139785
39.658;1.56402737
39.659;1.554252199
39.66;1.529814272
39.661;1.515151515
39.662;1.520039101
39.663;1.549364614
39.664;1.583577713
39.665;1.603128055
39.666;1.603128055
39.667;1.583577713
39.668;1.559139785
39.669;1.554252199
39.67;1.568914956
39.671;1.598240469
39.672;1.627565982
39.673;1.637341153
39.674;1.627565982
39.675;1.60801564
39.676;1.588465298
39.677;1.588465298
39.678;1.60801564
39.679;1.637341153
39.68;1.661779081
39.681;1.656891496
39.682;1.642228739
39.683;1.617790811
39.684;1.603128055
39.685;1.612903226
39.686;1.637341153
39.687;1.661779081
39.688;1.676441838
39.689;1.666666667
39.69;1.647116325
39.691;1.622678397
39.692;1.612903226
39.693;1.627565982
39.694;1.65200391
39.695;1.676441838
39.696;1.681329423
39.697;1.661779081
39.698;1.637341153
39.699;1.617790811
39.7;1.622678397
39.701;1.637341153
39.702;1.661779081
39.703;1.676441838
39.704;1.666666667
39.705;1.647116325
39.706;1.617790811
39.707;1.60801564
39.708;1.617790811
39.709;1.637341153
39.71;1.661779081
39.711;1.666666667
39.712;1.647116325
39.713;1.622678397
39.714;1.598240469
39.715;1.593352884
39.716;1.60801564
39.717;1.637341153
39.718;1.647116325
39.719;1.642228739
39.72;1.617790811
39.721;1.588465298
39.722;1.573802542
39.723;1.578690127
39.724;1.598240469
39.725;1.622678397
39.726;1.627565982
39.727;1.60801564
39.728;1.583577713
39.729;1.554252199
39.73;1.554252199
39.731;1.56402737
39.732;1.588465298
39.733;1.603128055
39.734;1.598240469
39.735;1.573802542
39.736;1.544477028
39.737;1.524926686
39.738;1.529814272
39.739;1.549364614
39.74;1.568914956
39.741;1.578690127
39.742;1.56402737
39.743;1.534701857
39.744;1.51026393
39.745;1.500488759
39.746;1.515151515
39.747;1.534701857
39.748;1.554252199
39.749;1.554252199
39.75;1.534701857
39.751;1.505376344
39.752;1.485826002
39.753;1.490713587
39.754;1.51026393
39.755;1.534701857
39.756;1.549364614
39.757;1.539589443
39.758;1.515151515
39.759;1.485826002
39.76;1.480938416
39.761;1.495601173
39.762;1.524926686
39.763;1.549364614
39.764;1.554252199
39.765;1.534701857
39.766;1.515151515
39.767;1.500488759
39.768;1.500488759
39.769;1.524926686
39.77;1.554252199
39.771;1.573802542
39.772;1.573802542
39.773;1.554252199
39.774;1.534701857
39.775;1.529814272
39.776;1.544477028
39.777;1.568914956
39.778;1.598240469
39.779;1.612903226
39.78;1.603128055
39.781;1.588465298
39.782;1.573802542
39.783;1.573802542
39.784;1.598240469
39.785;1.627565982
39.786;1.65200391
39.787;1.656891496
39.788;1.647116325
39.789;1.627565982
39.79;1.622678397
39.791;1.627565982
39.792;1.65200391
39.793;1.681329423
39.794;1.700879765
39.795;1.700879765
39.796;1.686217009
39.797;1.671554252
39.798;1.671554252
39.799;1.686217009
39.8;1.710654936
39.801;1.735092864
39.802;1.744868035
39.803;1.73998045
39.804;1.725317693
39.805;1.715542522
39.806;1.715542522
39.807;1.735092864
39.808;1.764418377
39.809;1.783968719
39.81;1.788856305
39.811;1.779081134
39.812;1.759530792
39.813;1.754643206
39.814;1.764418377
39.815;1.788856305
39.816;1.813294233
39.817;1.827956989
39.818;1.823069404
39.819;1.808406647
39.82;1.793743891
39.821;1.788856305
39.822;1.803519062
39.823;1.832844575
39.824;1.847507331
39.825;1.857282502
39.826;1.847507331
39.827;1.827956989
39.828;1.813294233
39.829;1.818181818
39.83;1.83773216
39.831;1.862170088
39.832;1.876832845
39.833;1.871945259
39.834;1.857282502
39.835;1.83773216
39.836;1.827956989
39.837;1.83773216
39.838;1.857282502
39.839;1.876832845
39.84;1.88172043
39.841;1.871945259
39.842;1.852394917
39.843;1.832844575
39.844;1.832844575
39.845;1.842619746
39.846;1.867057674
39.847;1.876832845
39.848;1.876832845
39.849;1.862170088
39.85;1.83773216
39.851;1.827956989
39.852;1.827956989
39.853;1.842619746
39.854;1.862170088
39.855;1.871945259
39.856;1.857282502
39.857;1.83773216
39.858;1.818181818
39.859;1.808406647
39.86;1.818181818
39.861;1.832844575
39.862;1.847507331
39.863;1.847507331
39.864;1.827956989
39.865;1.808406647
39.866;1.788856305
39.867;1.788856305
39.868;1.803519062
39.869;1.823069404
39.87;1.827956989
39.871;1.818181818
39.872;1.793743891
39.873;1.774193548
39.874;1.764418377
39.875;1.769305963
39.876;1.788856305
39.877;1.803519062
39.878;1.798631476
39.879;1.788856305
39.88;1.764418377
39.881;1.744868035
39.882;1.744868035
39.883;1.754643206
39.884;1.779081134
39.885;1.788856305
39.886;1.779081134
39.887;1.759530792
39.888;1.73998045
39.889;1.730205279
39.89;1.735092864
39.891;1.754643206
39.892;1.774193548
39.893;1.774193548
39.894;1.764418377
39.895;1.744868035
39.896;1.725317693
39.897;1.725317693
39.898;1.73998045
39.899;1.754643206
39.9;1.769305963
39.901;1.769305963
39.902;1.754643206
39.903;1.735092864
39.904;1.725317693
39.905;1.730205279
39.906;1.749755621
39.907;1.769305963
39.908;1.779081134
39.909;1.769305963
39.91;1.749755621
39.911;1.735092864
39.912;1.730205279
39.913;1.744868035
39.914;1.764418377
39.915;1.783968719
39.916;1.783968719
39.917;1.774193548
39.918;1.754643206
39.919;1.744868035
39.92;1.749755621
39.921;1.764418377
39.922;1.788856305
39.923;1.798631476
39.924;1.798631476
39.925;1.783968719
39.926;1.764418377
39.927;1.764418377
39.928;1.774193548
39.929;1.798631476
39.93;1.818181818
39.931;1.823069404
39.932;1.818181818
39.933;1.803519062
39.934;1.788856305
39.935;1.798631476
39.936;1.813294233
39.937;1.83773216
39.938;1.852394917
39.939;1.852394917
39.94;1.842619746
39.941;1.827956989
39.942;1.827956989
39.943;1.83773216
39.944;1.862170088
39.945;1.88172043
39.946;1.891495601
39.947;1.886608016
39.948;1.876832845
39.949;1.862170088
39.95;1.867057674
39.951;1.88172043
39.952;1.906158358
39.953;1.920821114
39.954;1.9257087
39.955;1.915933529
39.956;1.901270772
39.957;1.901270772
39.958;1.906158358
39.959;1.9257087
39.96;1.945259042
39.961;1.959921799
39.962;1.955034213
39.963;1.940371457
39.964;1.930596285
39.965;1.930596285
39.966;1.945259042
39.967;1.96969697
39.968;1.984359726
39.969;1.984359726
39.97;1.974584555
39.971;1.959921799
39.972;1.955034213
39.973;1.959921799
39.974;1.974584555
39.975;1.994134897
39.976;2.008797654
39.977;2.003910068
39.978;1.994134897
39.979;1.979472141
39.98;1.974584555
39.981;1.989247312
39.982;2.008797654
39.983;2.028347996
39.984;2.033235582
39.985;2.023460411
39.986;2.008797654
39.987;2.003910068
39.988;2.003910068
39.989;2.018572825
39.99;2.043010753
39.991;2.052785924
39.992;2.052785924
39.993;2.038123167
39.994;2.023460411
39.995;2.018572825
39.996;2.023460411
39.997;2.038123167
39.998;2.057673509
39.999;2.057673509
40;2.052785924
40.001;2.033235582
40.002;2.023460411
40.003;2.023460411
40.004;2.033235582
40.005;2.057673509

==> charts/harvester_sync.csv <==
0;2.712609971
0.001;2.737047898
0.002;2.75659824
0.003;2.761485826
0.004;2.746823069
0.005;2.727272727
0.006;2.717497556
0.007;2.717497556
0.008;2.737047898
0.009;2.75659824
0.01;2.771260997
0.011;2.766373412
0.012;2.751710655
0.013;2.732160313
0.014;2.727272727
0.015;2.737047898
0.016;2.75659824
0.017;2.776148583
0.018;2.785923754
0.019;2.771260997
0.02;2.751710655
0.021;2.741935484
0.022;2.741935484
0.023;2.75659824
0.024;2.776148583
0.025;2.790811339
0.026;2.790811339
0.027;2.776148583
0.028;2.75659824
0.029;2.746823069
0.03;2.751710655
0.031;2.771260997
0.032;2.790811339
0.033;2.80058651
0.034;2.790811339
0.035;2.776148583
0.036;2.75659824
0.037;2.751710655
0.038;2.766373412
0.039;2.785923754
0.04;2.80058651
0.041;2.805474096
0.042;2.790811339
0.043;2.771260997
0.044;2.761485826
0.045;2.761485826
0.046;2.776148583
0.047;2.795698925
0.048;2.805474096
0.049;2.80058651
0.05;2.781036168
0.051;2.766373412
0.052;2.75659824
0.053;2.766373412
0.054;2.785923754
0.055;2.805474096
0.056;2.805474096
0.057;2.795698925
0.058;2.776148583
0.059;2.761485826
0.06;2.761485826
0.061;2.776148583
0.062;2.795698925
0.063;2.805474096
0.064;2.805474096
0.065;2.785923754
0.066;2.766373412
0.067;2.75659824
0.068;2.761485826
0.069;2.781036168
0.07;2.80058651
0.071;2.805474096
0.072;2.795698925
0.073;2.776148583
0.074;2.75659824
0.075;2.751710655
0.076;2.766373412
0.077;2.785923754
0.078;2.795698925
0.079;2.795698925
0.08;2.781036168
0.081;2.75659824
0.082;2.746823069
0.083;2.746823069
0.084;2.761485826
0.085;2.781036168
0.086;2.790811339
0.087;2.781036168
0.088;2.761485826
0.089;2.741935484
0.09;2.737047898
0.091;2.746823069
0.092;2.761485826
0.093;2.781036168
0.094;2.781036168
0.095;2.766373412
0.096;2.741935484
0.097;2.727272727
0.098;2.727272727
0.099;2.741935484
0.1;2.75659824
0.101;2.771260997
0.102;2.766373412
0.103;2.746823069
0.104;2.722385142
0.105;2.717497556
0.106;2.722385142
0.107;2.737047898
0.108;2.75659824
0.109;2.75659824
0.11;2.746823069
0.111;2.727272727
0.112;2.707722385
0.113;2.707722385
0.114;2.717497556
0.115;2.737047898
0.116;2.746823069
0.117;2.746823069
0.118;2.727272727
0.119;2.707722385
0.12;2.697947214
0.121;2.7028348
0.122;2.717497556
0.123;2.737047898
0.124;2.741935484
0.125;2.732160313
0.126;2.712609971
0.127;2.697947214
0.128;2.688172043
0.129;2.7028348
0.13;2.722385142
0.131;2.732160313
0.132;2.732160313
0.133;2.722385142
0.134;2.7028348
0.135;2.688172043
0.136;2.693059629
0.137;2.707722385
0.138;2.727272727
0.139;2.737047898
0.14;2.732160313
0.141;2.712609971
0.142;2.697947214
0.143;2.693059629
0.144;2.7028348
0.145;2.717497556
0.146;2.737047898
0.147;2.737047898
0.148;2.727272727
0.149;2.712609971
0.15;2.697947214
0.151;2.697947214
0.152;2.717497556
0.153;2.737047898
0.154;2.746823069
0.155;2.746823069
0.156;2.732160313
0.157;2.712609971
0.158;2.707722385
0.159;2.717497556
0.16;2.737047898
0.161;2.751710655
0.162;2.761485826
0.163;2.751710655
0.164;2.732160313
0.165;2.722385142
0.166;2.722385142
0.167;2.737047898
0.168;2.75659824
0.169;2.771260997
0.17;2.771260997
0.171;2.75659824
0.172;2.741935484
0.173;2.732160313
0.174;2.741935484
0.175;2.761485826
0.176;2.776148583
0.177;2.785923754
0.178;2.776148583
0.179;2.761485826
0.18;2.746823069
0.181;2.746823069
0.182;2.761485826
0.183;2.776148583
0.184;2.790811339
0.185;2.790811339
0.186;2.781036168
0.187;2.761485826
0.188;2.751710655
0.189;2.75659824
0.19;2.771260997
0.191;2.790811339
0.192;2.795698925
0.193;2.790811339
0.194;2.776148583
0.195;2.75659824
0.196;2.751710655
0.197;2.766373412
0.198;2.781036168
0.199;2.790811339
0.2;2.795698925
0.201;2.785923754
0.202;2.766373412
0.203;2.751710655
0.204;2.751710655
0.205;2.766373412
0.206;2.781036168
0.207;2.795698925
0.208;2.785923754
0.209;2.771260997
0.21;2.751710655
0.211;2.746823069
0.212;2.751710655
0.213;2.766373412
0.214;2.781036168
0.215;2.785923754
0.216;2.776148583
0.217;2.75659824
0.218;2.737047898
0.219;2.737047898
0.22;2.746823069
0.221;2.766373412
0.222;2.776148583
0.223;2.776148583
0.224;2.75659824
0.225;2.737047898
0.226;2.727272727
0.227;2.732160313
0.228;2.746823069
0.229;2.761485826
0.23;2.766373412
0.231;2.75659824
0.232;2.741935484
0.233;2.722385142
0.234;2.717497556
0.235;2.727272727
0.236;2.746823069
0.237;2.75659824
0.238;2.75659824
0.239;2.741935484
0.24;2.722385142
0.241;2.712609971
0.242;2.712609971
0.243;2.727272727
0.244;2.741935484
0.245;2.746823069
0.246;2.741935484
0.247;2.722385142
0.248;2.707722385
0.249;2.7028348
0.25;2.707722385
0.251;2.727272727
0.252;2.741935484
0.253;2.741935484
0.254;2.727272727
0.255;2.712609971
0.256;2.697947214
0.257;2.693059629
0.258;2.707722385
0.259;2.722385142
0.26;2.732160313
0.261;2.727272727
0.262;2.707722385
0.263;2.693059629
0.264;2.683284457
0.265;2.688172043
0.266;2.7028348
0.267;2.717497556
0.268;2.722385142
0.269;2.712609971
0.27;2.693059629
0.271;2.673509286
0.272;2.673509286
0.273;2.678396872
0.274;2.697947214
0.275;2.707722385
0.276;2.707722385
0.277;2.693059629
0.278;2.673509286
0.279;2.663734115
0.28;2.663734115
0.281;2.678396872
0.282;2.693059629
0.283;2.697947214
0.284;2.693059629
0.285;2.673509286
0.286;2.653958944
0.287;2.649071359
0.288;2.65884653
0.289;2.673509286
0.29;2.688172043
0.291;2.688172043
0.292;2.678396872
0.293;2.65884653
0.294;2.644183773
0.295;2.644183773
0.296;2.653958944
0.297;2.668621701
0.298;2.678396872
0.299;2.673509286
0.3;2.663734115
0.301;2.644183773
0.302;2.634408602
0.303;2.644183773
0.304;2.653958944
0.305;2.673509286
0.306;2.678396872
0.307;2.668621701
0.308;2.653958944
0.309;2.639296188
0.31;2.634408602
0.311;2.644183773
0.312;2.65884653
0.313;2.673509286
0.314;2.673509286
0.315;2.663734115
0.316;2.644183773
0.317;2.634408602
0.318;2.639296188
0.319;2.649071359
0.32;2.668621701
0.321;2.678396872
0.322;2.673509286
0.323;2.65884653
0.324;2.644183773
0.325;2.634408602
0.326;2.644183773
0.327;2.663734115
0.328;2.678396872
0.329;2.683284457
0.33;2.673509286
0.331;2.65884653
0.332;2.649071359
0.333;2.649071359
0.334;2.65884653
0.335;2.673509286
0.336;2.693059629
0.337;2.688172043
0.338;2.678396872
0.339;2.663734115
0.34;2.653958944
0.341;2.663734115
0.342;2.678396872
0.343;2.697947214
0.344;2.7028348
0.345;2.697947214
0.346;2.683284457
0.347;2.668621701
0.348;2.668621701
0.349;2.683284457
0.35;2.697947214
0.351;2.712609971
0.352;2.717497556
0.353;2.707722385
0.354;2.693059629
0.355;2.683284457
0.356;2.688172043
0.357;2.7028348
0.358;2.717497556
0.359;2.732160313
0.36;2.727272727
0.361;2.717497556
0.362;2.7028348
0.363;2.697947214
0.364;2.7028348
0.365;2.722385142
0.366;2.737047898
0.367;2.746823069
0.368;2.737047898
0.369;2.722385142
0.37;2.707722385
0.371;2.707722385
0.372;2.722385142
0.373;2.741935484
0.374;2.751710655
0.375;2.751710655
0.376;2.741935484
0.377;2.727272727
0.378;2.717497556
0.379;2.722385142
0.38;2.737047898
0.381;2.751710655
0.382;2.761485826
0.383;2.75659824
0.384;2.737047898
0.385;2.727272727
0.386;2.722385142
0.387;2.732160313
0.388;2.746823069
0.389;2.761485826
0.39;2.766373412
0.391;2.751710655
0.392;2.737047898
0.393;2.722385142
0.394;2.727272727
0.395;2.737047898
0.396;2.75659824
0.397;2.761485826
0.398;2.761485826
0.399;2.746823069
0.4;2.727272727
0.401;2.717497556
0.402;2.722385142
0.403;2.737047898
0.404;2.751710655
0.405;2.75659824
0.406;2.746823069
0.407;2.732160313
0.408;2.717497556
0.409;2.712609971
0.41;2.722385142
0.411;2.737047898
0.412;2.746823069
0.413;2.746823069
0.414;2.732160313
0.415;2.717497556
0.416;2.7028348
0.417;2.7028348
0.418;2.717497556
0.419;2.732160313
0.42;2.737047898
0.421;2.732160313
0.422;2.712609971
0.423;2.697947214
0.424;2.688172043
0.425;2.693059629
0.426;2.707722385
0.427;2.722385142
0.428;2.722385142
0.429;2.712609971
0.43;2.693059629
0.431;2.678396872
0.432;2.678396872
0.433;2.688172043
0.434;2.7028348
0.435;2.712609971
0.436;2.707722385
0.437;2.693059629
0.438;2.678396872
0.439;2.668621701
0.44;2.673509286
0.441;2.688172043
0.442;2.7028348
0.443;2.707722385
0.444;2.697947214
0.445;2.678396872
0.446;2.663734115
0.447;2.65884653
0.448;2.668621701
0.449;2.688172043
0.45;2.697947214
0.451;2.7028348
0.452;2.688172043
0.453;2.673509286
0.454;2.65884653
0.455;2.663734115
0.456;2.673509286
0.457;2.693059629
0.458;2.7028348
0.459;2.697947214
0.46;2.683284457
0.461;2.668621701
0.462;2.65884653
0.463;2.668621701
0.464;2.688172043
0.465;2.697947214
0.466;2.707722385
0.467;2.697947214
0.468;2.683284457
0.469;2.668621701
0.47;2.668621701
0.471;2.678396872
0.472;2.697947214
0.473;2.712609971
0.474;2.712609971
0.475;2.697947214
0.476;2.683284457
0.477;2.673509286
0.478;2.678396872
0.479;2.693059629
0.48;2.707722385
0.481;2.722385142
0.482;2.712609971
0.483;2.697947214
0.484;2.683284457
0.485;2.678396872
0.486;2.693059629
0.487;2.707722385
0.488;2.722385142
0.489;2.727272727
0.49;2.717497556
0.491;2.697947214
0.492;2.688172043
0.493;2.688172043
0.494;2.7028348
0.495;2.722385142
0.496;2.732160313
0.497;2.732160313
0.498;2.717497556
0.499;2.7028348
0.5;2.693059629
0.501;2.7028348
0.502;2.717497556
0.503;2.737047898
0.504;2.741935484
0.505;2.732160313
0.506;2.717497556
0.507;2.7028348
0.508;2.7028348
0.509;2.712609971
0.51;2.732160313
0.511;2.746823069
0.512;2.746823069
0.513;2.732160313
0.514;2.717497556
0.515;2.707722385
0.516;2.707722385
0.517;2.727272727
0.518;2.741935484
0.519;2.751710655
0.52;2.746823069
0.521;2.732160313
0.522;2.717497556
0.523;2.712609971
0.524;2.722385142
0.525;2.737047898
0.526;2.751710655
0.527;2.75659824
0.528;2.741935484
0.529;2.727272727
0.53;2.717497556
0.531;2.712609971
0.532;2.732160313
0.533;2.746823069
0.534;2.75659824
0.535;2.75659824
0.536;2.741935484
0.537;2.727272727
0.538;2.717497556
0.539;2.722385142
0.54;2.741935484
0.541;2.75659824
0.542;2.761485826
0.543;2.75659824
0.544;2.737047898
0.545;2.727272727
0.546;2.722385142
0.547;2.732160313
0.548;2.751710655
0.549;2.766373412
0.55;2.766373412
0.551;2.75659824
0.552;2.737047898
0.553;2.727272727
0.554;2.732160313
0.555;2.746823069
0.556;2.761485826
0.557;2.771260997
0.558;2.771260997
0.559;2.751710655
0.56;2.737047898
0.561;2.732160313
0.562;2.741935484
0.563;2.75659824
0.564;2.776148583
0.565;2.776148583
0.566;2.766373412
0.567;2.751710655
0.568;2.737047898
0.569;2.737047898
0.57;2.751710655
0.571;2.766373412
0.572;2.781036168
0.573;2.781036168
0.574;2.766373412
0.575;2.746823069
0.576;2.737047898
0.577;2.741935484
0.578;2.761485826
0.579;2.776148583
0.58;2.781036168
0.581;2.776148583
0.582;2.761485826
0.583;2.746823069
0.584;2.737047898
0.585;2.751710655
0.586;2.766373412
0.587;2.781036168
0.588;2.781036168
0.589;2.771260997
0.59;2.751710655
0.591;2.741935484
0.592;2.741935484
0.593;2.75659824
0.594;2.771260997
0.595;2.781036168
0.596;2.776148583
0.597;2.761485826
0.598;2.746823069
0.599;2.737047898
0.6;2.746823069
0.601;2.766373412
0.602;2.776148583
0.603;2.781036168
0.604;2.771260997
0.605;2.75659824
0.606;2.737047898
0.607;2.737047898
0.608;2.746823069
0.609;2.766373412
0.61;2.776148583
0.611;2.776148583
0.612;2.761485826
0.613;2.746823069
0.614;2.737047898
0.615;2.737047898
0.616;2.751710655
0.617;2.771260997
0.618;2.776148583
0.619;2.771260997
0.62;2.751710655
0.621;2.737047898
0.622;2.732160313
0.623;2.741935484
0.624;2.75659824
0.625;2.771260997
0.626;2.771260997
0.627;2.761485826
0.628;2.746823069
0.629;2.732160313
0.63;2.732160313
0.631;2.746823069
0.632;2.761485826
0.633;2.771260997
0.634;2.771260997
0.635;2.75659824
0.636;2.741935484
0.637;2.732160313
0.638;2.741935484
0.639;2.75659824
0.64;2.771260997
0.641;2.776148583
0.642;2.766373412
0.643;2.751710655
0.644;2.737047898
0.645;2.737047898
0.646;2.746823069
0.647;2.766373412
0.648;2.781036168
0.649;2.781036168
0.65;2.771260997
0.651;2.751710655
0.652;2.741935484
0.653;2.746823069
0.654;2.761485826
0.655;2.781036168
0.656;2.790811339
0.657;2.785923754
0.658;2.771260997
0.659;2.75659824
0.66;2.751710655
0.661;2.761485826
0.662;2.781036168
0.663;2.795698925
0.664;2.80058651
0.665;2.785923754
0.666;2.771260997
0.667;2.761485826
0.668;2.761485826
0.669;2.776148583
0.67;2.795698925
0.671;2.810361681
0.672;2.805474096
0.673;2.795698925
0.674;2.776148583
0.675;2.771260997
0.676;2.776148583
0.677;2.795698925
0.678;2.810361681
0.679;2.815249267
0.68;2.810361681
0.681;2.795698925
0.682;2.781036168
0.683;2.781036168
0.684;2.790811339
0.685;2.805474096
0.686;2.820136852
0.687;2.825024438
0.688;2.815249267
0.689;2.795698925
0.69;2.785923754
0.691;2.790811339
0.692;2.805474096
0.693;2.820136852
0.694;2.829912023
0.695;2.825024438
0.696;2.810361681
0.697;2.795698925
0.698;2.790811339
0.699;2.795698925
0.7;2.815249267
0.701;2.829912023
0.702;2.834799609
0.703;2.825024438
0.704;2.810361681
0.705;2.795698925
0.706;2.795698925
0.707;2.805474096
0.708;2.825024438
0.709;2.834799609
0.71;2.834799609
0.711;2.820136852
0.712;2.805474096
0.713;2.795698925
0.714;2.795698925
0.715;2.815249267
0.716;2.829912023
0.717;2.834799609
0.718;2.829912023
0.719;2.815249267
0.72;2.80058651
0.721;2.795698925
0.722;2.805474096
0.723;2.820136852
0.724;2.834799609
0.725;2.834799609
0.726;2.825024438
0.727;2.805474096
0.728;2.795698925
0.729;2.80058651
0.73;2.815249267
0.731;2.829912023
0.732;2.839687195
0.733;2.834799609
0.734;2.820136852
0.735;2.805474096
0.736;2.80058651
0.737;2.805474096
0.738;2.820136852
0.739;2.834799609
0.74;2.839687195
0.741;2.834799609
0.742;2.815249267
0.743;2.805474096
0.744;2.80058651
0.745;2.815249267
0.746;2.829912023
0.747;2.839687195
0.748;2.839687195
0.749;2.829912023
0.75;2.810361681
0.751;2.80058651
0.752;2.805474096
0.753;2.820136852
0.754;2.834799609
0.755;2.84457478
0.756;2.839687195
0.757;2.825024438
0.758;2.810361681
0.759;2.80058651
0.76;2.810361681
0.761;2.825024438
0.762;2.839687195
0.763;2.839687195
0.764;2.829912023
0.765;2.815249267
0.766;2.80058651
0.767;2.805474096
0.768;2.815249267
0.769;2.829912023
0.77;2.84457478
0.771;2.839687195
0.772;2.825024438
0.773;2.810361681
0.774;2.80058651
0.775;2.805474096
0.776;2.820136852
0.777;2.834799609
0.778;2.839687195
0.779;2.834799609
0.78;2.820136852
0.781;2.80058651
0.782;2.80058651
0.783;2.810361681
0.784;2.825024438
0.785;2.839687195
0.786;2.839687195
0.787;2.825024438
0.788;2.810361681
0.789;2.80058651
0.79;2.805474096
0.791;2.820136852
0.792;2.834799609
0.793;2.84457478
0.794;2.834799609
0.795;2.825024438
0.796;2.805474096
0.797;2.80058651
0.798;2.810361681
0.799;2.825024438
0.8;2.839687195
0.801;2.84457478
0.802;2.834799609
0.803;2.820136852
0.804;2.805474096
0.805;2.805474096
0.806;2.820136852
0.807;2.834799609
0.808;2.849462366
0.809;2.84457478
0.81;2.829912023
0.811;2.815249267
0.812;2.805474096
0.813;2.815249267
0.814;2.829912023
0.815;2.84457478
0.816;2.849462366
0.817;2.84457478
0.818;2.829912023
0.819;2.815249267
0.82;2.810361681
0.821;2.825024438
0.822;2.839687195
0.823;2.854349951
0.824;2.854349951
0.825;2.84457478
0.826;2.829912023
0.827;2.820136852
0.828;2.820136852
0.829;2.834799609
0.83;2.849462366
0.831;2.859237537
0.832;2.859237537
0.833;2.84457478
0.834;2.825024438
0.835;2.820136852
0.836;2.829912023
0.837;2.84457478
0.838;2.859237537
0.839;2.864125122
0.84;2.859237537
0.841;2.84457478
0.842;2.829912023
0.843;2.825024438
0.844;2.839687195
0.845;2.859237537
0.846;2.869012708
0.847;2.869012708
0.848;2.854349951
0.849;2.839687195
0.85;2.834799609
0.851;2.834799609
0.852;2.854349951
0.853;2.864125122
0.854;2.873900293
0.855;2.869012708
0.856;2.854349951
0.857;2.839687195
0.858;2.834799609
0.859;2.84457478
0.86;2.859237537
0.861;2.873900293
0.862;2.873900293
0.863;2.869012708
0.864;2.849462366
0.865;2.839687195
0.866;2.839687195
0.867;2.854349951
0.868;2.869012708
0.869;2.883675464
0.87;2.878787879
0.871;2.864125122
0.872;2.849462366
0.873;2.839687195
0.874;2.84457478
0.875;2.864125122
0.876;2.878787879
0.877;2.883675464
0.878;2.873900293
0.879;2.859237537
0.88;2.84457478
0.881;2.84457478
0.882;2.854349951
0.883;2.869012708
0.884;2.883675464
0.885;2.883675464
0.886;2.873900293
0.887;2.854349951
0.888;2.84457478
0.889;2.849462366
0.89;2.864125122
0.891;2.878787879
0.892;2.88856305
0.893;2.883675464
0.894;2.864125122
0.895;2.854349951
0.896;2.84457478
0.897;2.854349951
0.898;2.873900293
0.899;2.883675464
0.9;2.88856305
0.901;2.878787879
0.902;2.859237537
0.903;2.849462366
0.904;2.849462366
0.905;2.859237537
0.906;2.878787879
0.907;2.88856305
0.908;2.883675464
0.909;2.873900293
0.91;2.854349951
0.911;2.849462366
0.912;2.854349951
0.913;2.869012708
0.914;2.883675464
0.915;2.88856305
0.916;2.883675464
0.917;2.864125122
0.918;2.854349951
0.919;2.849462366
0.92;2.859237537
0.921;2.878787879
0.922;2.88856305
0.923;2.88856305
0.924;2.878787879
0.925;2.864125122
0.926;2.854349951
0.927;2.854349951
0.928;2.869012708
0.929;2.883675464
0.93;2.893450635
0.931;2.88856305
0.932;2.873900293
0.933;2.859237537
0.934;2.854349951
0.935;2.864125122
0.936;2.873900293
0.937;2.88856305
0.938;2.893450635
0.939;2.883675464
0.94;2.869012708
0.941;2.859237537
0.942;2.854349951
0.943;2.869012708
0.944;2.883675464
0.945;2.893450635
0.946;2.88856305
0.947;2.878787879
0.948;2.864125122
0.949;2.854349951
0.95;2.859237537
0.951;2.873900293
0.952;2.893450635
0.953;2.898338221
0.954;2.88856305
0.955;2.873900293
0.956;2.859237537
0.957;2.859237537
0.958;2.869012708
0.959;2.878787879
0.96;2.893450635
0.961;2.893450635
0.962;2.883675464
0.963;2.869012708
0.964;2.854349951
0.965;2.859237537
0.966;2.869012708
0.967;2.883675464
0.968;2.893450635
0.969;2.893450635
0.97;2.878787879
0.971;2.864125122
0.972;2.854349951
0.973;2.864125122
0.974;2.873900293
0.975;2.88856305
0.976;2.893450635
0.977;2.88856305
0.978;2.869012708
0.979;2.854349951
0.98;2.854349951
0.981;2.864125122
0.982;2.878787879
0.983;2.88856305
0.984;2.88856305
0.985;2.878787879
0.986;2.864125122
0.987;2.849462366
0.988;2.854349951
0.989;2.869012708
0.99;2.883675464
0.991;2.88856305
0.992;2.883675464
0.993;2.869012708
0.994;2.859237537
0.995;2.849462366
0.996;2.859237537
0.997;2.873900293
0.998;2.883675464
0.999;2.88856305
1;2.878787879
1.001;2.864125122
1.002;2.854349951
1.003;2.854349951
1.004;2.864125122
1.005;2.878787879
1.006;2.88856305
1.007;2.883675464
1.008;2.869012708
1.009;2.859237537
1.01;2.849462366
1.011;2.854349951
1.012;2.873900293
1.013;2.883675464
1.014;2.88856305
1.015;2.883675464
1.016;2.864125122
1.017;2.854349951
1.018;2.849462366
1.019;2.864125122
1.02;2.878787879
1.021;2.88856305
1.022;2.88856305
1.023;2.878787879
1.024;2.864125122
1.025;2.854349951
1.026;2.859237537
1.027;2.869012708
1.028;2.883675464
1.029;2.88856305
1.03;2.88856305
1.031;2.873900293
1.032;2.859237537
1.033;2.854349951
1.034;2.859237537
1.035;2.873900293
1.036;2.88856305
1.037;2.88856305
1.038;2.883675464
1.039;2.869012708
1.04;2.859237537
1.041;2.859237537
1.042;2.869012708
1.043;2.883675464
1.044;2.893450635
1.045;2.88856305
1.046;2.878787879
1.047;2.859237537
1.048;2.854349951
1.049;2.859237537
1.05;2.873900293
1.051;2.88856305
1.052;2.893450635
1.053;2.88856305
1.054;2.873900293
1.055;2.859237537
1.056;2.859237537
1.057;2.869012708
1.058;2.883675464
1.059;2.893450635
1.06;2.893450635
1.061;2.883675464
1.062;2.869012708
1.063;2.859237537
1.064;2.864125122
1.065;2.873900293
1.066;2.88856305
1.067;2.893450635
1.068;2.893450635
1.069;2.878787879
1.07;2.864125122
1.071;2.859237537
1.072;2.864125122
1.073;2.878787879
1.074;2.893450635
1.075;2.893450635
1.076;2.88856305
1.077;2.873900293
1.078;2.859237537
1.079;2.859237537
1.08;2.873900293
1.081;2.88856305
1.082;2.898338221
1.083;2.893450635
1.084;2.883675464
1.085;2.869012708
1.086;2.859237537
1.087;2.864125122
1.088;2.878787879
1.089;2.88856305
1.09;2.898338221
1.091;2.88856305
1.092;2.873900293
1.093;2.864125122
1.094;2.859237537
1.095;2.869012708
1.096;2.883675464
1.097;2.893450635
1.098;2.893450635
1.099;2.883675464
1.1;2.869012708
1.101;2.859237537
1.102;2.864125122
1.103;2.873900293
1.104;2.88856305
1.105;2.898338221
1.106;2.88856305
1.107;2.878787879
1.108;2.864125122
1.109;2.859237537
1.11;2.869012708
1.111;2.878787879
1.112;2.893450635
1.113;2.893450635
1.114;2.88856305
1.115;2.869012708
1.116;2.859237537
1.117;2.859237537
1.118;2.869012708
1.119;2.883675464
1.12;2.898338221
1.121;2.893450635
1.122;2.878787879
1.123;2.864125122
1.124;2.859237537
1.125;2.864125122
1.126;2.873900293
1.127;2.88856305
1.128;2.88856305
1.129;2.883675464
1.13;2.873900293
1.131;2.859237537
1.132;2.854349951
1.133;2.864125122
1.134;2.878787879
1.135;2.88856305
1.136;2.88856305
1.137;2.878787879
1.138;2.859237537
1.139;2.854349951
1.14;2.854349951
1.141;2.864125122
1.142;2.878787879
1.143;2.883675464
1.144;2.878787879
1.145;2.864125122
1.146;2.854349951
1.147;2.849462366
1.148;2.854349951
1.149;2.869012708
1.15;2.878787879
1.151;2.883675464
1.152;2.873900293
1.153;2.859237537
1.154;2.84457478
1.155;2.84457478
1.156;2.859237537
1.157;2.873900293
1.158;2.878787879
1.159;2.878787879
1.16;2.864125122
1.161;2.849462366
1.162;2.84457478
1.163;2.849462366
1.164;2.859237537
1.165;2.873900293
1.166;2.878787879
1.167;2.869012708
1.168;2.854349951
1.169;2.84457478
1.17;2.839687195
1.171;2.854349951
1.172;2.864125122
1.173;2.873900293
1.174;2.873900293
1.175;2.864125122
1.176;2.854349951
1.177;2.839687195
1.178;2.84457478
1.179;2.854349951
1.18;2.869012708
1.181;2.873900293
1.182;2.873900293
1.183;2.859237537
1.184;2.84457478
1.185;2.839687195
1.186;2.849462366
1.187;2.864125122
1.188;2.873900293
1.189;2.878787879
1.19;2.869012708
1.191;2.854349951
1.192;2.84457478
1.193;2.839687195
1.194;2.854349951
1.195;2.869012708
1.196;2.878787879
1.197;2.873900293
1.198;2.864125122
1.199;2.849462366
1.2;2.84457478
1.201;2.849462366
1.202;2.864125122
1.203;2.873900293
1.204;2.878787879
1.205;2.873900293
1.206;2.859237537
1.207;2.849462366
1.208;2.84457478
1.209;2.854349951
1.21;2.864125122
1.211;2.878787879
1.212;2.878787879
1.213;2.869012708
1.214;2.854349951
1.215;2.84457478
1.216;2.84457478
1.217;2.859237537
1.218;2.869012708
1.219;2.878787879
1.22;2.873900293
1.221;2.864125122
1.222;2.849462366
1.223;2.84457478
1.224;2.849462366
1.225;2.864125122
1.226;2.873900293
1.227;2.878787879
1.228;2.869012708
1.229;2.854349951
1.23;2.84457478
1.231;2.84457478
1.232;2.854349951
1.233;2.869012708
1.234;2.878787879
1.235;2.873900293
1.236;2.864125122
1.237;2.854349951
1.238;2.84457478
1.239;2.84457478
1.24;2.859237537
1.241;2.873900293
1.242;2.873900293
1.243;2.869012708
1.244;2.859237537
1.245;2.84457478
1.246;2.839687195
1.247;2.849462366
1.248;2.864125122
1.249;2.873900293
1.25;2.873900293
1.251;2.864125122
1.252;2.849462366
1.253;2.839687195
1.254;2.84457478
1.255;2.849462366
1.256;2.864125122
1.257;2.869012708
1.258;2.869012708
1.259;2.854349951
1.26;2.84457478
1.261;2.834799609
1.262;2.839687195
1.263;2.854349951
1.264;2.864125122
1.265;2.869012708
1.266;2.864125122
1.267;2.849462366
1.268;2.834799609
1.269;2.834799609
1.27;2.84457478
1.271;2.854349951
1.272;2.864125122
1.273;2.864125122
1.274;2.849462366
1.275;2.839687195
1.276;2.829912023
1.277;2.834799609
1.278;2.84457478
1.279;2.854349951
1.28;2.859237537
1.281;2.854349951
1.282;2.84457478
1.283;2.829912023
1.284;2.825024438
1.285;2.834799609
1.286;2.84457478
1.287;2.854349951
1.288;2.854349951
1.289;2.84457478
1.29;2.834799609
1.291;2.820136852
1.292;2.820136852
1.293;2.829912023
1.294;2.84457478
1.295;2.854349951
1.296;2.849462366
1.297;2.834799609
1.298;2.825024438
1.299;2.815249267
1.3;2.825024438
1.301;2.834799609
1.302;2.84457478
1.303;2.849462366
1.304;2.839687195
1.305;2.829912023
1.306;2.815249267
1.307;2.815249267
1.308;2.820136852
1.309;2.834799609
1.31;2.84457478
1.311;2.84457478
1.312;2.834799609
1.313;2.820136852
1.314;2.810361681
1.315;2.815249267
1.316;2.825024438
1.317;2.834799609
1.318;2.84457478
1.319;2.839687195
1.32;2.825024438
1.321;2.810361681
1.322;2.805474096
1.323;2.815249267
1.324;2.829912023
1.325;2.839687195
1.326;2.839687195
1.327;2.829912023
1.328;2.815249267
1.329;2.805474096
1.33;2.80058651
1.331;2.815249267
1.332;2.825024438
1.333;2.834799609
1.334;2.834799609
1.335;2.820136852
1.336;2.805474096
1.337;2.80058651
1.338;2.805474096
1.339;2.815249267
1.34;2.829912023
1.341;2.829912023
1.342;2.825024438
1.343;2.810361681
1.344;2.80058651
1.345;2.795698925
1.346;2.805474096
1.347;2.815249267
1.348;2.825024438
1.349;2.825024438
1.35;2.815249267
1.351;2.80058651
1.352;2.795698925
1.353;2.790811339
1.354;2.805474096
1.355;2.815249267
1.356;2.820136852
1.357;2.815249267
1.358;2.805474096
1.359;2.790811339
1.36;2.785923754
1.361;2.790811339
1.362;2.80058651
1.363;2.815249267
1.364;2.815249267
1.365;2.810361681
1.366;2.790811339
1.367;2.781036168
1.368;2.781036168
1.369;2.785923754
1.37;2.80058651
1.371;2.810361681
1.372;2.805474096
1.373;2.795698925
1.374;2.781036168
1.375;2.771260997
1.376;2.776148583
1.377;2.785923754
1.378;2.80058651
1.379;2.80058651
1.38;2.795698925
1.381;2.785923754
1.382;2.771260997
1.383;2.766373412
1.384;2.776148583
1.385;2.785923754
1.386;2.795698925
1.387;2.795698925
1.388;2.785923754
1.389;2.771260997
1.39;2.761485826
1.391;2.761485826
1.392;2.776148583
1.393;2.785923754
1.394;2.790811339
1.395;2.790811339
1.396;2.776148583
1.397;2.766373412
1.398;2.75659824
1.399;2.761485826
1.4;2.776148583
1.401;2.790811339
1.402;2.790811339
1.403;2.785923754
1.404;2.771260997
1.405;2.75659824
1.406;2.75659824
1.407;2.766373412
1.408;2.781036168
1.409;2.790811339
1.41;2.790811339
1.411;2.781036168
1.412;2.761485826
1.413;2.75659824
1.414;2.761485826
1.415;2.771260997
1.416;2.785923754
1.417;2.790811339
1.418;2.785923754
1.419;2.771260997
1.42;2.75659824
1.421;2.75659824
1.422;2.761485826
1.423;2.776148583
1.424;2.790811339
1.425;2.790811339
1.426;2.781036168
1.427;2.766373412
1.428;2.75659824
1.429;2.75659824
1.43;2.771260997
1.431;2.781036168
1.432;2.795698925
1.433;2.790811339
1.434;2.776148583
1.435;2.761485826
1.436;2.75659824
1.437;2.761485826
1.438;2.776148583
1.439;2.790811339
1.44;2.795698925
1.441;2.785923754
1.442;2.771260997
1.443;2.75659824
1.444;2.751710655
1.445;2.766373412
1.446;2.776148583
1.447;2.785923754
1.448;2.785923754
1.449;2.776148583
1.45;2.761485826
1.451;2.751710655
1.452;2.751710655
1.453;2.766373412
1.454;2.776148583
1.455;2.785923754
1.456;2.776148583
1.457;2.761485826
1.458;2.746823069
1.459;2.741935484
1.46;2.746823069
1.461;2.761485826
1.462;2.771260997
1.463;2.771260997
1.464;2.761485826
1.465;2.746823069
1.466;2.732160313
1.467;2.732160313
1.468;2.741935484
1.469;2.751710655
1.47;2.761485826
1.471;2.75659824
1.472;2.741935484
1.473;2.722385142
1.474;2.712609971
1.475;2.717497556
1.476;2.732160313
1.477;2.741935484
1.478;2.741935484
1.479;2.732160313
1.48;2.712609971
1.481;2.697947214
1.482;2.693059629
1.483;2.697947214
1.484;2.712609971
1.485;2.722385142
1.486;2.717497556
1.487;2.7028348
1.488;2.683284457
1.489;2.668621701
1.49;2.668621701
1.491;2.678396872
1.492;2.693059629
1.493;2.693059629
1.494;2.688172043
1.495;2.663734115
1.496;2.644183773
1.497;2.634408602
1.498;2.639296188
1.499;2.653958944
1.5;2.663734115
1.501;2.663734115
1.502;2.649071359
1.503;2.624633431
1.504;2.609970674
1.505;2.600195503
1.506;2.61485826
1.507;2.629521017
1.508;2.634408602
1.509;2.624633431
1.51;2.605083089
1.511;2.580645161
1.512;2.57086999
1.513;2.57086999
1.514;2.585532747
1.515;2.600195503
1.516;2.600195503
1.517;2.590420332
1.518;2.565982405
1.519;2.541544477
1.52;2.536656891
1.521;2.546432063
1.522;2.556207234
1.523;2.57086999
1.524;2.57086999
1.525;2.551319648
1.526;2.52688172
1.527;2.507331378
1.528;2.512218964
1.529;2.521994135
1.53;2.541544477
1.531;2.551319648
1.532;2.541544477
1.533;2.517106549
1.534;2.497556207
1.535;2.482893451
1.536;2.497556207
1.537;2.512218964
1.538;2.52688172
1.539;2.531769306
1.54;2.517106549
1.541;2.492668622
1.542;2.47311828
1.543;2.47311828
1.544;2.487781036
1.545;2.507331378
1.546;2.521994135
1.547;2.517106549
1.548;2.497556207
1.549;2.47311828
1.55;2.463343109
1.551;2.47311828
1.552;2.492668622
1.553;2.512218964
1.554;2.517106549
1.555;2.512218964
1.556;2.487781036
1.557;2.468230694
1.558;2.463343109
1.559;2.482893451
1.56;2.502443793
1.561;2.517106549
1.562;2.521994135
1.563;2.507331378
1.564;2.482893451
1.565;2.47311828
1.566;2.478005865
1.567;2.497556207
1.568;2.517106549
1.569;2.531769306
1.57;2.52688172
1.571;2.507331378
1.572;2.487781036
1.573;2.482893451
1.574;2.492668622
1.575;2.517106549
1.576;2.541544477
1.577;2.546432063
1.578;2.531769306
1.579;2.517106549
1.58;2.502443793
1.581;2.502443793
1.582;2.521994135
1.583;2.541544477
1.584;2.556207234
1.585;2.561094819
1.586;2.546432063
1.587;2.52688172
1.588;2.517106549
1.589;2.52688172
1.59;2.546432063
1.591;2.565982405
1.592;2.575757576
1.593;2.57086999
1.594;2.551319648
1.595;2.536656891
1.596;2.531769306
1.597;2.541544477
1.598;2.565982405
1.599;2.585532747
1.6;2.585532747
1.601;2.575757576
1.602;2.556207234
1.603;2.541544477
1.604;2.546432063
1.605;2.561094819
1.606;2.580645161
1.607;2.595307918
1.608;2.590420332
1.609;2.57086999
1.61;2.551319648
1.611;2.546432063
1.612;2.556207234
1.613;2.575757576
1.614;2.590420332
1.615;2.595307918
1.616;2.585532747
1.617;2.565982405
1.618;2.546432063
1.619;2.541544477
1.62;2.556207234
1.621;2.575757576
1.622;2.590420332
1.623;2.585532747
1.624;2.57086999
1.625;2.546432063
1.626;2.531769306
1.627;2.536656891
1.628;2.556207234
1.629;2.57086999
1.63;2.575757576
1.631;2.565982405
1.632;2.546432063
1.633;2.521994135
1.634;2.517106549
1.635;2.52688172
1.636;2.541544477
1.637;2.556207234
1.638;2.556207234
1.639;2.541544477
1.64;2.517106549
1.641;2.502443793
1.642;2.497556207
1.643;2.512218964
1.644;2.52688172
1.645;2.536656891
1.646;2.52688172
1.647;2.507331378
1.648;2.482893451
1.649;2.47311828
1.65;2.478005865
1.651;2.492668622
1.652;2.507331378
1.653;2.512218964
1.654;2.497556207
1.655;2.47311828
1.656;2.453567937
1.657;2.448680352
1.658;2.458455523
1.659;2.47311828
1.66;2.492668622
1.661;2.487781036
1.662;2.468230694
1.663;2.443792766
1.664;2.42913001
1.665;2.434017595
1.666;2.448680352
1.667;2.463343109
1.668;2.47311828
1.669;2.463343109
1.67;2.443792766
1.671;2.424242424
1.672;2.409579668
1.673;2.424242424
1.674;2.438905181
1.675;2.458455523
1.676;2.463343109
1.677;2.448680352
1.678;2.424242424
1.679;2.404692082
1.68;2.409579668
1.681;2.424242424
1.682;2.443792766
1.683;2.458455523
1.684;2.453567937
1.685;2.434017595
1.686;2.414467253
1.687;2.404692082
1.688;2.414467253
1.689;2.434017595
1.69;2.453567937
1.691;2.463343109
1.692;2.453567937
1.693;2.434017595
1.694;2.419354839
1.695;2.414467253
1.696;2.42913001
1.697;2.448680352
1.698;2.468230694
1.699;2.468230694
1.7;2.458455523
1.701;2.438905181
1.702;2.42913001
1.703;2.434017595
1.704;2.453567937
1.705;2.47311828
1.706;2.487781036
1.707;2.482893451
1.708;2.468230694
1.709;2.453567937
1.71;2.448680352
1.711;2.463343109
1.712;2.482893451
1.713;2.502443793
1.714;2.507331378
1.715;2.497556207
1.716;2.482893451
1.717;2.47311828
1.718;2.47311828
1.719;2.487781036
1.72;2.512218964
1.721;2.52688172
1.722;2.52688172
1.723;2.512218964
1.724;2.497556207
1.725;2.492668622
1.726;2.497556207
1.727;2.521994135
1.728;2.536656891
1.729;2.546432063
1.73;2.541544477
1.731;2.52688172
1.732;2.512218964
1.733;2.512218964
1.734;2.521994135
1.735;2.541544477
1.736;2.561094819
1.737;2.561094819
1.738;2.551319648
1.739;2.536656891
1.74;2.52688172
1.741;2.531769306
1.742;2.546432063
1.743;2.565982405
1.744;2.575757576
1.745;2.575757576
1.746;2.561094819
1.747;2.541544477
1.748;2.536656891
1.749;2.546432063
1.75;2.565982405
1.751;2.580645161
1.752;2.585532747
1.753;2.575757576
1.754;2.561094819
1.755;2.546432063
1.756;2.546432063
1.757;2.556207234
1.758;2.575757576
1.759;2.590420332
1.76;2.585532747
1.761;2.57086999
1.762;2.551319648
1.763;2.541544477
1.764;2.546432063
1.765;2.561094819
1.766;2.575757576
1.767;2.580645161
1.768;2.575757576
1.769;2.556207234
1.77;2.536656891
1.771;2.531769306
1.772;2.541544477
1.773;2.556207234
1.774;2.565982405
1.775;2.565982405
1.776;2.551319648
1.777;2.531769306
1.778;2.512218964
1.779;2.512218964
1.78;2.52688172
1.781;2.536656891
1.782;2.546432063
1.783;2.536656891
1.784;2.517106549
1.785;2.497556207
1.786;2.482893451
1.787;2.482893451
1.788;2.497556207
1.789;2.512218964
1.79;2.512218964
1.791;2.497556207
1.792;2.47311828
1.793;2.448680352
1.794;2.443792766
1.795;2.448680352
1.796;2.463343109
1.797;2.47311828
1.798;2.468230694
1.799;2.448680352
1.8;2.419354839
1.801;2.399804497
1.802;2.399804497
1.803;2.414467253
1.804;2.424242424
1.805;2.42913001
1.806;2.414467253
1.807;2.390029326
1.808;2.360703812
1.809;2.346041056
1.81;2.355816227
1.811;2.370478983
1.812;2.380254154
1.813;2.375366569
1.814;2.355816227
1.815;2.326490714
1.816;2.302052786
1.817;2.292277615
1.818;2.306940371
1.819;2.321603128
1.82;2.331378299
1.821;2.316715543
1.822;2.287390029
1.823;2.258064516
1.824;2.238514174
1.825;2.238514174
1.826;2.253176931
1.827;2.272727273
1.828;2.272727273
1.829;2.253176931
1.83;2.218963832
1.831;2.189638319
1.832;2.174975562
1.833;2.184750733
1.834;2.204301075
1.835;2.218963832
1.836;2.214076246
1.837;2.184750733
1.838;2.150537634
1.839;2.126099707
1.84;2.121212121
1.841;2.145650049
1.842;2.165200391
1.843;2.174975562
1.844;2.15542522
1.845;2.121212121
1.846;2.091886608
1.847;2.072336266
1.848;2.082111437
1.849;2.106549365
1.85;2.126099707
1.851;2.126099707
1.852;2.096774194
1.853;2.062561095
1.854;2.033235582
1.855;2.023460411
1.856;2.038123167
1.857;2.062561095
1.858;2.082111437
1.859;2.077223851
1.86;2.038123167
1.861;2.003910068
1.862;1.974584555
1.863;1.979472141
1.864;2.008797654
1.865;2.028347996
1.866;2.043010753
1.867;2.023460411
1.868;1.979472141
1.869;1.945259042
1.87;1.9257087
1.871;1.940371457
1.872;1.96969697
1.873;1.999022483
1.874;1.999022483
1.875;1.964809384
1.876;1.920821114
1.877;1.891495601
1.878;1.891495601
1.879;1.915933529
1.88;1.945259042
1.881;1.959921799
1.882;1.950146628
1.883;1.911045943
1.884;1.871945259
1.885;1.852394917
1.886;1.862170088
1.887;1.891495601
1.888;1.9257087
1.889;1.935483871
1.89;1.906158358
1.891;1.862170088
1.892;1.827956989
1.893;1.818181818
1.894;1.83773216
1.895;1.876832845
1.896;1.901270772
1.897;1.896383187
1.898;1.862170088
1.899;1.823069404
1.9;1.793743891
1.901;1.803519062
1.902;1.83773216
1.903;1.871945259
1.904;1.886608016
1.905;1.871945259
1.906;1.832844575
1.907;1.793743891
1.908;1.783968719
1.909;1.808406647
1.91;1.847507331
1.911;1.876832845
1.912;1.886608016
1.913;1.862170088
1.914;1.827956989
1.915;1.798631476
1.916;1.798631476
1.917;1.832844575
1.918;1.876832845
1.919;1.901270772
1.92;1.896383187
1.921;1.867057674
1.922;1.83773216
1.923;1.823069404
1.924;1.842619746
1.925;1.88172043
1.926;1.920821114
1.927;1.945259042
1.928;1.930596285
1.929;1.906158358
1.93;1.88172043
1.931;1.886608016
1.932;1.920821114
1.933;1.964809384
1.934;2.003910068
1.935;2.018572825
1.936;2.003910068
1.937;1.984359726
1.938;1.979472141
1.939;1.999022483
1.94;2.043010753
1.941;2.082111437
1.942;2.116324536
1.943;2.121212121
1.944;2.11143695
1.945;2.101661779
1.946;2.11143695
1.947;2.140762463
1.948;2.179863148
1.949;2.223851417
1.95;2.24340176
1.951;2.248289345
1.952;2.238514174
1.953;2.238514174
1.954;2.253176931
1.955;2.292277615
1.956;2.326490714
1.957;2.360703812
1.958;2.375366569
1.959;2.375366569
1.96;2.370478983
1.961;2.375366569
1.962;2.399804497
1.963;2.438905181
1.964;2.468230694
1.965;2.487781036
1.966;2.502443793
1.967;2.497556207
1.968;2.492668622
1.969;2.502443793
1.97;2.52688172
1.971;2.551319648
1.972;2.575757576
1.973;2.585532747
1.974;2.585532747
1.975;2.580645161
1.976;2.575757576
1.977;2.595307918
1.978;2.61485826
1.979;2.639296188
1.98;2.65884653
1.981;2.65884653
1.982;2.653958944
1.983;2.644183773
1.984;2.649071359
1.985;2.65884653
1.986;2.678396872
1.987;2.7028348
1.988;2.712609971
1.989;2.7028348
1.99;2.688172043
1.991;2.683284457
1.992;2.688172043
1.993;2.7028348
1.994;2.717497556
1.995;2.727272727
1.996;2.732160313
1.997;2.722385142
1.998;2.712609971
1.999;2.707722385
2;2.712609971
2.001;2.727272727
2.002;2.741935484
2.003;2.746823069
2.004;2.737047898
2.005;2.722385142
2.006;2.707722385
2.007;2.707722385
2.008;2.712609971
2.009;2.727272727
2.01;2.737047898
2.011;2.732160313
2.012;2.722385142
2.013;2.7028348
2.014;2.688172043
2.015;2.688172043
2.016;2.697947214
2.017;2.712609971
2.018;2.717497556
2.019;2.7028348
2.02;2.683284457
2.021;2.663734115
2.022;2.653958944
2.023;2.65884653
2.024;2.668621701
2.025;2.673509286
2.026;2.673509286
2.027;2.653958944
2.028;2.634408602
2.029;2.61485826
2.03;2.609970674
2.031;2.61485826
2.032;2.624633431
2.033;2.624633431
2.034;2.609970674
2.035;2.585532747
2.036;2.556207234
2.037;2.536656891
2.038;2.536656891
2.039;2.546432063
2.04;2.556207234
2.041;2.556207234
2.042;2.541544477
2.043;2.507331378
2.044;2.482893451
2.045;2.468230694
2.046;2.47311828
2.047;2.487781036
2.048;2.497556207
2.049;2.492668622
2.05;2.468230694
2.051;2.443792766
2.052;2.424242424
2.053;2.42913001
2.054;2.443792766
2.055;2.458455523
2.056;2.468230694
2.057;2.453567937
2.058;2.434017595
2.059;2.414467253
2.06;2.404692082
2.061;2.414467253
2.062;2.438905181
2.063;2.453567937
2.064;2.458455523
2.065;2.443792766
2.066;2.419354839
2.067;2.404692082
2.068;2.409579668
2.069;2.42913001
2.07;2.458455523
2.071;2.478005865
2.072;2.47311828
2.073;2.463343109
2.074;2.448680352
2.075;2.443792766
2.076;2.453567937
2.077;2.478005865
2.078;2.507331378
2.079;2.517106549
2.08;2.512218964
2.081;2.502443793
2.082;2.487781036
2.083;2.497556207
2.084;2.521994135
2.085;2.546432063
2.086;2.57086999
2.087;2.575757576
2.088;2.57086999
2.089;2.565982405
2.09;2.561094819
2.091;2.575757576
2.092;2.605083089
2.093;2.629521017
2.094;2.644183773
2.095;2.644183773
2.096;2.639296188
2.097;2.629521017
2.098;2.634408602
2.099;2.653958944
2.1;2.678396872
2.101;2.697947214
2.102;2.707722385
2.103;2.7028348
2.104;2.697947214
2.105;2.697947214
2.106;2.707722385
2.107;2.727272727
2.108;2.746823069
2.109;2.761485826
2.11;2.766373412
2.111;2.75659824
2.112;2.75659824
2.113;2.75659824
2.114;2.771260997
2.115;2.790811339
2.116;2.810361681
2.117;2.820136852
2.118;2.815249267
2.119;2.810361681
2.12;2.805474096
2.121;2.810361681
2.122;2.825024438
2.123;2.84457478
2.124;2.854349951
2.125;2.854349951
2.126;2.84457478
2.127;2.834799609
2.128;2.834799609
2.129;2.84457478
2.13;2.854349951
2.131;2.873900293
2.132;2.878787879
2.133;2.873900293
2.134;2.864125122
2.135;2.859237537
2.136;2.859237537
2.137;2.869012708
2.138;2.883675464
2.139;2.898338221
2.14;2.893450635
2.141;2.878787879
2.142;2.869012708
2.143;2.859237537
2.144;2.869012708
2.145;2.878787879
2.146;2.88856305
2.147;2.898338221
2.148;2.88856305
2.149;2.873900293
2.15;2.864125122
2.151;2.864125122
2.152;2.869012708
2.153;2.878787879
2.154;2.88856305
2.155;2.88856305
2.156;2.873900293
2.157;2.864125122
2.158;2.854349951
2.159;2.849462366
2.16;2.864125122
2.161;2.878787879
2.162;2.878787879
2.163;2.869012708
2.164;2.854349951
2.165;2.839687195
2.166;2.834799609
2.167;2.839687195
2.168;2.849462366
2.169;2.854349951
2.17;2.854349951
2.171;2.84457478
2.172;2.825024438
2.173;2.815249267
2.174;2.810361681
2.175;2.815249267
2.176;2.825024438
2.177;2.829912023
2.178;2.820136852
2.179;2.805474096
2.18;2.790811339
2.181;2.781036168
2.182;2.781036168
2.183;2.790811339
2.184;2.80058651
2.185;2.80058651
2.186;2.790811339
2.187;2.771260997
2.188;2.75659824
2.189;2.75659824
2.19;2.75659824
2.191;2.771260997
2.192;2.776148583
2.193;2.771260997
2.194;2.75659824
2.195;2.741935484
2.196;2.737047898
2.197;2.737047898
2.198;2.746823069
2.199;2.761485826
2.2;2.766373412
2.201;2.761485826
2.202;2.746823069
2.203;2.732160313
2.204;2.732160313
2.205;2.737047898
2.206;2.751710655
2.207;2.766373412
2.208;2.766373412
2.209;2.75659824
2.21;2.741935484
2.211;2.737047898
2.212;2.741935484
2.213;2.751710655
2.214;2.771260997
2.215;2.781036168
2.216;2.776148583
2.217;2.766373412
2.218;2.75659824
2.219;2.75659824
2.22;2.766373412
2.221;2.781036168
2.222;2.795698925
2.223;2.80058651
2.224;2.795698925
2.225;2.785923754
2.226;2.776148583
2.227;2.785923754
2.228;2.805474096
2.229;2.820136852
2.23;2.829912023
2.231;2.834799609
2.232;2.829912023
2.233;2.815249267
2.234;2.810361681
2.235;2.820136852
2.236;2.839687195
2.237;2.849462366
2.238;2.864125122
2.239;2.854349951
2.24;2.84457478
2.241;2.839687195
2.242;2.839687195
2.243;2.854349951
2.244;2.869012708
2.245;2.878787879
2.246;2.878787879
2.247;2.873900293
2.248;2.864125122
2.249;2.859237537
2.25;2.864125122
2.251;2.873900293
2.252;2.88856305
2.253;2.898338221
2.254;2.893450635
2.255;2.878787879
2.256;2.873900293
2.257;2.869012708
2.258;2.878787879
2.259;2.893450635
2.26;2.903225806
2.261;2.903225806
2.262;2.898338221
2.263;2.88856305
2.264;2.883675464
2.265;2.883675464
2.266;2.898338221
2.267;2.908113392
2.268;2.917888563
2.269;2.917888563
2.27;2.903225806
2.271;2.893450635
2.272;2.898338221
2.273;2.903225806
2.274;2.913000978
2.275;2.927663734
2.276;2.927663734
2.277;2.922776149
2.278;2.913000978
2.279;2.908113392
2.28;2.908113392
2.281;2.922776149
2.282;2.93255132
2.283;2.942326491
2.284;2.942326491
2.285;2.937438905
2.286;2.927663734
2.287;2.922776149
2.288;2.93255132
2.289;2.942326491
2.29;2.956989247
2.291;2.961876833
2.292;2.956989247
2.293;2.947214076
2.294;2.937438905
2.295;2.942326491
2.296;2.947214076
2.297;2.961876833
2.298;2.971652004
2.299;2.976539589
2.3;2.966764418
2.301;2.956989247
2.302;2.952101662
2.303;2.956989247
2.304;2.971652004
2.305;2.986314761
2.306;2.986314761
2.307;2.981427175
2.308;2.971652004
2.309;2.961876833
2.31;2.961876833
2.311;2.971652004
2.312;2.986314761
2.313;2.996089932
2.314;2.996089932
2.315;2.991202346
2.316;2.976539589
2.317;2.971652004
2.318;2.971652004
2.319;2.986314761
2.32;2.996089932
2.321;3.005865103
2.322;2.996089932
2.323;2.986314761
2.324;2.976539589
2.325;2.971652004
2.326;2.981427175
2.327;2.991202346
2.328;3.000977517
2.329;3.005865103
2.33;2.996089932
2.331;2.986314761
2.332;2.971652004
2.333;2.976539589
2.334;2.986314761
2.335;2.996089932
2.336;3.000977517
2.337;3.000977517
2.338;2.986314761
2.339;2.976539589
2.34;2.966764418
2.341;2.976539589
2.342;2.986314761
2.343;2.996089932
2.344;3.000977517
2.345;2.996089932
2.346;2.981427175
2.347;2.966764418
2.348;2.966764418
2.349;2.971652004
2.35;2.986314761
2.351;2.996089932
2.352;2.991202346
2.353;2.976539589
2.354;2.961876833
2.355;2.956989247
2.356;2.961876833
2.357;2.966764418
2.358;2.981427175
2.359;2.986314761
2.36;2.976539589
2.361;2.961876833
2.362;2.952101662
2.363;2.947214076
2.364;2.956989247
2.365;2.966764418
2.366;2.976539589
2.367;2.976539589
2.368;2.961876833
2.369;2.947214076
2.37;2.937438905
2.371;2.937438905
2.372;2.947214076
2.373;2.956989247
2.374;2.966764418
2.375;2.956989247
2.376;2.947214076
2.377;2.93255132
2.378;2.927663734
2.379;2.927663734
2.38;2.942326491
2.381;2.952101662
2.382;2.952101662
2.383;2.942326491
2.384;2.927663734
2.385;2.917888563
2.386;2.917888563
2.387;2.927663734
2.388;2.937438905
2.389;2.942326491
2.39;2.942326491
2.391;2.927663734
2.392;2.917888563
2.393;2.908113392
2.394;2.913000978
2.395;2.927663734
2.396;2.937438905
2.397;2.942326491
2.398;2.93255132
2.399;2.922776149
2.4;2.908113392
2.401;2.908113392
2.402;2.917888563
2.403;2.93255132
2.404;2.942326491
2.405;2.937438905
2.406;2.927663734
2.407;2.913000978
2.408;2.908113392
2.409;2.913000978
2.41;2.922776149
2.411;2.937438905
2.412;2.942326491
2.413;2.937438905
2.414;2.927663734
2.415;2.913000978
2.416;2.913000978
2.417;2.922776149
2.418;2.93255132
2.419;2.947214076
2.42;2.947214076
2.421;2.93255132
2.422;2.922776149
2.423;2.913000978
2.424;2.917888563
2.425;2.927663734
2.426;2.937438905
2.427;2.947214076
2.428;2.942326491
2.429;2.93255132
2.43;2.917888563
2.431;2.913000978
2.432;2.922776149
2.433;2.93255132
2.434;2.942326491
2.435;2.942326491
2.436;2.93255132
2.437;2.917888563
2.438;2.908113392
2.439;2.908113392
2.44;2.917888563
2.441;2.927663734
2.442;2.93255132
2.443;2.927663734
2.444;2.913000978
2.445;2.903225806
2.446;2.893450635
2.447;2.898338221
2.448;2.903225806
2.449;2.913000978
2.45;2.908113392
2.451;2.898338221
2.452;2.88856305
2.453;2.873900293
2.454;2.869012708
2.455;2.873900293
2.456;2.878787879
2.457;2.883675464
2.458;2.878787879
2.459;2.869012708
2.46;2.854349951
2.461;2.84457478
2.462;2.84457478
2.463;2.849462366
2.464;2.849462366
2.465;2.854349951
2.466;2.84457478
2.467;2.829912023
2.468;2.815249267
2.469;2.810361681
2.47;2.810361681
2.471;2.820136852
2.472;2.820136852
2.473;2.820136852
2.474;2.805474096
2.475;2.795698925
2.476;2.781036168
2.477;2.781036168
2.478;2.785923754
2.479;2.790811339
2.48;2.790811339
2.481;2.785923754
2.482;2.771260997
2.483;2.761485826
2.484;2.751710655
2.485;2.751710655
2.486;2.761485826
2.487;2.766373412
2.488;2.761485826
2.489;2.75659824
2.49;2.741935484
2.491;2.732160313
2.492;2.727272727
2.493;2.732160313
2.494;2.741935484
2.495;2.741935484
2.496;2.737047898
2.497;2.727272727
2.498;2.717497556
2.499;2.707722385
2.5;2.707722385
2.501;2.717497556
2.502;2.722385142
2.503;2.727272727
2.504;2.717497556
2.505;2.7028348
2.506;2.693059629
2.507;2.688172043
2.508;2.697947214
2.509;2.7028348
2.51;2.712609971
2.511;2.712609971
2.512;2.7028348
2.513;2.688172043
2.514;2.678396872
2.515;2.678396872
2.516;2.693059629
2.517;2.697947214
2.518;2.707722385
2.519;2.697947214
2.52;2.688172043
2.521;2.673509286
2.522;2.673509286
2.523;2.678396872
2.524;2.688172043
2.525;2.697947214
2.526;2.7028348
2.527;2.688172043
2.528;2.678396872
2.529;2.668621701
2.53;2.668621701
2.531;2.678396872
2.532;2.693059629
2.533;2.697947214
2.534;2.697947214
2.535;2.683284457
2.536;2.673509286
2.537;2.668621701
2.538;2.673509286
2.539;2.683284457
2.54;2.697947214
2.541;2.7028348
2.542;2.697947214
2.543;2.683284457
2.544;2.678396872
2.545;2.678396872
2.546;2.683284457
2.547;2.697947214
2.548;2.707722385
2.549;2.707722385
2.55;2.697947214
2.551;2.688172043
2.552;2.683284457
2.553;2.688172043
2.554;2.7028348
2.555;2.712609971
2.556;2.717497556
2.557;2.712609971
2.558;2.7028348
2.559;2.693059629
2.56;2.693059629
2.561;2.7028348
2.562;2.717497556
2.563;2.727272727
2.564;2.727272727
2.565;2.717497556
2.566;2.707722385
2.567;2.697947214
2.568;2.697947214
2.569;2.712609971
2.57;2.722385142
2.571;2.732160313
2.572;2.727272727
2.573;2.717497556
2.574;2.7028348
2.575;2.7028348
2.576;2.707722385
2.577;2.722385142
2.578;2.732160313
2.579;2.737047898
2.58;2.727272727
2.581;2.712609971
2.582;2.7028348
2.583;2.707722385
2.584;2.717497556
2.585;2.732160313
2.586;2.737047898
2.587;2.732160313
2.588;2.722385142
2.589;2.707722385
2.59;2.7028348
2.591;2.712609971
2.592;2.722385142
2.593;2.732160313
2.594;2.737047898
2.595;2.727272727
2.596;2.712609971
2.597;2.697947214
2.598;2.697947214
2.599;2.707722385
2.6;2.717497556
2.601;2.727272727
2.602;2.727272727
2.603;2.712609971
2.604;2.697947214
2.605;2.688172043
2.606;2.688172043
2.607;2.7028348
2.608;2.712609971
2.609;2.722385142
2.61;2.712609971
2.611;2.693059629
2.612;2.678396872
2.613;2.678396872
2.614;2.688172043
2.615;2.7028348
2.616;2.707722385
2.617;2.712609971
2.618;2.697947214
2.619;2.683284457
2.62;2.673509286
2.621;2.673509286
2.622;2.688172043
2.623;2.7028348
2.624;2.707722385
2.625;2.7028348
2.626;2.688172043
2.627;2.673509286
2.628;2.668621701
2.629;2.673509286
2.63;2.693059629
2.631;2.7028348
2.632;2.7028348
2.633;2.697947214
2.634;2.678396872
2.635;2.668621701
2.636;2.668621701
2.637;2.683284457
2.638;2.693059629
2.639;2.707722385
2.64;2.7028348
2.641;2.688172043
2.642;2.668621701
2.643;2.663734115
2.644;2.668621701
2.645;2.683284457
2.646;2.697947214
2.647;2.7028348
2.648;2.688172043
2.649;2.673509286
2.65;2.65884653
2.651;2.65884653
2.652;2.668621701
2.653;2.683284457
2.654;2.697947214
2.655;2.693059629
2.656;2.678396872
2.657;2.65884653
2.658;2.649071359
2.659;2.653958944
2.66;2.668621701
2.661;2.683284457
2.662;2.688172043
2.663;2.678396872
2.664;2.65884653
2.665;2.639296188
2.666;2.634408602
2.667;2.644183773
2.668;2.663734115
2.669;2.673509286
2.67;2.668621701
2.671;2.653958944
2.672;2.634408602
2.673;2.61485826
2.674;2.619745846
2.675;2.629521017
2.676;2.644183773
2.677;2.653958944
2.678;2.644183773
2.679;2.619745846
2.68;2.595307918
2.681;2.585532747
2.682;2.590420332
2.683;2.605083089
2.684;2.619745846
2.685;2.619745846
2.686;2.600195503
2.687;2.57086999
2.688;2.546432063
2.689;2.541544477
2.69;2.556207234
2.691;2.57086999
2.692;2.580645161
2.693;2.565982405
2.694;2.536656891
2.695;2.507331378
2.696;2.487781036
2.697;2.492668622
2.698;2.507331378
2.699;2.517106549
2.7;2.521994135
2.701;2.497556207
2.702;2.463343109
2.703;2.42913001
2.704;2.419354839
2.705;2.424242424
2.706;2.438905181
2.707;2.453567937
2.708;2.438905181
2.709;2.409579668
2.71;2.370478983
2.711;2.336265885
2.712;2.331378299
2.713;2.350928641
2.714;2.370478983
2.715;2.370478983
2.716;2.350928641
2.717;2.306940371
2.718;2.262952102
2.719;2.24340176
2.72;2.253176931
2.721;2.272727273
2.722;2.292277615
2.723;2.282502444
2.724;2.248289345
2.725;2.194525904
2.726;2.15542522
2.727;2.150537634
2.728;2.170087977
2.729;2.19941349
2.73;2.209188661
2.731;2.189638319
2.732;2.135874878
2.733;2.082111437
2.734;2.057673509
2.735;2.06744868
2.736;2.096774194
2.737;2.121212121
2.738;2.121212121
2.739;2.086999022
2.74;2.033235582
2.741;1.979472141
2.742;1.96969697
2.743;1.994134897
2.744;2.033235582
2.745;2.057673509
2.746;2.043010753
2.747;1.994134897
2.748;1.935483871
2.749;1.901270772
2.75;1.911045943
2.751;1.950146628
2.752;1.989247312
2.753;2.003910068
2.754;1.979472141
2.755;1.920821114
2.756;1.867057674
2.757;1.852394917
2.758;1.88172043
2.759;1.935483871
2.76;1.96969697
2.761;1.964809384
2.762;1.9257087
2.763;1.862170088
2.764;1.827956989
2.765;1.832844575
2.766;1.876832845
2.767;1.9257087
2.768;1.955034213
2.769;1.930596285
2.77;1.876832845
2.771;1.823069404
2.772;1.803519062
2.773;1.832844575
2.774;1.891495601
2.775;1.935483871
2.776;1.945259042
2.777;1.911045943
2.778;1.857282502
2.779;1.808406647
2.78;1.818181818
2.781;1.867057674
2.782;1.9257087
2.783;1.959921799
2.784;1.950146628
2.785;1.906158358
2.786;1.852394917
2.787;1.827956989
2.788;1.862170088
2.789;1.915933529
2.79;1.974584555
2.791;1.994134897
2.792;1.964809384
2.793;1.915933529
2.794;1.876832845
2.795;1.871945259
2.796;1.920821114
2.797;1.979472141
2.798;2.028347996
2.799;2.028347996
2.8;1.989247312
2.801;1.940371457
2.802;1.915933529
2.803;1.945259042
2.804;1.999022483
2.805;2.052785924
2.806;2.082111437
2.807;2.06744868
2.808;2.028347996
2.809;1.989247312
2.81;1.989247312
2.811;2.028347996
2.812;2.082111437
2.813;2.130987292
2.814;2.145650049
2.815;2.121212121
2.816;2.082111437
2.817;2.057673509
2.818;2.072336266
2.819;2.121212121
2.82;2.174975562
2.821;2.209188661
2.822;2.204301075
2.823;2.174975562
2.824;2.140762463
2.825;2.130987292
2.826;2.165200391
2.827;2.214076246
2.828;2.258064516
2.829;2.272727273
2.83;2.262952102
2.831;2.228739003
2.832;2.204301075
2.833;2.214076246
2.834;2.253176931
2.835;2.302052786
2.836;2.336265885
2.837;2.336265885
2.838;2.311827957
2.839;2.287390029
2.84;2.277614858
2.841;2.2971652
2.842;2.34115347
2.843;2.375366569
2.844;2.394916911
2.845;2.38514174
2.846;2.360703812
2.847;2.336265885
2.848;2.34115347
2.849;2.370478983
2.85;2.404692082
2.851;2.434017595
2.852;2.438905181
2.853;2.424242424
2.854;2.394916911
2.855;2.380254154
2.856;2.394916911
2.857;2.424242424
2.858;2.458455523
2.859;2.478005865
2.86;2.468230694
2.861;2.443792766
2.862;2.424242424
2.863;2.414467253
2.864;2.438905181
2.865;2.468230694
2.866;2.497556207
2.867;2.502443793
2.868;2.487781036
2.869;2.458455523
2.87;2.438905181
2.871;2.443792766
2.872;2.47311828
2.873;2.502443793
2.874;2.521994135
2.875;2.512218964
2.876;2.487781036
2.877;2.463343109
2.878;2.453567937
2.879;2.463343109
2.88;2.492668622
2.881;2.517106549
2.882;2.52688172
2.883;2.507331378
2.884;2.478005865
2.885;2.458455523
2.886;2.453567937
2.887;2.47311828
2.888;2.502443793
2.889;2.521994135
2.89;2.517106549
2.891;2.492668622
2.892;2.463343109
2.893;2.448680352
2.894;2.458455523
2.895;2.482893451
2.896;2.512218964
2.897;2.517106549
2.898;2.502443793
2.899;2.47311828
2.9;2.448680352
2.901;2.443792766
2.902;2.458455523
2.903;2.487781036
2.904;2.507331378
2.905;2.507331378
2.906;2.487781036
2.907;2.453567937
2.908;2.434017595
2.909;2.438905181
2.91;2.463343109
2.911;2.482893451
2.912;2.502443793
2.913;2.487781036
2.914;2.458455523
2.915;2.42913001
2.916;2.419354839
2.917;2.434017595
2.918;2.463343109
2.919;2.482893451
2.92;2.487781036
2.921;2.468230694
2.922;2.438905181
2.923;2.414467253
2.924;2.414467253
2.925;2.434017595
2.926;2.463343109
2.927;2.478005865
2.928;2.468230694
2.929;2.443792766
2.93;2.414467253
2.931;2.399804497
2.932;2.409579668
2.933;2.434017595
2.934;2.458455523
2.935;2.463343109
2.936;2.448680352
2.937;2.419354839
2.938;2.390029326
2.939;2.38514174
2.94;2.399804497
2.941;2.42913001
2.942;2.448680352
2.943;2.443792766
2.944;2.419354839
2.945;2.38514174
2.946;2.365591398
2.947;2.370478983
2.948;2.394916911
2.949;2.414467253
2.95;2.42913001
2.951;2.414467253
2.952;2.38514174
2.953;2.350928641
2.954;2.34115347
2.955;2.360703812
2.956;2.380254154
2.957;2.404692082
2.958;2.404692082
2.959;2.380254154
2.96;2.346041056
2.961;2.321603128
2.962;2.321603128
2.963;2.346041056
2.964;2.370478983
2.965;2.380254154
2.966;2.375366569
2.967;2.346041056
2.968;2.311827957
2.969;2.292277615
2.97;2.306940371
2.971;2.331378299
2.972;2.350928641
2.973;2.355816227
2.974;2.34115347
2.975;2.302052786
2.976;2.277614858
2.977;2.267839687
2.978;2.292277615
2.979;2.316715543
2.98;2.336265885
2.981;2.326490714
2.982;2.302052786
2.983;2.267839687
2.984;2.24340176
2.985;2.253176931
2.986;2.277614858
2.987;2.302052786
2.988;2.311827957
2.989;2.2971652
2.99;2.262952102
2.991;2.228739003
2.992;2.223851417
2.993;2.238514174
2.994;2.267839687
2.995;2.287390029
2.996;2.287390029
2.997;2.262952102
2.998;2.223851417
2.999;2.19941349
3;2.204301075
3.001;2.228739003
3.002;2.258064516
3.003;2.272727273
3.004;2.258064516
3.005;2.223851417
3.006;2.194525904
3.007;2.179863148
3.008;2.194525904
3.009;2.223851417
3.01;2.248289345
3.011;2.253176931
3.012;2.233626588
3.013;2.194525904
3.014;2.170087977
3.015;2.170087977
3.016;2.194525904
3.017;2.218963832
3.018;2.24340176
3.019;2.233626588
3.02;2.209188661
3.021;2.174975562
3.022;2.160312805
3.023;2.174975562
3.024;2.19941349
3.025;2.228739003
3.026;2.238514174
3.027;2.218963832
3.028;2.189638319
3.029;2.160312805
3.03;2.160312805
3.031;2.179863148
3.032;2.214076246
3.033;2.233626588
3.034;2.228739003
3.035;2.209188661
3.036;2.174975562
3.037;2.160312805
3.038;2.174975562
3.039;2.19941349
3.04;2.228739003
3.041;2.24340176
3.042;2.233626588
3.043;2.204301075
3.044;2.179863148
3.045;2.174975562
3.046;2.19941349
3.047;2.228739003
3.048;2.253176931
3.049;2.258064516
3.05;2.24340176
3.051;2.214076246
3.052;2.19941349
3.053;2.209188661
3.054;2.233626588
3.055;2.267839687
3.056;2.287390029
3.057;2.282502444
3.058;2.258064516
3.059;2.233626588
3.06;2.228739003
3.061;2.248289345
3.062;2.282502444
3.063;2.311827957
3.064;2.316715543
3.065;2.306940371
3.066;2.282502444
3.067;2.267839687
3.068;2.267839687
3.069;2.2971652
3.07;2.331378299
3.071;2.350928641
3.072;2.350928641
3.073;2.331378299
3.074;2.306940371
3.075;2.2971652
3.076;2.316715543
3.077;2.346041056
3.078;2.375366569
3.079;2.38514174
3.08;2.375366569
3.081;2.350928641
3.082;2.331378299
3.083;2.331378299
3.084;2.355816227
3.085;2.38514174
3.086;2.409579668
3.087;2.414467253
3.088;2.394916911
3.089;2.370478983
3.09;2.355816227
3.091;2.370478983
3.092;2.394916911
3.093;2.424242424
3.094;2.438905181
3.095;2.42913001
3.096;2.409579668
3.097;2.38514174
3.098;2.380254154
3.099;2.399804497
3.1;2.42913001
3.101;2.453567937
3.102;2.458455523
3.103;2.443792766
3.104;2.414467253
3.105;2.394916911
3.106;2.399804497
3.107;2.424242424
3.108;2.453567937
3.109;2.468230694
3.11;2.463343109
3.111;2.438905181
3.112;2.414467253
3.113;2.404692082
3.114;2.419354839
3.115;2.443792766
3.116;2.468230694
3.117;2.478005865
3.118;2.463343109
3.119;2.434017595
3.12;2.409579668
3.121;2.409579668
3.122;2.42913001
3.123;2.458455523
3.124;2.478005865
3.125;2.47311828
3.126;2.448680352
3.127;2.419354839
3.128;2.404692082
3.129;2.414467253
3.13;2.438905181
3.131;2.463343109
3.132;2.47311828
3.133;2.458455523
3.134;2.42913001
3.135;2.399804497
3.136;2.394916911
3.137;2.414467253
3.138;2.438905181
3.139;2.463343109
3.14;2.458455523
3.141;2.438905181
3.142;2.404692082
3.143;2.38514174
3.144;2.390029326
3.145;2.414467253
3.146;2.443792766
3.147;2.458455523
3.148;2.443792766
3.149;2.414467253
3.15;2.38514174
3.151;2.370478983
3.152;2.390029326
3.153;2.414467253
3.154;2.443792766
3.155;2.443792766
3.156;2.424242424
3.157;2.390029326
3.158;2.360703812
3.159;2.360703812
3.16;2.38514174
3.161;2.414467253
3.162;2.438905181
3.163;2.42913001
3.164;2.399804497
3.165;2.360703812
3.166;2.346041056
3.167;2.355816227
3.168;2.390029326
3.169;2.419354839
3.17;2.42913001
3.171;2.409579668
3.172;2.370478983
3.173;2.34115347
3.174;2.336265885
3.175;2.360703812
3.176;2.394916911
3.177;2.419354839
3.178;2.414467253
3.179;2.38514174
3.18;2.350928641
3.181;2.326490714
3.182;2.336265885
3.183;2.365591398
3.184;2.399804497
3.185;2.414467253
3.186;2.399804497
3.187;2.360703812
3.188;2.326490714
3.189;2.316715543
3.19;2.34115347
3.191;2.375366569
3.192;2.404692082
3.193;2.404692082
3.194;2.375366569
3.195;2.336265885
3.196;2.311827957
3.197;2.311827957
3.198;2.346041056
3.199;2.380254154
3.2;2.394916911
3.201;2.390029326
3.202;2.350928641
3.203;2.311827957
3.204;2.2971652
3.205;2.311827957
3.206;2.346041056
3.207;2.380254154
3.208;2.38514174
3.209;2.360703812
3.21;2.316715543
3.211;2.282502444
3.212;2.277614858
3.213;2.306940371
3.214;2.34115347
3.215;2.365591398
3.216;2.355816227
3.217;2.321603128
3.218;2.277614858
3.219;2.253176931
3.22;2.262952102
3.221;2.302052786
3.222;2.336265885
3.223;2.346041056
3.224;2.326490714
3.225;2.282502444
3.226;2.248289345
3.227;2.238514174
3.228;2.262952102
3.229;2.302052786
3.23;2.331378299
3.231;2.331378299
3.232;2.302052786
3.233;2.258064516
3.234;2.233626588
3.235;2.238514174
3.236;2.277614858
3.237;2.316715543
3.238;2.336265885
3.239;2.321603128
3.24;2.282502444
3.241;2.24340176
3.242;2.233626588
3.243;2.258064516
3.244;2.2971652
3.245;2.326490714
3.246;2.336265885
3.247;2.311827957
3.248;2.267839687
3.249;2.238514174
3.25;2.24340176
3.251;2.277614858
3.252;2.316715543
3.253;2.34115347
3.254;2.331378299
3.255;2.2971652
3.256;2.262952102
3.257;2.24340176
3.258;2.262952102
3.259;2.302052786
3.26;2.336265885
3.261;2.346041056
3.262;2.331378299
3.263;2.292277615
3.264;2.262952102
3.265;2.262952102
3.266;2.292277615
3.267;2.331378299
3.268;2.355816227
3.269;2.355816227
3.27;2.326490714
3.271;2.2971652
3.272;2.277614858
3.273;2.292277615
3.274;2.326490714
3.275;2.360703812
3.276;2.375366569
3.277;2.365591398
3.278;2.336265885
3.279;2.306940371
3.28;2.302052786
3.281;2.331378299
3.282;2.365591398
3.283;2.394916911
3.284;2.399804497
3.285;2.380254154
3.286;2.350928641
3.287;2.336265885
3.288;2.346041056
3.289;2.375366569
3.29;2.404692082
3.291;2.424242424
3.292;2.419354839
3.293;2.394916911
3.294;2.375366569
3.295;2.365591398
3.296;2.38514174
3.297;2.414467253
3.298;2.438905181
3.299;2.443792766
3.3;2.434017595
3.301;2.409579668
3.302;2.38514174
3.303;2.390029326
3.304;2.414467253
3.305;2.438905181
3.306;2.458455523
3.307;2.458455523
3.308;2.434017595
3.309;2.409579668
3.31;2.399804497
3.311;2.414467253
3.312;2.438905181
3.313;2.463343109
3.314;2.468230694
3.315;2.458455523
3.316;2.438905181
3.317;2.419354839
3.318;2.419354839
3.319;2.438905181
3.32;2.463343109
3.321;2.482893451
3.322;2.482893451
3.323;2.468230694
3.324;2.448680352
3.325;2.434017595
3.326;2.443792766
3.327;2.468230694
3.328;2.487781036
3.329;2.497556207
3.33;2.492668622
3.331;2.478005865
3.332;2.458455523
3.333;2.453567937
3.334;2.468230694
3.335;2.487781036
3.336;2.507331378
3.337;2.507331378
3.338;2.497556207
3.339;2.478005865
3.34;2.463343109
3.341;2.463343109
3.342;2.482893451
3.343;2.502443793
3.344;2.512218964
3.345;2.507331378
3.346;2.487781036
3.347;2.47311828
3.348;2.463343109
3.349;2.47311828
3.35;2.487781036
3.351;2.507331378
3.352;2.507331378
3.353;2.497556207
3.354;2.47311828
3.355;2.458455523
3.356;2.453567937
3.357;2.468230694
3.358;2.487781036
3.359;2.497556207
3.36;2.497556207
3.361;2.478005865
3.362;2.453567937
3.363;2.443792766
3.364;2.448680352
3.365;2.468230694
3.366;2.482893451
3.367;2.492668622
3.368;2.478005865
3.369;2.453567937
3.37;2.434017595
3.371;2.42913001
3.372;2.443792766
3.373;2.458455523
3.374;2.47311828
3.375;2.47311828
3.376;2.453567937
3.377;2.42913001
3.378;2.409579668
3.379;2.409579668
3.38;2.42913001
3.381;2.443792766
3.382;2.453567937
3.383;2.438905181
3.384;2.414467253
3.385;2.390029326
3.386;2.375366569
3.387;2.38514174
3.388;2.404692082
3.389;2.419354839
3.39;2.419354839
3.391;2.399804497
3.392;2.370478983
3.393;2.346041056
3.394;2.34115347
3.395;2.360703812
3.396;2.380254154
3.397;2.390029326
3.398;2.380254154
3.399;2.355816227
3.4;2.321603128
3.401;2.306940371
3.402;2.311827957
3.403;2.336265885
3.404;2.355816227
3.405;2.360703812
3.406;2.346041056
3.407;2.311827957
3.408;2.282502444
3.409;2.277614858
3.41;2.292277615
3.411;2.321603128
3.412;2.336265885
3.413;2.336265885
3.414;2.306940371
3.415;2.272727273
3.416;2.248289345
3.417;2.253176931
3.418;2.277614858
3.419;2.306940371
3.42;2.321603128
3.421;2.306940371
3.422;2.267839687
3.423;2.233626588
3.424;2.223851417
3.425;2.24340176
3.426;2.272727273
3.427;2.2971652
3.428;2.2971652
3.429;2.267839687
3.43;2.228739003
3.431;2.19941349
3.432;2.204301075
3.433;2.233626588
3.434;2.267839687
3.435;2.287390029
3.436;2.277614858
3.437;2.238514174
3.438;2.19941349
3.439;2.184750733
3.44;2.19941349
3.441;2.238514174
3.442;2.272727273
3.443;2.282502444
3.444;2.253176931
3.445;2.214076246
3.446;2.179863148
3.447;2.174975562
3.448;2.209188661
3.449;2.248289345
3.45;2.277614858
3.451;2.267839687
3.452;2.233626588
3.453;2.189638319
3.454;2.165200391
3.455;2.179863148
3.456;2.218963832
3.457;2.258064516
3.458;2.272727273
3.459;2.253176931
3.46;2.204301075
3.461;2.160312805
3.462;2.15542522
3.463;2.184750733
3.464;2.228739003
3.465;2.262952102
3.466;2.258064516
3.467;2.223851417
3.468;2.170087977
3.469;2.135874878
3.47;2.150537634
3.471;2.194525904
3.472;2.238514174
3.473;2.258064516
3.474;2.238514174
3.475;2.189638319
3.476;2.140762463
3.477;2.126099707
3.478;2.15542522
3.479;2.204301075
3.48;2.24340176
3.481;2.248289345
3.482;2.209188661
3.483;2.15542522
3.484;2.116324536
3.485;2.121212121
3.486;2.165200391
3.487;2.214076246
3.488;2.24340176
3.489;2.228739003
3.49;2.179863148
3.491;2.126099707
3.492;2.101661779
3.493;2.130987292
3.494;2.179863148
3.495;2.223851417
3.496;2.233626588
3.497;2.204301075
3.498;2.145650049
3.499;2.096774194
3.5;2.096774194
3.501;2.135874878
3.502;2.189638319
3.503;2.223851417
3.504;2.218963832
3.505;2.170087977
3.506;2.11143695
3.507;2.077223851
3.508;2.096774194
3.509;2.150537634
3.51;2.204301075
3.511;2.218963832
3.512;2.194525904
3.513;2.130987292
3.514;2.077223851
3.515;2.06744868
3.516;2.11143695
3.517;2.165200391
3.518;2.209188661
3.519;2.204301075
3.52;2.160312805
3.521;2.096774194
3.522;2.057673509
3.523;2.072336266
3.524;2.126099707
3.525;2.179863148
3.526;2.204301075
3.527;2.179863148
3.528;2.126099707
3.529;2.062561095
3.53;2.043010753
3.531;2.082111437
3.532;2.140762463
3.533;2.189638319
3.534;2.194525904
3.535;2.150537634
3.536;2.086999022
3.537;2.038123167
3.538;2.043010753
3.539;2.096774194
3.54;2.15542522
3.541;2.184750733
3.542;2.170087977
3.543;2.11143695
3.544;2.047898338
3.545;2.018572825
3.546;2.047898338
3.547;2.106549365
3.548;2.160312805
3.549;2.174975562
3.55;2.135874878
3.551;2.06744868
3.552;2.008797654
3.553;2.003910068
3.554;2.052785924
3.555;2.116324536
3.556;2.15542522
3.557;2.145650049
3.558;2.091886608
3.559;2.018572825
3.56;1.979472141
3.561;1.999022483
3.562;2.062561095
3.563;2.121212121
3.564;2.140762463
3.565;2.106549365
3.566;2.038123167
3.567;1.974584555
3.568;1.955034213
3.569;1.999022483
3.57;2.06744868
3.571;2.11143695
3.572;2.11143695
3.573;2.062561095
3.574;1.989247312
3.575;1.930596285
3.576;1.945259042
3.577;2.003910068
3.578;2.062561095
3.579;2.096774194
3.58;2.072336266
3.581;2.003910068
3.582;1.930596285
3.583;1.896383187
3.584;1.935483871
3.585;1.999022483
3.586;2.057673509
3.587;2.062561095
3.588;2.013685239
3.589;1.935483871
3.59;1.871945259
3.591;1.867057674
3.592;1.9257087
3.593;1.994134897
3.594;2.038123167
3.595;2.018572825
3.596;1.955034213
3.597;1.871945259
3.598;1.827956989
3.599;1.857282502
3.6;1.9257087
3.601;1.989247312
3.602;2.008797654
3.603;1.96969697
3.604;1.886608016
3.605;1.813294233
3.606;1.798631476
3.607;1.852394917
3.608;1.930596285
3.609;1.979472141
3.61;1.974584555
3.611;1.911045943
3.612;1.827956989
3.613;1.769305963
3.614;1.793743891
3.615;1.862170088
3.616;1.935483871
3.617;1.964809384
3.618;1.930596285
3.619;1.852394917
3.62;1.774193548
3.621;1.749755621
3.622;1.798631476
3.623;1.876832845
3.624;1.940371457
3.625;1.945259042
3.626;1.891495601
3.627;1.803519062
3.628;1.73998045
3.629;1.749755621
3.63;1.818181818
3.631;1.896383187
3.632;1.940371457
3.633;1.920821114
3.634;1.847507331
3.635;1.764418377
3.636;1.725317693
3.637;1.774193548
3.638;1.852394917
3.639;1.920821114
3.64;1.940371457
3.641;1.896383187
3.642;1.813294233
3.643;1.749755621
3.644;1.749755621
3.645;1.818181818
3.646;1.896383187
3.647;1.950146628
3.648;1.945259042
3.649;1.88172043
3.65;1.803519062
3.651;1.759530792
3.652;1.798631476
3.653;1.876832845
3.654;1.950146628
3.655;1.984359726
3.656;1.950146628
3.657;1.88172043
3.658;1.813294233
3.659;1.808406647
3.66;1.867057674
3.661;1.945259042
3.662;2.008797654
3.663;2.013685239
3.664;1.964809384
3.665;1.891495601
3.666;1.852394917
3.667;1.876832845
3.668;1.950146628
3.669;2.023460411
3.67;2.062561095
3.671;2.047898338
3.672;1.989247312
3.673;1.935483871
3.674;1.920821114
3.675;1.96969697
3.676;2.047898338
3.677;2.106549365
3.678;2.121212121
3.679;2.091886608
3.68;2.038123167
3.681;1.999022483
3.682;2.018572825
3.683;2.077223851
3.684;2.145650049
3.685;2.189638319
3.686;2.189638319
3.687;2.145650049
3.688;2.096774194
3.689;2.082111437
3.69;2.121212121
3.691;2.179863148
3.692;2.238514174
3.693;2.262952102
3.694;2.24340176
3.695;2.19941349
3.696;2.170087977
3.697;2.170087977
3.698;2.223851417
3.699;2.277614858
3.7;2.321603128
3.701;2.326490714
3.702;2.2971652
3.703;2.258064516
3.704;2.24340176
3.705;2.267839687
3.706;2.316715543
3.707;2.365591398
3.708;2.390029326
3.709;2.380254154
3.71;2.350928641
3.711;2.326490714
3.712;2.326490714
3.713;2.360703812
3.714;2.404692082
3.715;2.448680352
3.716;2.458455523
3.717;2.438905181
3.718;2.414467253
3.719;2.394916911
3.72;2.414467253
3.721;2.448680352
3.722;2.492668622
3.723;2.517106549
3.724;2.517106549
3.725;2.492668622
3.726;2.468230694
3.727;2.468230694
3.728;2.492668622
3.729;2.52688172
3.73;2.561094819
3.731;2.57086999
3.732;2.561094819
3.733;2.536656891
3.734;2.521994135
3.735;2.52688172
3.736;2.556207234
3.737;2.585532747
3.738;2.609970674
3.739;2.609970674
3.74;2.590420332
3.741;2.565982405
3.742;2.556207234
3.743;2.57086999
3.744;2.600195503
3.745;2.624633431
3.746;2.634408602
3.747;2.624633431
3.748;2.600195503
3.749;2.580645161
3.75;2.580645161
3.751;2.600195503
3.752;2.624633431
3.753;2.644183773
3.754;2.644183773
3.755;2.624633431
3.756;2.600195503
3.757;2.585532747
3.758;2.590420332
3.759;2.61485826
3.76;2.634408602
3.761;2.644183773
3.762;2.634408602
3.763;2.609970674
3.764;2.585532747
3.765;2.575757576
3.766;2.590420332
3.767;2.61485826
3.768;2.629521017
3.769;2.629521017
3.77;2.609970674
3.771;2.580645161
3.772;2.561094819
3.773;2.561094819
3.774;2.575757576
3.775;2.600195503
3.776;2.609970674
3.777;2.595307918
3.778;2.57086999
3.779;2.541544477
3.78;2.52688172
3.781;2.536656891
3.782;2.556207234
3.783;2.575757576
3.784;2.575757576
3.785;2.551319648
3.786;2.517106549
3.787;2.492668622
3.788;2.482893451
3.789;2.502443793
3.79;2.521994135
3.791;2.541544477
3.792;2.531769306
3.793;2.492668622
3.794;2.458455523
3.795;2.438905181
3.796;2.443792766
3.797;2.468230694
3.798;2.492668622
3.799;2.497556207
3.8;2.478005865
3.801;2.438905181
3.802;2.399804497
3.803;2.390029326
3.804;2.409579668
3.805;2.434017595
3.806;2.458455523
3.807;2.448680352
3.808;2.419354839
3.809;2.370478983
3.81;2.34115347
3.811;2.346041056
3.812;2.375366569
3.813;2.404692082
3.814;2.419354839
3.815;2.399804497
3.816;2.355816227
3.817;2.311827957
3.818;2.292277615
3.819;2.316715543
3.82;2.350928641
3.821;2.380254154
3.822;2.380254154
3.823;2.346041056
3.824;2.2971652
3.825;2.262952102
3.826;2.258064516
3.827;2.292277615
3.828;2.331378299
3.829;2.350928641
3.83;2.336265885
3.831;2.292277615
3.832;2.24340176
3.833;2.218963832
3.834;2.233626588
3.835;2.277614858
3.836;2.316715543
3.837;2.321603128
3.838;2.292277615
3.839;2.24340176
3.84;2.194525904
3.841;2.189638319
3.842;2.223851417
3.843;2.267839687
3.844;2.302052786
3.845;2.292277615
3.846;2.253176931
3.847;2.19941349
3.848;2.165200391
3.849;2.184750733
3.85;2.228739003
3.851;2.272727273
3.852;2.292277615
3.853;2.267839687
3.854;2.214076246
3.855;2.170087977
3.856;2.15542522
3.857;2.189638319
3.858;2.238514174
3.859;2.277614858
3.86;2.277614858
3.861;2.24340176
3.862;2.189638319
3.863;2.15542522
3.864;2.165200391
3.865;2.209188661
3.866;2.258064516
3.867;2.287390029
3.868;2.267839687
3.869;2.223851417
3.87;2.174975562
3.871;2.160312805
3.872;2.189638319
3.873;2.238514174
3.874;2.282502444
3.875;2.292277615
3.876;2.262952102
3.877;2.214076246
3.878;2.174975562
3.879;2.179863148
3.88;2.223851417
3.881;2.277614858
3.882;2.306940371
3.883;2.2971652
3.884;2.258064516
3.885;2.214076246
3.886;2.189638319
3.887;2.214076246
3.888;2.262952102
3.889;2.306940371
3.89;2.326490714
3.891;2.302052786
3.892;2.258064516
3.893;2.218963832
3.894;2.218963832
3.895;2.253176931
3.896;2.302052786
3.897;2.336265885
3.898;2.336265885
3.899;2.302052786
3.9;2.258064516
3.901;2.233626588
3.902;2.248289345
3.903;2.292277615
3.904;2.336265885
3.905;2.355816227
3.906;2.34115347
3.907;2.2971652
3.908;2.262952102
3.909;2.253176931
3.91;2.282502444
3.911;2.326490714
3.912;2.360703812
3.913;2.365591398
3.914;2.34115347
3.915;2.2971652
3.916;2.267839687
3.917;2.277614858
3.918;2.311827957
3.919;2.355816227
3.92;2.375366569
3.921;2.365591398
3.922;2.331378299
3.923;2.292277615
3.924;2.277614858
3.925;2.2971652
3.926;2.34115347
3.927;2.375366569
3.928;2.380254154
3.929;2.360703812
3.93;2.321603128
3.931;2.287390029
3.932;2.287390029
3.933;2.321603128
3.934;2.360703812
3.935;2.38514174
3.936;2.380254154
3.937;2.350928641
3.938;2.311827957
3.939;2.292277615
3.94;2.306940371
3.941;2.34115347
3.942;2.375366569
3.943;2.390029326
3.944;2.370478983
3.945;2.336265885
3.946;2.306940371
3.947;2.2971652
3.948;2.326490714
3.949;2.360703812
3.95;2.390029326
3.951;2.394916911
3.952;2.365591398
3.953;2.331378299
3.954;2.306940371
3.955;2.316715543
3.956;2.346041056
3.957;2.380254154
3.958;2.399804497
3.959;2.390029326
3.96;2.360703812
3.961;2.331378299
3.962;2.321603128
3.963;2.34115347
3.964;2.375366569
3.965;2.404692082
3.966;2.414467253
3.967;2.394916911
3.968;2.360703812
3.969;2.34115347
3.97;2.346041056
3.971;2.375366569
3.972;2.404692082
3.973;2.424242424
3.974;2.424242424
3.975;2.399804497
3.976;2.370478983
3.977;2.355816227
3.978;2.370478983
3.979;2.399804497
3.98;2.434017595
3.981;2.443792766
3.982;2.42913001
3.983;2.399804497
3.984;2.375366569
3.985;2.375366569
3.986;2.399804497
3.987;2.42913001
3.988;2.453567937
3.989;2.453567937
3.99;2.42913001
3.991;2.404692082
3.992;2.38514174
3.993;2.394916911
3.994;2.419354839
3.995;2.448680352
3.996;2.463343109
3.997;2.453567937
3.998;2.42913001
3.999;2.399804497
4;2.394916911
4.001;2.409579668
4.002;2.438905181
4.003;2.463343109
4.004;2.463343109
4.005;2.443792766
4.006;2.419354839
4.007;2.394916911
4.008;2.399804497
4.009;2.424242424
4.01;2.448680352
4.011;2.463343109
4.012;2.453567937
4.013;2.42913001
4.014;2.399804497
4.015;2.38514174
4.016;2.399804497
4.017;2.424242424
4.018;2.443792766
4.019;2.453567937
4.02;2.434017595
4.021;2.404692082
4.022;2.380254154
4.023;2.375366569
4.024;2.390029326
4.025;2.419354839
4.026;2.434017595
4.027;2.42913001
4.028;2.404692082
4.029;2.370478983
4.03;2.350928641
4.031;2.355816227
4.032;2.380254154
4.033;2.399804497
4.034;2.409579668
4.035;2.394916911
4.036;2.365591398
4.037;2.331378299
4.038;2.321603128
4.039;2.336265885
4.04;2.360703812
4.041;2.380254154
4.042;2.380254154
4.043;2.350928641
4.044;2.316715543
4.045;2.292277615
4.046;2.292277615
4.047;2.311827957
4.048;2.336265885
4.049;2.350928641
4.05;2.336265885
4.051;2.306940371
4.052;2.267839687
4.053;2.253176931
4.054;2.262952102
4.055;2.292277615
4.056;2.316715543
4.057;2.316715543
4.058;2.2971652
4.059;2.258064516
4.06;2.223851417
4.061;2.218963832
4.062;2.24340176
4.063;2.272727273
4.064;2.292277615
4.065;2.282502444
4.066;2.248289345
4.067;2.209188661
4.068;2.184750733
4.069;2.19941349
4.07;2.223851417
4.071;2.258064516
4.072;2.262952102
4.073;2.24340176
4.074;2.204301075
4.075;2.165200391
4.076;2.160312805
4.077;2.179863148
4.078;2.214076246
4.079;2.238514174
4.08;2.238514174
4.081;2.204301075
4.082;2.165200391
4.083;2.135874878
4.084;2.145650049
4.085;2.179863148
4.086;2.209188661
4.087;2.228739003
4.088;2.209188661
4.089;2.170087977
4.09;2.130987292
4.091;2.116324536
4.092;2.140762463
4.093;2.179863148
4.094;2.209188661
4.095;2.214076246
4.096;2.184750733
4.097;2.140762463
4.098;2.11143695
4.099;2.116324536
4.1;2.145650049
4.101;2.189638319
4.102;2.214076246
4.103;2.19941349
4.104;2.160312805
4.105;2.121212121
4.106;2.101661779
4.107;2.121212121
4.108;2.165200391
4.109;2.204301075
4.11;2.209188661
4.111;2.184750733
4.112;2.145650049
4.113;2.11143695
4.114;2.106549365
4.115;2.140762463
4.116;2.189638319
4.117;2.218963832
4.118;2.214076246
4.119;2.179863148
4.12;2.135874878
4.121;2.11143695
4.122;2.130987292
4.123;2.170087977
4.124;2.214076246
4.125;2.228739003
4.126;2.209188661
4.127;2.170087977
4.128;2.130987292
4.129;2.126099707
4.13;2.160312805
4.131;2.204301075
4.132;2.24340176
4.133;2.24340176
4.134;2.214076246
4.135;2.165200391
4.136;2.140762463
4.137;2.15542522
4.138;2.19941349
4.139;2.24340176
4.14;2.267839687
4.141;2.253176931
4.142;2.209188661
4.143;2.170087977
4.144;2.160312805
4.145;2.189638319
4.146;2.238514174
4.147;2.277614858
4.148;2.282502444
4.149;2.253176931
4.15;2.209188661
4.151;2.179863148
4.152;2.189638319
4.153;2.228739003
4.154;2.277614858
4.155;2.302052786
4.156;2.292277615
4.157;2.253176931
4.158;2.214076246
4.159;2.194525904
4.16;2.218963832
4.161;2.262952102
4.162;2.306940371
4.163;2.316715543
4.164;2.2971652
4.165;2.248289345
4.166;2.214076246
4.167;2.214076246
4.168;2.253176931
4.169;2.2971652
4.17;2.331378299
4.171;2.326490714
4.172;2.292277615
4.173;2.24340176
4.174;2.218963832
4.175;2.238514174
4.176;2.282502444
4.177;2.326490714
4.178;2.34115347
4.179;2.321603128
4.18;2.277614858
4.181;2.233626588
4.182;2.228739003
4.183;2.262952102
4.184;2.311827957
4.185;2.346041056
4.186;2.346041056
4.187;2.311827957
4.188;2.262952102
4.189;2.228739003
4.19;2.24340176
4.191;2.282502444
4.192;2.331378299
4.193;2.350928641
4.194;2.336265885
4.195;2.287390029
4.196;2.238514174
4.197;2.228739003
4.198;2.258064516
4.199;2.302052786
4.2;2.34115347
4.201;2.346041056
4.202;2.311827957
4.203;2.262952102
4.204;2.223851417
4.205;2.228739003
4.206;2.267839687
4.207;2.316715543
4.208;2.346041056
4.209;2.331378299
4.21;2.282502444
4.211;2.233626588
4.212;2.209188661
4.213;2.233626588
4.214;2.282502444
4.215;2.326490714
4.216;2.331378299
4.217;2.302052786
4.218;2.248289345
4.219;2.204301075
4.22;2.19941349
4.221;1.5
4.222;2.292277615
4.223;2.321603128
4.224;2.311827957
4.225;2.267839687
4.226;2.214076246
4.227;2.184750733
4.228;2.204301075
4.229;2.253176931
4.23;2.2971652
4.231;1.4
4.232;2.287390029
4.233;2.233626588
4.234;2.184750733
4.235;2.174975562
4.236;2.209188661
4.237;2.262952102
4.238;2.302052786
4.239;2.2971652
4.24;2.258064516
4.241;2.19941349
4.242;2.160312805
4.243;2.174975562
4.244;2.223851417
4.245;2.272727273
4.246;2.2971652
4.247;2.277614858
4.248;2.223851417
4.249;2.170087977
4.25;2.150537634
4.251;2.184750733
4.252;2.238514174
4.253;2.277614858
4.254;2.282502444
4.255;2.248289345
4.256;2.189638319
4.257;2.150537634
4.258;2.150537634
4.259;2.19941349
4.26;2.253176931
4.261;2.282502444
4.262;2.267839687
4.263;2.218963832
4.264;2.165200391
4.265;2.140762463
4.266;2.165200391
4.267;2.218963832
4.268;2.262952102
4.269;2.277614858
4.27;2.248289345
4.271;2.189638319
4.272;2.145650049
4.273;2.140762463
4.274;2.184750733
4.275;2.238514174
4.276;2.272727273
4.277;2.267839687
4.278;2.223851417
4.279;2.170087977
4.28;2.140762463
4.281;2.15542522
4.282;2.209188661
4.283;2.258064516
4.284;2.277614858
4.285;2.253176931
4.286;2.204301075
4.287;2.15542522
4.288;2.145650049
4.289;2.184750733
4.29;2.233626588
4.291;2.277614858
4.292;2.277614858
4.293;2.238514174
4.294;2.189638319
4.295;2.150537634
4.296;2.165200391
4.297;2.214076246
4.298;2.262952102
4.299;2.287390029
4.3;2.267839687
4.301;2.223851417
4.302;2.179863148
4.303;2.160312805
4.304;2.194525904
4.305;2.24340176
4.306;2.282502444
4.307;2.292277615
4.308;2.262952102
4.309;2.209188661
4.31;2.174975562
4.311;2.179863148
4.312;2.223851417
4.313;2.267839687
4.314;2.302052786
4.315;2.287390029
4.316;2.248289345
4.317;2.204301075
4.318;2.184750733
4.319;2.204301075
4.32;2.253176931
4.321;2.292277615
4.322;2.302052786
4.323;2.282502444
4.324;2.238514174
4.325;2.19941349
4.326;2.194525904
4.327;2.233626588
4.328;2.277614858
4.329;2.311827957
4.33;2.302052786
4.331;2.267839687
4.332;2.228739003
4.333;2.19941349
4.334;2.218963832
4.335;2.258064516
4.336;2.2971652
4.337;2.311827957
4.338;2.292277615
4.339;2.253176931
4.34;2.218963832
4.341;2.209188661
4.342;2.238514174
4.343;2.277614858
4.344;2.311827957
4.345;2.311827957
4.346;2.282502444
4.347;2.24340176
4.348;2.214076246
4.349;2.223851417
4.35;2.258064516
4.351;2.292277615
4.352;2.311827957
4.353;2.302052786
4.354;2.262952102
4.355;2.228739003
4.356;2.214076246
4.357;2.233626588
4.358;2.272727273
4.359;2.306940371
4.36;2.311827957
4.361;2.287390029
4.362;2.248289345
4.363;2.218963832
4.364;2.218963832
4.365;2.248289345
4.366;2.287390029
4.367;2.311827957
4.368;2.302052786
4.369;2.267839687
4.37;2.228739003
4.371;2.209188661
4.372;2.223851417
4.373;2.262952102
4.374;2.2971652
4.375;2.306940371
4.376;2.282502444
4.377;2.248289345
4.378;2.209188661
4.379;2.209188661
4.38;2.233626588
4.381;2.272727273
4.382;2.2971652
4.383;2.2971652
4.384;2.258064516
4.385;2.218963832
4.386;2.194525904
4.387;2.204301075
4.388;2.238514174
4.389;2.277614858
4.39;2.292277615
4.391;2.277614858
4.392;2.233626588
4.393;2.194525904
4.394;2.184750733
4.395;2.209188661
4.396;2.248289345
4.397;2.277614858
4.398;2.277614858
4.399;2.248289345
4.4;2.204301075
4.401;2.174975562
4.402;2.179863148
4.403;2.214076246
4.404;2.253176931
4.405;2.272727273
4.406;2.258064516
4.407;2.218963832
4.408;2.174975562
4.409;2.15542522
4.41;2.179863148
4.411;2.218963832
4.412;2.253176931
4.413;2.258064516
4.414;2.228739003
4.415;2.179863148
4.416;2.140762463
4.417;2.140762463
4.418;2.174975562
4.419;2.214076246
4.42;2.24340176
4.421;2.228739003
4.422;2.189638319
4.423;2.140762463
4.424;2.116324536
4.425;2.130987292
4.426;2.174975562
4.427;2.214076246
4.428;2.223851417
4.429;2.19941349
4.43;2.150537634
4.431;2.106549365
4.432;2.096774194
4.433;2.130987292
4.434;2.174975562
4.435;2.204301075
4.436;2.19941349
4.437;2.160312805
4.438;2.11143695
4.439;2.077223851
4.44;2.091886608
4.441;2.130987292
4.442;2.174975562
4.443;2.189638319
4.444;2.170087977
4.445;2.116324536
4.446;2.06744868
4.447;2.052785924
4.448;2.082111437
4.449;2.130987292
4.45;2.165200391
4.451;2.165200391
4.452;2.130987292
4.453;2.072336266
4.454;2.033235582
4.455;2.038123167
4.456;2.082111437
4.457;2.130987292
4.458;2.15542522
4.459;2.135874878
4.46;2.086999022
4.461;2.033235582
4.462;2.008797654
4.463;2.033235582
4.464;2.086999022
4.465;2.126099707
4.466;2.135874878
4.467;2.101661779
4.468;2.043010753
4.469;1.994134897
4.47;1.994134897
4.471;2.038123167
4.472;2.086999022
4.473;2.121212121
4.474;2.11143695
4.475;2.062561095
4.476;1.999022483
4.477;1.964809384
4.478;1.989247312
4.479;2.043010753
4.48;2.096774194
4.481;2.11143695
4.482;2.077223851
4.483;2.018572825
4.484;1.964809384
4.485;1.955034213
4.486;1.999022483
4.487;2.057673509
4.488;2.096774194
4.489;2.091886608
4.49;2.043010753
4.491;1.974584555
4.492;1.935483871
4.493;1.955034213
4.494;2.008797654
4.495;2.06744868
4.496;2.091886608
4.497;2.062561095
4.498;1.999022483
4.499;1.935483871
4.5;1.915933529
4.501;1.955034213
4.502;2.023460411
4.503;2.072336266
4.504;2.077223851
4.505;2.028347996
4.506;1.959921799
4.507;1.906158358
4.508;1.915933529
4.509;1.979472141
4.51;2.043010753
4.511;2.077223851
4.512;2.052785924
4.513;1.994134897
4.514;1.920821114
4.515;1.891495601
4.516;1.930596285
4.517;1.999022483
4.518;2.057673509
4.519;2.06744868
4.52;2.028347996
4.521;1.955034213
4.522;1.891495601
4.523;1.891495601
4.524;1.950146628
4.525;2.023460411
4.526;2.062561095
4.527;2.052785924
4.528;1.989247312
4.529;1.915933529
4.53;1.876832845
4.531;1.906158358
4.532;1.979472141
4.533;2.038123167
4.534;2.062561095
4.535;2.028347996
4.536;1.955034213
4.537;1.886608016
4.538;1.876832845
4.539;1.930596285
4.54;2.003910068
4.541;2.057673509
4.542;2.052785924
4.543;1.994134897
4.544;1.915933529
4.545;1.867057674
4.546;1.891495601
4.547;1.959921799
4.548;2.033235582
4.549;2.062561095
4.55;2.033235582
4.551;1.959921799
4.552;1.886608016
4.553;1.867057674
4.554;1.915933529
4.555;1.989247312
4.556;2.052785924
4.557;2.057673509
4.558;2.003910068
4.559;1.920821114
4.56;1.862170088
4.561;1.876832845
4.562;1.945259042
4.563;2.018572825
4.564;2.062561095
4.565;2.038123167
4.566;1.96969697
4.567;1.886608016
4.568;1.857282502
4.569;1.896383187
4.57;1.974584555
4.571;2.043010753
4.572;2.057673509
4.573;2.008797654
4.574;1.9257087
4.575;1.857282502
4.576;1.862170088
4.577;1.9257087
4.578;2.003910068
4.579;2.052785924
4.58;2.038123167
4.581;1.96969697
4.582;1.886608016
4.583;1.83773216
4.584;1.876832845
4.585;1.950146628
4.586;2.028347996
4.587;2.047898338
4.588;2.008797654
4.589;1.920821114
4.59;1.842619746
4.591;1.832844575
4.592;1.896383187
4.593;1.974584555
4.594;2.033235582
4.595;2.028347996
4.596;1.964809384
4.597;1.871945259
4.598;1.813294233
4.599;1.83773216
4.6;1.915933529
4.601;1.994134897
4.602;2.028347996
4.603;1.994134897
4.604;1.911045943
4.605;1.823069404
4.606;1.798631476
4.607;1.852394917
4.608;1.935483871
4.609;1.999022483
4.61;2.003910068
4.611;1.940371457
4.612;1.852394917
4.613;1.779081134
4.614;1.793743891
4.615;1.867057674
4.616;1.950146628
4.617;1.994134897
4.618;1.964809384
4.619;1.886608016
4.62;1.793743891
4.621;1.754643206
4.622;1.798631476
4.623;1.886608016
4.624;1.955034213
4.625;1.96969697
4.626;1.915933529
4.627;1.823069404
4.628;1.744868035
4.629;1.73998045
4.63;1.813294233
4.631;1.896383187
4.632;1.950146628
4.633;1.935483871
4.634;1.857282502
4.635;1.764418377
4.636;1.710654936
4.637;1.749755621
4.638;1.832844575
4.639;1.911045943
4.64;1.935483871
4.641;1.891495601
4.642;1.798631476
4.643;1.715542522
4.644;1.700879765
4.645;1.769305963
4.646;1.852394917
4.647;1.920821114
4.648;1.911045943
4.649;1.847507331
4.65;1.749755621
4.651;1.691104594
4.652;1.715542522
4.653;1.803519062
4.654;1.88172043
4.655;1.915933529
4.656;1.88172043
4.657;1.803519062
4.658;1.710654936
4.659;1.691104594
4.66;1.744868035
4.661;1.832844575
4.662;1.906158358
4.663;1.911045943
4.664;1.852394917
4.665;1.764418377
4.666;1.69599218
4.667;1.710654936
4.668;1.793743891
4.669;1.876832845
4.67;1.9257087
4.671;1.901270772
4.672;1.827956989
4.673;1.73998045
4.674;1.705767351
4.675;1.759530792
4.676;1.842619746
4.677;1.920821114
4.678;1.940371457
4.679;1.891495601
4.68;1.808406647
4.681;1.73998045
4.682;1.744868035
4.683;1.818181818
4.684;1.906158358
4.685;1.959921799
4.686;1.950146628
4.687;1.88172043
4.688;1.803519062
4.689;1.759530792
4.69;1.798631476
4.691;1.88172043
4.692;1.959921799
4.693;1.989247312
4.694;1.955034213
4.695;1.88172043
4.696;1.803519062
4.697;1.798631476
4.698;1.867057674
4.699;1.950146628
4.7;2.008797654
4.701;2.013685239
4.702;1.959921799
4.703;1.88172043
4.704;1.832844575
4.705;1.862170088
4.706;1.940371457
4.707;2.018572825
4.708;2.057673509
4.709;2.033235582
4.71;1.96969697
4.711;1.901270772
4.712;1.88172043
4.713;1.940371457
4.714;2.018572825
4.715;2.082111437
4.716;2.096774194
4.717;2.052785924
4.718;1.989247312
4.719;1.940371457
4.72;1.955034213
4.721;2.023460411
4.722;2.096774194
4.723;2.140762463
4.724;2.130987292
4.725;2.077223851
4.726;2.018572825
4.727;1.994134897
4.728;2.038123167
4.729;2.106549365
4.73;2.170087977
4.731;2.194525904
4.732;2.165200391
4.733;2.106549365
4.734;2.062561095
4.735;2.06744868
4.736;2.126099707
4.737;2.189638319
4.738;2.238514174
4.739;2.233626588
4.74;2.19941349
4.741;2.145650049
4.742;2.121212121
4.743;2.150537634
4.744;2.209188661
4.745;2.267839687
4.746;2.292277615
4.747;2.277614858
4.748;2.228739003
4.749;2.189638319
4.75;2.184750733
4.751;2.228739003
4.752;2.287390029
4.753;2.331378299
4.754;2.336265885
4.755;2.302052786
4.756;2.253176931
4.757;2.228739003
4.758;2.248289345
4.759;2.2971652
4.76;2.346041056
4.761;2.370478983
4.762;2.360703812
4.763;2.316715543
4.764;2.277614858
4.765;2.267839687
4.766;2.2971652
4.767;2.350928641
4.768;2.38514174
4.769;2.399804497
4.77;2.370478983
4.771;2.326490714
4.772;2.292277615
4.773;2.2971652
4.774;2.34115347
4.775;2.38514174
4.776;2.409579668
4.777;2.404692082
4.778;2.365591398
4.779;2.326490714
4.78;2.302052786
4.781;2.326490714
4.782;2.370478983
4.783;2.409579668
4.784;2.419354839
4.785;2.394916911
4.786;2.350928641
4.787;2.316715543
4.788;2.311827957
4.789;2.346041056
4.79;2.390029326
4.791;2.419354839
4.792;2.409579668
4.793;2.380254154
4.794;2.331378299
4.795;2.306940371
4.796;2.321603128
4.797;2.360703812
4.798;2.399804497
4.799;2.409579668
4.8;2.390029326
4.801;2.346041056
4.802;2.306940371
4.803;2.2971652
4.804;2.321603128
4.805;2.365591398
4.806;2.394916911
4.807;2.394916911
4.808;2.355816227
4.809;2.311827957
4.81;2.277614858
4.811;2.287390029
4.812;2.321603128
4.813;2.360703812
4.814;2.380254154
4.815;2.360703812
4.816;2.316715543
4.817;2.272727273
4.818;2.253176931
4.819;2.277614858
4.82;2.316715543
4.821;2.350928641
4.822;2.355816227
4.823;2.326490714
4.824;2.267839687
4.825;2.233626588
4.826;2.233626588
4.827;2.267839687
4.828;2.311827957
4.829;2.336265885
4.83;2.326490714
4.831;2.277614858
4.832;2.228739003
4.833;2.19941349
4.834;2.223851417
4.835;2.262952102
4.836;2.306940371
4.837;2.316715543
4.838;2.287390029
4.839;2.233626588
4.84;2.184750733
4.841;2.179863148
4.842;2.214076246
4.843;2.262952102
4.844;2.292277615
4.845;2.287390029
4.846;2.24340176
4.847;2.184750733
4.848;2.150537634
4.849;2.165200391
4.85;2.214076246
4.851;2.258064516
4.852;2.277614858
4.853;2.248289345
4.854;2.194525904
4.855;2.140762463
4.856;2.126099707
4.857;2.165200391
4.858;2.214076246
4.859;2.253176931
4.86;2.253176931
4.861;2.209188661
4.862;2.150537634
4.863;2.106549365
4.864;2.121212121
4.865;2.165200391
4.866;2.218963832
4.867;2.24340176
4.868;2.223851417
4.869;2.170087977
4.87;2.11143695
4.871;2.086999022
4.872;2.116324536
4.873;2.174975562
4.874;2.223851417
4.875;2.228739003
4.876;2.189638319
4.877;2.126099707
4.878;2.077223851
4.879;2.082111437
4.88;2.130987292
4.881;2.184750733
4.882;2.218963832
4.883;2.204301075
4.884;2.15542522
4.885;2.091886608
4.886;2.057673509
4.887;2.086999022
4.888;2.145650049
4.889;2.19941349
4.89;2.214076246
4.891;2.179863148
4.892;2.116324536
4.893;2.062561095
4.894;2.057673509
4.895;2.106549365
4.896;2.160312805
4.897;2.204301075
4.898;2.194525904
4.899;2.145650049
4.9;2.082111437
4.901;2.043010753
4.902;2.06744868
4.903;2.126099707
4.904;2.179863148
4.905;2.204301075
4.906;2.179863148
4.907;2.116324536
4.908;2.057673509
4.909;2.043010753
4.91;2.086999022
4.911;2.150537634
4.912;2.19941349
4.913;2.19941349
4.914;2.15542522
4.915;2.091886608
4.916;2.043010753
4.917;2.057673509
4.918;2.116324536
4.919;2.179863148
4.92;2.209188661
4.921;2.189638319
4.922;2.130987292
4.923;2.06744868
4.924;2.047898338
4.925;2.086999022
4.926;2.150537634
4.927;2.204301075
4.928;2.214076246
4.929;2.179863148
4.93;2.11143695
4.931;2.062561095
4.932;2.06744868
4.933;2.121212121
4.934;2.184750733
4.935;2.223851417
4.936;2.209188661
4.937;2.160312805
4.938;2.091886608
4.939;2.062561095
4.94;2.091886608
4.941;2.15542522
4.942;2.214076246
4.943;2.233626588
4.944;2.19941349
4.945;2.130987292
4.946;2.077223851
4.947;2.072336266
4.948;2.121212121
4.949;2.184750733
4.95;2.228739003
4.951;2.223851417
4.952;2.170087977
4.953;2.106549365
4.954;2.06744868
4.955;2.086999022
4.956;2.150537634
4.957;2.209188661
4.958;2.233626588
4.959;2.204301075
4.96;2.140762463
4.961;2.082111437
4.962;2.06744868
4.963;2.11143695
4.964;2.174975562
4.965;2.223851417
4.966;2.223851417
4.967;2.174975562
4.968;2.106549365
4.969;2.062561095
4.97;2.072336266
4.971;2.126099707
4.972;2.189638319
4.973;2.218963832
4.974;2.19941349
4.975;2.135874878
4.976;2.072336266
4.977;2.047898338
4.978;2.082111437
4.979;2.145650049
4.98;2.19941349
4.981;2.204301075
4.982;2.160312805
4.983;2.091886608
4.984;2.038123167
4.985;2.038123167
4.986;2.091886608
4.987;2.150537634
4.988;2.194525904
4.989;2.174975562
4.99;2.116324536
4.991;2.047898338
4.992;2.013685239
4.993;2.043010753
4.994;2.101661779
4.995;2.160312805
4.996;2.174975562
4.997;2.135874878
4.998;2.06744868
4.999;2.003910068
5;1.999022483
5.001;2.047898338
5.002;2.11143695
5.003;2.15542522
5.004;2.150537634
5.005;2.091886608
5.006;2.023460411
5.007;1.974584555
5.008;1.999022483
5.009;2.057673509
5.01;2.116324536
5.011;2.140762463
5.012;2.116324536
5.013;2.047898338
5.014;1.979472141
5.015;1.959921799
5.016;2.003910068
5.017;2.072336266
5.018;2.126099707
5.019;2.126099707
5.02;2.077223851
5.021;2.003910068
5.022;1.955034213
5.023;1.96969697
5.024;2.028347996
5.025;2.091886608
5.026;2.126099707
5.027;2.106549365
5.028;2.043010753
5.029;1.96969697
5.03;1.945259042
5.031;1.984359726
5.032;2.047898338
5.033;2.106549365
5.034;2.116324536
5.035;2.072336266
5.036;2.003910068
5.037;1.950146628
5.038;1.950146628
5.039;2.003910068
5.04;2.072336266
5.041;2.116324536
5.042;2.101661779
5.043;2.043010753
5.044;1.96969697
5.045;1.930596285
5.046;1.964809384
5.047;2.028347996
5.048;2.086999022
5.049;2.106549365
5.05;2.072336266
5.051;2.003910068
5.052;1.940371457
5.053;1.935483871
5.054;1.984359726
5.055;2.052785924
5.056;2.101661779
5.057;2.096774194
5.058;2.043010753
5.059;1.974584555
5.06;1.9257087
5.061;1.950146628
5.062;2.008797654
5.063;2.072336266
5.064;2.101661779
5.065;2.072336266
5.066;2.008797654
5.067;1.945259042
5.068;1.9257087
5.069;1.96969697
5.07;2.038123167
5.071;2.086999022
5.072;2.091886608
5.073;2.043010753
5.074;1.979472141
5.075;1.930596285
5.076;1.940371457
5.077;1.999022483
5.078;2.057673509
5.079;2.091886608
5.08;2.072336266
5.081;2.013685239
5.082;1.950146628
5.083;1.9257087
5.084;1.959921799
5.085;2.023460411
5.086;2.077223851
5.087;2.086999022
5.088;2.052785924
5.089;1.984359726
5.09;1.935483871
5.091;1.935483871
5.092;1.984359726
5.093;2.047898338
5.094;2.086999022
5.095;2.077223851
5.096;2.023460411
5.097;1.959921799
5.098;1.9257087
5.099;1.955034213
5.1;2.013685239
5.101;2.06744868
5.102;2.086999022
5.103;2.062561095
5.104;1.999022483
5.105;1.945259042
5.106;1.935483871
5.107;1.979472141
5.108;2.043010753
5.109;2.086999022
5.11;2.082111437
5.111;2.038123167
5.112;1.974584555
5.113;1.935483871
5.114;1.955034213
5.115;2.008797654
5.116;2.06744868
5.117;2.091886608
5.118;2.06744868
5.119;2.008797654
5.12;1.955034213
5.121;1.935483871
5.122;1.974584555
5.123;2.033235582
5.124;2.082111437
5.125;2.082111437
5.126;2.043010753
5.127;1.979472141
5.128;1.935483871
5.129;1.940371457
5.13;1.994134897
5.131;2.047898338
5.132;2.082111437
5.133;2.062561095
5.134;2.008797654
5.135;1.950146628
5.136;1.9257087
5.137;1.955034213
5.138;2.013685239
5.139;2.062561095
5.14;2.072336266
5.141;2.038123167
5.142;1.979472141
5.143;1.9257087
5.144;1.9257087
5.145;1.96969697
5.146;2.028347996
5.147;2.062561095
5.148;2.057673509
5.149;2.008797654
5.15;1.945259042
5.151;1.911045943
5.152;1.935483871
5.153;1.989247312
5.154;2.043010753
5.155;2.057673509
5.156;2.033235582
5.157;1.974584555
5.158;1.9257087
5.159;1.911045943
5.16;1.955034213
5.161;2.008797654
5.162;2.047898338
5.163;2.047898338
5.164;2.003910068
5.165;1.950146628
5.166;1.911045943
5.167;1.9257087
5.168;1.974584555
5.169;2.028347996
5.17;2.052785924
5.171;2.033235582
5.172;1.984359726
5.173;1.935483871
5.174;1.915933529
5.175;1.950146628
5.176;2.003910068
5.177;2.047898338
5.178;2.057673509
5.179;2.023460411
5.18;1.96969697
5.181;1.930596285
5.182;1.935483871
5.183;1.979472141
5.184;2.033235582
5.185;2.06744868
5.186;2.057673509
5.187;2.008797654
5.188;1.959921799
5.189;1.940371457
5.19;1.964809384
5.191;2.018572825
5.192;2.062561095
5.193;2.082111437
5.194;2.052785924
5.195;1.999022483
5.196;1.959921799
5.197;1.959921799
5.198;1.999022483
5.199;2.052785924
5.2;2.091886608
5.201;2.086999022
5.202;2.043010753
5.203;1.994134897
5.204;1.964809384
5.205;1.984359726
5.206;2.033235582
5.207;2.082111437
5.208;2.101661779
5.209;2.077223851
5.21;2.028347996
5.211;1.979472141
5.212;1.974584555
5.213;2.008797654
5.214;2.057673509
5.215;2.101661779
5.216;2.101661779
5.217;2.062561095
5.218;2.008797654
5.219;1.974584555
5.22;1.989247312
5.221;2.033235582
5.222;2.082111437
5.223;2.106549365
5.224;2.086999022
5.225;2.043010753
5.226;1.989247312
5.227;1.974584555
5.228;2.003910068
5.229;2.057673509
5.23;2.091886608
5.231;2.101661779
5.232;2.06744868
5.233;2.013685239
5.234;1.974584555
5.235;1.979472141
5.236;2.018572825
5.237;2.06744868
5.238;2.096774194
5.239;2.086999022
5.24;2.038123167
5.241;1.989247312
5.242;1.964809384
5.243;1.989247312
5.244;2.038123167
5.245;2.082111437
5.246;2.091886608
5.247;2.062561095
5.248;2.008797654
5.249;1.964809384
5.25;1.964809384
5.251;2.003910068
5.252;2.052785924
5.253;2.086999022
5.254;2.077223851
5.255;2.038123167
5.256;1.984359726
5.257;1.955034213
5.258;1.974584555
5.259;2.018572825
5.26;2.06744868
5.261;2.086999022
5.262;2.062561095
5.263;2.013685239
5.264;1.964809384
5.265;1.955034213
5.266;1.989247312
5.267;2.043010753
5.268;2.082111437
5.269;2.082111437
5.27;2.047898338
5.271;1.989247312
5.272;1.955034213
5.273;1.96969697
5.274;2.018572825
5.275;2.062561095
5.276;2.091886608
5.277;2.072336266
5.278;2.023460411
5.279;1.974584555
5.28;1.959921799
5.281;1.989247312
5.282;2.043010753
5.283;2.086999022
5.284;2.096774194
5.285;2.062561095
5.286;2.008797654
5.287;1.96969697
5.288;1.974584555
5.289;2.018572825
5.29;2.072336266
5.291;2.101661779
5.292;2.091886608
5.293;2.047898338
5.294;1.994134897
5.295;1.974584555
5.296;1.999022483
5.297;2.052785924
5.298;2.096774194
5.299;2.11143695
5.3;2.082111437
5.301;2.033235582
5.302;1.989247312
5.303;1.984359726
5.304;2.028347996
5.305;2.077223851
5.306;2.116324536
5.307;2.11143695
5.308;2.072336266
5.309;2.018572825
5.31;1.984359726
5.311;2.003910068
5.312;2.057673509
5.313;2.106549365
5.314;2.126099707
5.315;2.106549365
5.316;2.057673509
5.317;2.008797654
5.318;1.994134897
5.319;2.033235582
5.32;2.086999022
5.321;2.126099707
5.322;2.126099707
5.323;2.091886608
5.324;2.038123167
5.325;1.999022483
5.326;2.008797654
5.327;2.057673509
5.328;2.106549365
5.329;2.135874878
5.33;2.116324536
5.331;2.06744868
5.332;2.018572825
5.333;1.999022483
5.334;2.028347996
5.335;2.082111437
5.336;2.126099707
5.337;2.130987292
5.338;2.096774194
5.339;2.043010753
5.34;1.999022483
5.341;2.003910068
5.342;2.047898338
5.343;2.101661779
5.344;2.130987292
5.345;2.121212121
5.346;2.072336266
5.347;2.023460411
5.348;1.994134897
5.349;2.018572825
5.35;2.06744868
5.351;2.121212121
5.352;2.130987292
5.353;2.101661779
5.354;2.047898338
5.355;1.999022483
5.356;1.994134897
5.357;2.038123167
5.358;2.086999022
5.359;2.126099707
5.36;2.121212121
5.361;2.072336266
5.362;2.018572825
5.363;1.984359726
5.364;2.003910068
5.365;2.052785924
5.366;2.101661779
5.367;2.121212121
5.368;2.096774194
5.369;2.043010753
5.37;1.989247312
5.371;1.974584555
5.372;2.013685239
5.373;2.06744868
5.374;2.11143695
5.375;2.11143695
5.376;2.06744868
5.377;2.003910068
5.378;1.964809384
5.379;1.974584555
5.38;2.028347996
5.381;2.082111437
5.382;2.11143695
5.383;2.086999022
5.384;2.033235582
5.385;1.96969697
5.386;1.950146628
5.387;1.984359726
5.388;2.043010753
5.389;2.091886608
5.39;2.096774194
5.391;2.057673509
5.392;1.989247312
5.393;1.940371457
5.394;1.945259042
5.395;1.994134897
5.396;2.057673509
5.397;2.091886608
5.398;2.077223851
5.399;2.018572825
5.4;1.955034213
5.401;1.920821114
5.402;1.950146628
5.403;2.008797654
5.404;2.06744868
5.405;2.082111437
5.406;2.043010753
5.407;1.979472141
5.408;1.920821114
5.409;1.911045943
5.41;1.964809384
5.411;2.028347996
5.412;2.072336266
5.413;2.062561095
5.414;2.008797654
5.415;1.940371457
5.416;1.896383187
5.417;1.920821114
5.418;1.984359726
5.419;2.043010753
5.42;2.06744868
5.421;2.038123167
5.422;1.974584555
5.423;1.911045943
5.424;1.896383187
5.425;1.940371457
5.426;2.008797654
5.427;2.062561095
5.428;2.06744868
5.429;2.018572825
5.43;1.945259042
5.431;1.896383187
5.432;1.911045943
5.433;1.974584555
5.434;2.043010753
5.435;2.077223851
5.436;2.057673509
5.437;1.989247312
5.438;1.9257087
5.439;1.901270772
5.44;1.945259042
5.441;2.013685239
5.442;2.077223851
5.443;2.086999022
5.444;2.043010753
5.445;1.96969697
5.446;1.915933529
5.447;1.920821114
5.448;1.984359726
5.449;2.057673509
5.45;2.101661779
5.451;2.086999022
5.452;2.033235582
5.453;1.959921799
5.454;1.9257087
5.455;1.964809384
5.456;2.038123167
5.457;2.101661779
5.458;2.126099707
5.459;2.091886608
5.46;2.018572825
5.461;1.959921799
5.462;1.955034213
5.463;2.018572825
5.464;2.091886608
5.465;2.145650049
5.466;2.135874878
5.467;2.082111437
5.468;2.008797654
5.469;1.96969697
5.47;1.999022483
5.471;2.072336266
5.472;2.140762463
5.473;2.170087977
5.474;2.140762463
5.475;2.072336266
5.476;2.008797654
5.477;1.994134897
5.478;2.047898338
5.479;2.126099707
5.48;2.179863148
5.481;2.184750733
5.482;2.135874878
5.483;2.062561095
5.484;2.013685239
5.485;2.038123167
5.486;2.101661779
5.487;2.170087977
5.488;2.209188661
5.489;2.184750733
5.49;2.126099707
5.491;2.057673509
5.492;2.033235582
5.493;2.077223851
5.494;2.150537634
5.495;2.209188661
5.496;2.223851417
5.497;2.179863148
5.498;2.106549365
5.499;2.052785924
5.5;2.062561095
5.501;2.121212121
5.502;2.194525904
5.503;2.233626588
5.504;2.218963832
5.505;2.160312805
5.506;2.091886608
5.507;2.057673509
5.508;2.091886608
5.509;2.160312805
5.51;2.223851417
5.511;2.24340176
5.512;2.204301075
5.513;2.130987292
5.514;2.072336266
5.515;2.06744868
5.516;2.121212121
5.517;2.189638319
5.518;2.238514174
5.519;2.228739003
5.52;2.174975562
5.521;2.096774194
5.522;2.057673509
5.523;2.082111437
5.524;2.145650049
5.525;2.209188661
5.526;2.233626588
5.527;2.19941349
5.528;2.130987292
5.529;2.062561095
5.53;2.047898338
5.531;2.091886608
5.532;2.160312805
5.533;2.214076246
5.534;2.214076246
5.535;2.160312805
5.536;2.082111437
5.537;2.028347996
5.538;2.043010753
5.539;2.101661779
5.54;2.170087977
5.541;2.19941349
5.542;2.174975562
5.543;2.106549365
5.544;2.033235582
5.545;1.999022483
5.546;2.043010753
5.547;2.11143695
5.548;2.170087977
5.549;2.174975562
5.55;2.126099707
5.551;2.047898338
5.552;1.984359726
5.553;1.979472141
5.554;2.043010753
5.555;2.11143695
5.556;2.150537634
5.557;2.130987292
5.558;2.062561095
5.559;1.984359726
5.56;1.940371457
5.561;1.96969697
5.562;2.043010753
5.563;2.101661779
5.564;2.121212121
5.565;2.077223851
5.566;1.994134897
5.567;1.920821114
5.568;1.911045943
5.569;1.964809384
5.57;2.038123167
5.571;2.086999022
5.572;2.077223851
5.573;2.013685239
5.574;1.9257087
5.575;1.876832845
5.576;1.896383187
5.577;1.964809384
5.578;2.033235582
5.579;2.062561095
5.58;2.023460411
5.581;1.945259042
5.582;1.867057674
5.583;1.847507331
5.584;1.896383187
5.585;1.96969697
5.586;2.023460411
5.587;2.023460411
5.588;1.964809384
5.589;1.88172043
5.59;1.823069404
5.591;1.832844575
5.592;1.896383187
5.593;1.96969697
5.594;2.003910068
5.595;1.979472141
5.596;1.906158358
5.597;1.823069404
5.598;1.793743891
5.599;1.832844575
5.6;1.906158358
5.601;1.964809384
5.602;1.974584555
5.603;1.930596285
5.604;1.847507331
5.605;1.783968719
5.606;1.783968719
5.607;1.847507331
5.608;1.915933529
5.609;1.959921799
5.61;1.945259042
5.611;1.876832845
5.612;1.798631476
5.613;1.759530792
5.614;1.788856305
5.615;1.862170088
5.616;1.9257087
5.617;1.945259042
5.618;1.906158358
5.619;1.832844575
5.62;1.764418377
5.621;1.754643206
5.622;1.808406647
5.623;1.88172043
5.624;1.930596285
5.625;1.9257087
5.626;1.867057674
5.627;1.793743891
5.628;1.744868035
5.629;1.769305963
5.63;1.832844575
5.631;1.901270772
5.632;1.930596285
5.633;1.901270772
5.634;1.832844575
5.635;1.764418377
5.636;1.744868035
5.637;1.788856305
5.638;1.857282502
5.639;1.911045943
5.64;1.915933529
5.641;1.867057674
5.642;1.798631476
5.643;1.744868035
5.644;1.754643206
5.645;1.813294233
5.646;1.88172043
5.647;1.920821114
5.648;1.896383187
5.649;1.832844575
5.65;1.769305963
5.651;1.73998045
5.652;1.779081134
5.653;1.842619746
5.654;1.901270772
5.655;1.915933529
5.656;1.876832845
5.657;1.808406647
5.658;1.754643206
5.659;1.754643206
5.66;1.808406647
5.661;1.871945259
5.662;1.915933529
5.663;1.906158358
5.664;1.852394917
5.665;1.788856305
5.666;1.754643206
5.667;1.783968719
5.668;1.83773216
5.669;1.901270772
5.67;1.9257087
5.671;1.891495601
5.672;1.832844575
5.673;1.774193548
5.674;1.769305963
5.675;1.813294233
5.676;1.876832845
5.677;1.920821114
5.678;1.920821114
5.679;1.876832845
5.68;1.818181818
5.681;1.779081134
5.682;1.798631476
5.683;1.852394917
5.684;1.906158358
5.685;1.935483871
5.686;1.915933529
5.687;1.862170088
5.688;1.808406647
5.689;1.793743891
5.69;1.832844575
5.691;1.891495601
5.692;1.940371457
5.693;1.950146628
5.694;1.911045943
5.695;1.852394917
5.696;1.813294233
5.697;1.823069404
5.698;1.876832845
5.699;1.930596285
5.7;1.964809384
5.701;1.955034213
5.702;1.911045943
5.703;1.862170088
5.704;1.83773216
5.705;1.871945259
5.706;1.9257087
5.707;1.974584555
5.708;1.994134897
5.709;1.964809384
5.71;1.915933529
5.711;1.871945259
5.712;1.876832845
5.713;1.920821114
5.714;1.974584555
5.715;2.013685239
5.716;2.008797654
5.717;1.974584555
5.718;1.9257087
5.719;1.901270772
5.72;1.9257087
5.721;1.974584555
5.722;2.028347996
5.723;2.052785924
5.724;2.028347996
5.725;1.984359726
5.726;1.945259042
5.727;1.940371457
5.728;1.979472141
5.729;2.033235582
5.73;2.077223851
5.731;2.077223851
5.732;2.047898338
5.733;2.003910068
5.734;1.979472141
5.735;1.999022483
5.736;2.043010753
5.737;2.091886608
5.738;2.116324536
5.739;2.106549365
5.74;2.06744868
5.741;2.028347996
5.742;2.018572825
5.743;2.052785924
5.744;2.096774194
5.745;2.135874878
5.746;2.145650049
5.747;2.121212121
5.748;2.077223851
5.749;2.047898338
5.75;2.057673509
5.751;2.096774194
5.752;2.140762463
5.753;2.170087977
5.754;2.160312805
5.755;2.126099707
5.756;2.086999022
5.757;2.06744868
5.758;2.091886608
5.759;2.135874878
5.76;2.174975562
5.761;2.184750733
5.762;2.160312805
5.763;2.121212121
5.764;2.082111437
5.765;2.086999022
5.766;2.116324536
5.767;2.160312805
5.768;2.189638319
5.769;2.179863148
5.77;2.145650049
5.771;2.101661779
5.772;2.077223851
5.773;2.096774194
5.774;2.130987292
5.775;2.170087977
5.776;2.179863148
5.777;2.160312805
5.778;2.116324536
5.779;2.077223851
5.78;2.062561095
5.781;2.091886608
5.782;2.130987292
5.783;2.160312805
5.784;2.15542522
5.785;2.121212121
5.786;2.072336266
5.787;2.038123167
5.788;2.047898338
5.789;2.082111437
5.79;2.116324536
5.791;2.130987292
5.792;2.11143695
5.793;2.06744868
5.794;2.018572825
5.795;2.003910068
5.796;2.023460411
5.797;2.062561095
5.798;2.091886608
5.799;2.091886608
5.8;2.062561095
5.801;2.008797654
5.802;1.974584555
5.803;1.974584555
5.804;2.003910068
5.805;2.043010753
5.806;2.06744868
5.807;2.052785924
5.808;2.008797654
5.809;1.959921799
5.81;1.935483871
5.811;1.950146628
5.812;1.989247312
5.813;2.028347996
5.814;2.033235582
5.815;2.003910068
5.816;1.959921799
5.817;1.915933529
5.818;1.911045943
5.819;1.940371457
5.82;1.979472141
5.821;2.008797654
5.822;2.003910068
5.823;1.959921799
5.824;1.915933529
5.825;1.88172043
5.826;1.896383187
5.827;1.935483871
5.828;1.974584555
5.829;1.994134897
5.83;1.96969697
5.831;1.9257087
5.832;1.88172043
5.833;1.867057674
5.834;1.901270772
5.835;1.945259042
5.836;1.979472141
5.837;1.979472141
5.838;1.945259042
5.839;1.896383187
5.84;1.867057674
5.841;1.876832845
5.842;1.915933529
5.843;1.959921799
5.844;1.984359726
5.845;1.974584555
5.846;1.930596285
5.847;1.886608016
5.848;1.871945259
5.849;1.901270772
5.85;1.950146628
5.851;1.989247312
5.852;1.999022483
5.853;1.96969697
5.854;1.9257087
5.855;1.896383187
5.856;1.906158358
5.857;1.940371457
5.858;1.989247312
5.859;2.018572825
5.86;2.013685239
5.861;1.979472141
5.862;1.940371457
5.863;1.920821114
5.864;1.945259042
5.865;1.989247312
5.866;2.038123167
5.867;2.052785924
5.868;2.033235582
5.869;1.999022483
5.87;1.964809384
5.871;1.96969697
5.872;2.003910068
5.873;2.047898338
5.874;2.082111437
5.875;2.082111437
5.876;2.052785924
5.877;2.018572825
5.878;1.999022483
5.879;2.018572825
5.88;2.057673509
5.881;2.101661779
5.882;2.121212121
5.883;2.106549365
5.884;2.077223851
5.885;2.047898338
5.886;2.043010753
5.887;2.072336266
5.888;2.11143695
5.889;2.145650049
5.89;2.150537634
5.891;2.130987292
5.892;2.096774194
5.893;2.077223851
5.894;2.086999022
5.895;2.121212121
5.896;2.160312805
5.897;2.184750733
5.898;2.174975562
5.899;2.145650049
5.9;2.116324536
5.901;2.106549365
5.902;2.130987292
5.903;2.170087977
5.904;2.19941349
5.905;2.209188661
5.906;2.189638319
5.907;2.15542522
5.908;2.130987292
5.909;2.135874878
5.91;2.165200391
5.911;2.19941349
5.912;2.223851417
5.913;2.218963832
5.914;2.189638319
5.915;2.160312805
5.916;2.145650049
5.917;2.160312805
5.918;2.194525904
5.919;2.228739003
5.92;2.238514174
5.921;2.218963832
5.922;2.184750733
5.923;2.15542522
5.924;2.150537634
5.925;2.179863148
5.926;2.214076246
5.927;2.238514174
5.928;2.238514174
5.929;2.209188661
5.93;2.174975562
5.931;2.150537634
5.932;2.165200391
5.933;2.194525904
5.934;2.228739003
5.935;2.24340176
5.936;2.228739003
5.937;2.189638319
5.938;2.160312805
5.939;2.150537634
5.94;2.170087977
5.941;2.209188661
5.942;2.233626588
5.943;2.233626588
5.944;2.209188661
5.945;2.170087977
5.946;2.145650049
5.947;2.150537634
5.948;2.184750733
5.949;2.218963832
5.95;2.233626588
5.951;2.218963832
5.952;2.184750733
5.953;2.145650049
5.954;2.135874878
5.955;2.15542522
5.956;2.189638319
5.957;2.223851417
5.958;2.228739003
5.959;2.19941349
5.96;2.165200391
5.961;2.130987292
5.962;2.130987292
5.963;2.165200391
5.964;2.204301075
5.965;2.223851417
5.966;2.214076246
5.967;2.179863148
5.968;2.140762463
5.969;2.121212121
5.97;2.140762463
5.971;2.174975562
5.972;2.209188661
5.973;2.218963832
5.974;2.19941349
5.975;2.15542522
5.976;2.126099707
5.977;2.121212121
5.978;2.150537634
5.979;2.189638319
5.98;2.218963832
5.981;2.214076246
5.982;2.179863148
5.983;2.140762463
5.984;2.116324536
5.985;2.130987292
5.986;2.170087977
5.987;2.204301075
5.988;2.218963832
5.989;2.204301075
5.99;2.165200391
5.991;2.130987292
5.992;2.126099707
5.993;2.150537634
5.994;2.189638319
5.995;2.223851417
5.996;2.223851417
5.997;2.194525904
5.998;2.15542522
5.999;2.130987292
6;2.135874878
6.001;2.174975562
6.002;2.214076246
6.003;2.233626588
6.004;2.223851417
6.005;2.184750733
6.006;2.150537634
6.007;2.135874878
6.008;2.160312805
6.009;2.19941349
6.01;2.233626588
6.011;2.24340176
6.012;2.218963832
6.013;2.179863148
6.014;2.150537634
6.015;2.15542522
6.016;2.184750733
6.017;2.228739003
6.018;2.253176931
6.019;2.24340176
6.02;2.214076246
6.021;2.170087977
6.022;2.15542522
6.023;2.174975562
6.024;2.214076246
6.025;2.248289345
6.026;2.262952102
6.027;2.24340176
6.028;2.204301075
6.029;2.170087977
6.03;2.170087977
6.031;2.19941349
6.032;2.238514174
6.033;2.267839687
6.034;2.267839687
6.035;2.233626588
6.036;2.194525904
6.037;2.170087977
6.038;2.184750733
6.039;2.218963832
6.04;2.262952102
6.041;2.277614858
6.042;2.258064516
6.043;2.218963832
6.044;2.179863148
6.045;2.174975562
6.046;2.19941349
6.047;2.24340176
6.048;2.272727273
6.049;2.272727273
6.05;2.24340176
6.051;2.19941349
6.052;2.170087977
6.053;2.179863148
6.054;2.214076246
6.055;2.253176931
6.056;2.272727273
6.057;2.258064516
6.058;2.214076246
6.059;2.174975562
6.06;2.15542522
6.061;2.179863148
6.062;2.223851417
6.063;2.253176931
6.064;2.258064516
6.065;2.228739003
6.066;2.179863148
6.067;2.140762463
6.068;2.140762463
6.069;2.179863148
6.07;2.218963832
6.071;2.24340176
6.072;2.233626588
6.073;2.189638319
6.074;2.135874878
6.075;2.11143695
6.076;2.130987292
6.077;2.174975562
6.078;2.214076246
6.079;2.223851417
6.08;2.194525904
6.081;2.140762463
6.082;2.096774194
6.083;2.086999022
6.084;2.121212121
6.085;2.165200391
6.086;2.19941349
6.087;2.189638319
6.088;2.145650049
6.089;2.091886608
6.09;2.057673509
6.091;2.072336266
6.092;2.116324536
6.093;2.160312805
6.094;2.174975562
6.095;2.145650049
6.096;2.091886608
6.097;2.043010753
6.098;2.028347996
6.099;2.057673509
6.1;2.106549365
6.101;2.140762463
6.102;2.140762463
6.103;2.096774194
6.104;2.038123167
6.105;1.994134897
6.106;2.003910068
6.107;2.047898338
6.108;2.096774194
6.109;2.116324536
6.11;2.096774194
6.111;2.043010753
6.112;1.984359726
6.113;1.959921799
6.114;1.989247312
6.115;2.038123167
6.116;2.082111437
6.117;2.086999022
6.118;2.047898338
6.119;1.979472141
6.12;1.930596285
6.121;1.930596285
6.122;1.974584555
6.123;2.033235582
6.124;2.062561095
6.125;2.047898338
6.126;1.989247312
6.127;1.9257087
6.128;1.891495601
6.129;1.920821114
6.13;1.974584555
6.131;2.028347996
6.132;2.038123167
6.133;1.999022483
6.134;1.935483871
6.135;1.876832845
6.136;1.871945259
6.137;1.915933529
6.138;1.96969697
6.139;2.013685239
6.14;2.003910068
6.141;1.950146628
6.142;1.876832845
6.143;1.83773216
6.144;1.857282502
6.145;1.911045943
6.146;1.96969697
6.147;1.989247312
6.148;1.959921799
6.149;1.891495601
6.15;1.823069404
6.151;1.808406647
6.152;1.847507331
6.153;1.915933529
6.154;1.959921799
6.155;1.959921799
6.156;1.906158358
6.157;1.832844575
6.158;1.779081134
6.159;1.793743891
6.16;1.847507331
6.161;1.911045943
6.162;1.940371457
6.163;1.915933529
6.164;1.847507331
6.165;1.779081134
6.166;1.749755621
6.167;1.783968719
6.168;1.852394917
6.169;1.906158358
6.17;1.911045943
6.171;1.862170088
6.172;1.783968719
6.173;1.725317693
6.174;1.725317693
6.175;1.783968719
6.176;1.847507331
6.177;1.886608016
6.178;1.867057674
6.179;1.803519062
6.18;1.725317693
6.181;1.686217009
6.182;1.715542522
6.183;1.783968719
6.184;1.842619746
6.185;1.857282502
6.186;1.813294233
6.187;1.735092864
6.188;1.666666667
6.189;1.656891496
6.19;1.710654936
6.191;1.779081134
6.192;1.827956989
6.193;1.813294233
6.194;1.749755621
6.195;1.666666667
6.196;1.622678397
6.197;1.642228739
6.198;1.710654936
6.199;1.774193548
6.2;1.798631476
6.201;1.759530792
6.202;1.681329423
6.203;1.60801564
6.204;1.588465298
6.205;1.637341153
6.206;1.710654936
6.207;1.759530792
6.208;1.759530792
6.209;1.69599218
6.21;1.617790811
6.211;1.559139785
6.212;1.573802542
6.213;1.637341153
6.214;1.705767351
6.215;1.73998045
6.216;1.710654936
6.217;1.637341153
6.218;1.559139785
6.219;1.529814272
6.22;1.573802542
6.221;1.647116325
6.222;1.700879765
6.223;1.710654936
6.224;1.656891496
6.225;1.578690127
6.226;1.515151515
6.227;1.520039101
6.228;1.583577713
6.229;1.65200391
6.23;1.69599218
6.231;1.671554252
6.232;1.60801564
6.233;1.529814272
6.234;1.490713587
6.235;1.524926686
6.236;1.598240469
6.237;1.661779081
6.238;1.676441838
6.239;1.637341153
6.24;1.559139785
6.241;1.495601173
6.242;1.495601173
6.243;1.549364614
6.244;1.617790811
6.245;1.666666667
6.246;1.661779081
6.247;1.603128055
6.248;1.529814272
6.249;1.485826002
6.25;1.51026393
6.251;1.578690127
6.252;1.647116325
6.253;1.676441838
6.254;1.642228739
6.255;1.573802542
6.256;1.505376344
6.257;1.495601173
6.258;1.544477028
6.259;1.617790811
6.26;1.676441838
6.261;1.676441838
6.262;1.627565982
6.263;1.549364614
6.264;1.505376344
6.265;1.520039101
6.266;1.583577713
6.267;1.656891496
6.268;1.69599218
6.269;1.676441838
6.27;1.60801564
6.271;1.539589443
6.272;1.520039101
6.273;1.559139785
6.274;1.637341153
6.275;1.69599218
6.276;1.710654936
6.277;1.666666667
6.278;1.593352884
6.279;1.539589443
6.28;1.549364614
6.281;1.612903226
6.282;1.676441838
6.283;1.725317693
6.284;1.715542522
6.285;1.656891496
6.286;1.588465298
6.287;1.559139785
6.288;1.588465298
6.289;1.661779081
6.29;1.720430108
6.291;1.744868035
6.292;1.710654936
6.293;1.642228739
6.294;1.583577713
6.295;1.583577713
6.296;1.637341153
6.297;1.705767351
6.298;1.754643206
6.299;1.754643206
6.3;1.700879765
6.301;1.632453568
6.302;1.593352884
6.303;1.617790811
6.304;1.681329423
6.305;1.749755621
6.306;1.774193548
6.307;1.749755621
6.308;1.686217009
6.309;1.627565982
6.31;1.612903226
6.311;1.656891496
6.312;1.725317693
6.313;1.779081134
6.314;1.783968719
6.315;1.735092864
6.316;1.666666667
6.317;1.622678397
6.318;1.637341153
6.319;1.69599218
6.32;1.764418377
6.321;1.798631476
6.322;1.779081134
6.323;1.720430108
6.324;1.656891496
6.325;1.632453568
6.326;1.671554252
6.327;1.735092864
6.328;1.793743891
6.329;1.803519062
6.33;1.764418377
6.331;1.69599218
6.332;1.642228739
6.333;1.647116325
6.334;1.700879765
6.335;1.769305963
6.336;1.813294233
6.337;1.798631476
6.338;1.73998045
6.339;1.671554252
6.34;1.642228739
6.341;1.671554252
6.342;1.735092864
6.343;1.798631476
6.344;1.818181818
6.345;1.783968719
6.346;1.715542522
6.347;1.65200391
6.348;1.647116325
6.349;1.69599218
6.35;1.769305963
6.351;1.818181818
6.352;1.813294233
6.353;1.759530792
6.354;1.686217009
6.355;1.642228739
6.356;1.666666667
6.357;1.730205279
6.358;1.798631476
6.359;1.827956989
6.36;1.798631476
6.361;1.730205279
6.362;1.661779081
6.363;1.642228739
6.364;1.691104594
6.365;1.764418377
6.366;1.823069404
6.367;1.823069404
6.368;1.774193548
6.369;1.69599218
6.37;1.647116325
6.371;1.661779081
6.372;1.725317693
6.373;1.793743891
6.374;1.832844575
6.375;1.813294233
6.376;1.744868035
6.377;1.671554252
6.378;1.642228739
6.379;1.681329423
6.38;1.754643206
6.381;1.818181818
6.382;1.832844575
6.383;1.783968719
6.384;1.710654936
6.385;1.647116325
6.386;1.65200391
6.387;1.715542522
6.388;1.788856305
6.389;1.832844575
6.39;1.818181818
6.391;1.754643206
6.392;1.681329423
6.393;1.642228739
6.394;1.676441838
6.395;1.754643206
6.396;1.818181818
6.397;1.83773216
6.398;1.803519062
6.399;1.730205279
6.4;1.661779081
6.401;1.656891496
6.402;1.710654936
6.403;1.788856305
6.404;1.842619746
6.405;1.83773216
6.406;1.779081134
6.407;1.69599218
6.408;1.65200391
6.409;1.676441838
6.41;1.749755621
6.411;1.823069404
6.412;1.852394917
6.413;1.818181818
6.414;1.744868035
6.415;1.671554252
6.416;1.65200391
6.417;1.705767351
6.418;1.783968719
6.419;1.847507331
6.42;1.847507331
6.421;1.793743891
6.422;1.710654936
6.423;1.656891496
6.424;1.671554252
6.425;1.744868035
6.426;1.818181818
6.427;1.862170088
6.428;1.83773216
6.429;1.764418377
6.43;1.681329423
6.431;1.65200391
6.432;1.700879765
6.433;1.783968719
6.434;1.852394917
6.435;1.862170088
6.436;1.813294233
6.437;1.725317693
6.438;1.656891496
6.439;1.661779081
6.44;1.730205279
6.441;1.813294233
6.442;1.862170088
6.443;1.842619746
6.444;1.769305963
6.445;1.681329423
6.446;1.637341153
6.447;1.676441838
6.448;1.759530792
6.449;1.832844575
6.45;1.852394917
6.451;1.803519062
6.452;1.720430108
6.453;1.642228739
6.454;1.632453568
6.455;1.69599218
6.456;1.779081134
6.457;1.832844575
6.458;1.823069404
6.459;1.754643206
6.46;1.661779081
6.461;1.60801564
6.462;1.637341153
6.463;1.715542522
6.464;1.793743891
6.465;1.823069404
6.466;1.783968719
6.467;1.69599218
6.468;1.612903226
6.469;1.588465298
6.47;1.647116325
6.471;1.730205279
6.472;1.793743891
6.473;1.788856305
6.474;1.725317693
6.475;1.632453568
6.476;1.568914956
6.477;1.583577713
6.478;1.661779081
6.479;1.73998045
6.48;1.779081134
6.481;1.749755621
6.482;1.666666667
6.483;1.578690127
6.484;1.544477028
6.485;1.593352884
6.486;1.676441838
6.487;1.744868035
6.488;1.754643206
6.489;1.700879765
6.49;1.60801564
6.491;1.534701857
6.492;1.539589443
6.493;1.60801564
6.494;1.69599218
6.495;1.744868035
6.496;1.730205279
6.497;1.65200391
6.498;1.559139785
6.499;1.515151515
6.5;1.559139785
6.501;1.642228739
6.502;1.720430108
6.503;1.744868035
6.504;1.69599218
6.505;1.60801564
6.506;1.529814272
6.507;1.524926686
6.508;1.598240469
6.509;1.686217009
6.51;1.749755621
6.511;1.73998045
6.512;1.671554252
6.513;1.578690127
6.514;1.524926686
6.515;1.559139785
6.516;1.647116325
6.517;1.730205279
6.518;1.764418377
6.519;1.730205279
6.52;1.642228739
6.521;1.554252199
6.522;1.534701857
6.523;1.598240469
6.524;1.691104594
6.525;1.764418377
6.526;1.764418377
6.527;1.700879765
6.528;1.603128055
6.529;1.539589443
6.53;1.559139785
6.531;1.642228739
6.532;1.730205279
6.533;1.779081134
6.534;1.744868035
6.535;1.661779081
6.536;1.56402737
6.537;1.534701857
6.538;1.588465298
6.539;1.681329423
6.54;1.754643206
6.541;1.764418377
6.542;1.705767351
6.543;1.60801564
6.544;1.529814272
6.545;1.534701857
6.546;1.612903226
6.547;1.700879765
6.548;1.749755621
6.549;1.730205279
6.55;1.642228739
6.551;1.544477028
6.552;1.500488759
6.553;1.539589443
6.554;1.622678397
6.555;1.700879765
6.556;1.720430108
6.557;1.666666667
6.558;1.573802542
6.559;1.485826002
6.56;1.476050831
6.561;1.539589443
6.562;1.622678397
6.563;1.681329423
6.564;1.666666667
6.565;1.593352884
6.566;1.495601173
6.567;1.436950147
6.568;1.461388074
6.569;1.539589443
6.57;1.612903226
6.571;1.642228739
6.572;1.598240469
6.573;1.51026393
6.574;1.42228739
6.575;1.402737048
6.576;1.456500489
6.577;1.534701857
6.578;1.598240469
6.579;1.593352884
6.58;1.529814272
6.581;1.436950147
6.582;1.37829912
6.583;1.388074291
6.584;1.461388074
6.585;1.534701857
6.586;1.573802542
6.587;1.549364614
6.588;1.46627566
6.589;1.383186706
6.59;1.353861193
6.591;1.397849462
6.592;1.476050831
6.593;1.539589443
6.594;1.554252199
6.595;1.505376344
6.596;1.417399804
6.597;1.348973607
6.598;1.353861193
6.599;1.417399804
6.6;1.500488759
6.601;1.549364614
6.602;1.534701857
6.603;1.461388074
6.604;1.37829912
6.605;1.33431085
6.606;1.373411535
6.607;1.451612903
6.608;1.524926686
6.609;1.549364614
6.61;1.505376344
6.611;1.42228739
6.612;1.344086022
6.613;1.339198436
6.614;1.402737048
6.615;1.485826002
6.616;1.544477028
6.617;1.534701857
6.618;1.471163245
6.619;1.37829912
6.62;1.329423265
6.621;1.353861193
6.622;1.432062561
6.623;1.51026393
6.624;1.544477028
6.625;1.51026393
6.626;1.427174976
6.627;1.344086022
6.628;1.324535679
6.629;1.37829912
6.63;1.461388074
6.631;1.524926686
6.632;1.529814272
6.633;1.471163245
6.634;1.37829912
6.635;1.314760508
6.636;1.329423265
6.637;1.407624633
6.638;1.485826002
6.639;1.524926686
6.64;1.495601173
6.641;1.42228739
6.642;1.33431085
6.643;1.300097752
6.644;1.348973607
6.645;1.432062561
6.646;1.500488759
6.647;1.515151515
6.648;1.456500489
6.649;1.373411535
6.65;1.300097752
6.651;1.304985337
6.652;1.373411535
6.653;1.451612903
6.654;1.505376344
6.655;1.485826002
6.656;1.412512219
6.657;1.329423265
6.658;1.285434995
6.659;1.324535679
6.66;1.402737048
6.661;1.476050831
6.662;1.500488759
6.663;1.456500489
6.664;1.373411535
6.665;1.300097752
6.666;1.290322581
6.667;1.353861193
6.668;1.436950147
6.669;1.495601173
6.67;1.490713587
6.671;1.432062561
6.672;1.339198436
6.673;1.295210166
6.674;1.324535679
6.675;1.402737048
6.676;1.480938416
6.677;1.520039101
6.678;1.485826002
6.679;1.412512219
6.68;1.329423265
6.681;1.314760508
6.682;1.373411535
6.683;1.461388074
6.684;1.529814272
6.685;1.539589443
6.686;1.480938416
6.687;1.397849462
6.688;1.33431085
6.689;1.358748778
6.69;1.436950147
6.691;1.524926686
6.692;1.578690127
6.693;1.554252199
6.694;1.476050831
6.695;1.392961877
6.696;1.363636364
6.697;1.417399804
6.698;1.515151515
6.699;1.593352884
6.7;1.612903226
6.701;1.56402737
6.702;1.476050831
6.703;1.407624633
6.704;1.412512219
6.705;1.500488759
6.706;1.593352884
6.707;1.656891496
6.708;1.647116325
6.709;1.568914956
6.71;1.476050831
6.711;1.432062561
6.712;1.480938416
6.713;1.578690127
6.714;1.671554252
6.715;1.700879765
6.716;1.656891496
6.717;1.56402737
6.718;1.480938416
6.719;1.476050831
6.72;1.554252199
6.721;1.656891496
6.722;1.730205279
6.723;1.725317693
6.724;1.65200391
6.725;1.549364614
6.726;1.490713587
6.727;1.529814272
6.728;1.627565982
6.729;1.720430108
6.73;1.759530792
6.731;1.720430108
6.732;1.627565982
6.733;1.529814272
6.734;1.51026393
6.735;1.583577713
6.736;1.681329423
6.737;1.759530792
6.738;1.769305963
6.739;1.700879765
6.74;1.593352884
6.741;1.520039101
6.742;1.544477028
6.743;1.637341153
6.744;1.735092864
6.745;1.783968719
6.746;1.754643206
6.747;1.661779081
6.748;1.56402737
6.749;1.524926686
6.75;1.588465298
6.751;1.686217009
6.752;1.769305963
6.753;1.783968719
6.754;1.725317693
6.755;1.622678397
6.756;1.539589443
6.757;1.549364614
6.758;1.637341153
6.759;1.735092864
6.76;1.793743891
6.761;1.774193548
6.762;1.691104594
6.763;1.588465298
6.764;1.539589443
6.765;1.588465298
6.766;1.691104594
6.767;1.779081134
6.768;1.803519062
6.769;1.759530792
6.77;1.661779081
6.771;1.573802542
6.772;1.573802542
6.773;1.65200391
6.774;1.759530792
6.775;1.832844575
6.776;1.827956989
6.777;1.754643206
6.778;1.65200391
6.779;1.593352884
6.78;1.632453568
6.781;1.730205279
6.782;1.832844575
6.783;1.876832845
6.784;1.83773216
6.785;1.744868035
6.786;1.65200391
6.787;1.627565982
6.788;1.705767351
6.789;1.813294233
6.79;1.896383187
6.791;1.901270772
6.792;1.83773216
6.793;1.735092864
6.794;1.661779081
6.795;1.686217009
6.796;1.788856305
6.797;1.886608016
6.798;1.945259042
6.799;1.915933529
6.8;1.827956989
6.801;1.725317693
6.802;1.691104594
6.803;1.754643206
6.804;1.862170088
6.805;1.950146628
6.806;1.96969697
6.807;1.911045943
6.808;1.808406647
6.809;1.725317693
6.81;1.730205279
6.811;1.827956989
6.812;1.9257087
6.813;1.994134897
6.814;1.974584555
6.815;1.891495601
6.816;1.783968719
6.817;1.735092864
6.818;1.783968719
6.819;1.886608016
6.82;1.979472141
6.821;2.008797654
6.822;1.959921799
6.823;1.857282502
6.824;1.764418377
6.825;1.759530792
6.826;1.842619746
6.827;1.940371457
6.828;2.008797654
6.829;2.003910068
6.83;1.930596285
6.831;1.823069404
6.832;1.759530792
6.833;1.798631476
6.834;1.891495601
6.835;1.984359726
6.836;2.023460411
6.837;1.989247312
6.838;1.891495601
6.839;1.793743891
6.84;1.769305963
6.841;1.83773216
6.842;1.940371457
6.843;2.013685239
6.844;2.018572825
6.845;1.955034213
6.846;1.852394917
6.847;1.779081134
6.848;1.793743891
6.849;1.886608016
6.85;1.979472141
6.851;2.028347996
6.852;1.999022483
6.853;1.915933529
6.854;1.818181818
6.855;1.779081134
6.856;1.832844575
6.857;1.9257087
6.858;2.008797654
6.859;2.023460411
6.86;1.96969697
6.861;1.871945259
6.862;1.788856305
6.863;1.793743891
6.864;1.871945259
6.865;1.964809384
6.866;2.023460411
6.867;2.003910068
6.868;1.9257087
6.869;1.827956989
6.87;1.779081134
6.871;1.823069404
6.872;1.911045943
6.873;1.994134897
6.874;2.023460411
6.875;1.979472141
6.876;1.886608016
6.877;1.798631476
6.878;1.793743891
6.879;1.862170088
6.88;1.955034213
6.881;2.023460411
6.882;2.018572825
6.883;1.950146628
6.884;1.852394917
6.885;1.793743891
6.886;1.823069404
6.887;1.911045943
6.888;1.999022483
6.889;2.038123167
6.89;2.003910068
6.891;1.915933529
6.892;1.823069404
6.893;1.798631476
6.894;1.867057674
6.895;1.955034213
6.896;2.028347996
6.897;2.038123167
6.898;1.974584555
6.899;1.876832845
6.9;1.808406647
6.901;1.827956989
6.902;1.911045943
6.903;1.999022483
6.904;2.047898338
6.905;2.023460411
6.906;1.940371457
6.907;1.847507331
6.908;1.813294233
6.909;1.867057674
6.91;1.959921799
6.911;2.038123167
6.912;2.057673509
6.913;2.003910068
6.914;1.906158358
6.915;1.827956989
6.916;1.832844575
6.917;1.911045943
6.918;2.003910068
6.919;2.062561095
6.92;2.043010753
6.921;1.96969697
6.922;1.876832845
6.923;1.827956989
6.924;1.867057674
6.925;1.959921799
6.926;2.038123167
6.927;2.062561095
6.928;2.023460411
6.929;1.935483871
6.93;1.852394917
6.931;1.83773216
6.932;1.906158358
6.933;1.999022483
6.934;2.057673509
6.935;2.052785924
6.936;1.989247312
6.937;1.901270772
6.938;1.842619746
6.939;1.871945259
6.94;1.950146628
6.941;2.028347996
6.942;2.062561095
6.943;2.033235582
6.944;1.955034213
6.945;1.871945259
6.946;1.847507331
6.947;1.901270772
6.948;1.984359726
6.949;2.052785924
6.95;2.057673509
6.951;2.003910068
6.952;1.915933529
6.953;1.857282502
6.954;1.867057674
6.955;1.940371457
6.956;2.013685239
6.957;2.057673509
6.958;2.033235582
6.959;1.959921799
6.96;1.88172043
6.961;1.847507331
6.962;1.886608016
6.963;1.959921799
6.964;2.023460411
6.965;2.038123167
6.966;1.994134897
6.967;1.911045943
6.968;1.842619746
6.969;1.83773216
6.97;1.896383187
6.971;1.96969697
6.972;2.018572825
6.973;2.003910068
6.974;1.935483871
6.975;1.852394917
6.976;1.808406647
6.977;1.832844575
6.978;1.901270772
6.979;1.964809384
6.98;1.989247312
6.981;1.950146628
6.982;1.867057674
6.983;1.793743891
6.984;1.774193548
6.985;1.827956989
6.986;1.896383187
6.987;1.950146628
6.988;1.945259042
6.989;1.876832845
6.99;1.793743891
6.991;1.735092864
6.992;1.749755621
6.993;1.813294233
6.994;1.88172043
6.995;1.911045943
6.996;1.88172043
6.997;1.798631476
6.998;1.715542522
6.999;1.686217009
7;1.735092864
7.001;1.808406647
7.002;1.867057674
7.003;1.867057674
7.004;1.813294233
7.005;1.720430108
7.006;1.661779081
7.007;1.661779081
7.008;1.725317693
7.009;1.798631476
7.01;1.83773216
7.011;1.808406647
7.012;1.735092864
7.013;1.647116325
7.014;1.60801564
7.015;1.647116325
7.016;1.720430108
7.017;1.779081134
7.018;1.788856305
7.019;1.73998045
7.02;1.65200391
7.021;1.583577713
7.022;1.578690127
7.023;1.632453568
7.024;1.705767351
7.025;1.749755621
7.026;1.735092864
7.027;1.656891496
7.028;1.573802542
7.029;1.524926686
7.03;1.549364614
7.031;1.617790811
7.032;1.681329423
7.033;1.705767351
7.034;1.661779081
7.035;1.578690127
7.036;1.500488759
7.037;1.485826002
7.038;1.534701857
7.039;1.60801564
7.04;1.656891496
7.041;1.65200391
7.042;1.588465298
7.043;1.500488759
7.044;1.446725318
7.045;1.461388074
7.046;1.529814272
7.047;1.593352884
7.048;1.627565982
7.049;1.593352884
7.05;1.515151515
7.051;1.436950147
7.052;1.412512219
7.053;1.461388074
7.054;1.529814272
7.055;1.583577713
7.056;1.588465298
7.057;1.534701857
7.058;1.451612903
7.059;1.392961877
7.06;1.402737048
7.061;1.461388074
7.062;1.529814272
7.063;1.573802542
7.064;1.549364614
7.065;1.480938416
7.066;1.402737048
7.067;1.368523949
7.068;1.402737048
7.069;1.471163245
7.07;1.534701857
7.071;1.549364614
7.072;1.505376344
7.073;1.427174976
7.074;1.363636364
7.075;1.358748778
7.076;1.417399804
7.077;1.490713587
7.078;1.534701857
7.079;1.524926686
7.08;1.456500489
7.081;1.383186706
7.082;1.339198436
7.083;1.368523949
7.084;1.432062561
7.085;1.495601173
7.086;1.520039101
7.087;1.485826002
7.088;1.412512219
7.089;1.344086022
7.09;1.329423265
7.091;1.383186706
7.092;1.451612903
7.093;1.505376344
7.094;1.500488759
7.095;1.446725318
7.096;1.373411535
7.097;1.329423265
7.098;1.344086022
7.099;1.407624633
7.1;1.471163245
7.101;1.500488759
7.102;1.476050831
7.103;1.412512219
7.104;1.344086022
7.105;1.319648094
7.106;1.363636364
7.107;1.432062561
7.108;1.485826002
7.109;1.495601173
7.11;1.446725318
7.111;1.373411535
7.112;1.324535679
7.113;1.329423265
7.114;1.388074291
7.115;1.451612903
7.116;1.495601173
7.117;1.476050831
7.118;1.412512219
7.119;1.344086022
7.12;1.314760508
7.121;1.348973607
7.122;1.417399804
7.123;1.476050831
7.124;1.490713587
7.125;1.451612903
7.126;1.383186706
7.127;1.329423265
7.128;1.324535679
7.129;1.383186706
7.13;1.446725318
7.131;1.495601173
7.132;1.485826002
7.133;1.432062561
7.134;1.363636364
7.135;1.324535679
7.136;1.353861193
7.137;1.412512219
7.138;1.476050831
7.139;1.500488759
7.14;1.471163245
7.141;1.407624633
7.142;1.348973607
7.143;1.339198436
7.144;1.388074291
7.145;1.456500489
7.146;1.51026393
7.147;1.51026393
7.148;1.46627566
7.149;1.397849462
7.15;1.358748778
7.151;1.373411535
7.152;1.436950147
7.153;1.505376344
7.154;1.539589443
7.155;1.515151515
7.156;1.456500489
7.157;1.392961877
7.158;1.373411535
7.159;1.42228739
7.16;1.490713587
7.161;1.554252199
7.162;1.56402737
7.163;1.520039101
7.164;1.451612903
7.165;1.402737048
7.166;1.412512219
7.167;1.476050831
7.168;1.549364614
7.169;1.593352884
7.17;1.578690127
7.171;1.520039101
7.172;1.451612903
7.173;1.42228739
7.174;1.461388074
7.175;1.539589443
7.176;1.60801564
7.177;1.627565982
7.178;1.588465298
7.179;1.520039101
7.18;1.456500489
7.181;1.461388074
7.182;1.520039101
7.183;1.598240469
7.184;1.65200391
7.185;1.642228739
7.186;1.588465298
7.187;1.515151515
7.188;1.476050831
7.189;1.505376344
7.19;1.578690127
7.191;1.65200391
7.192;1.681329423
7.193;1.647116325
7.194;1.573802542
7.195;1.51026393
7.196;1.500488759
7.197;1.554252199
7.198;1.632453568
7.199;1.691104594
7.2;1.69599218
7.201;1.642228739
7.202;1.56402737
7.203;1.515151515
7.204;1.534701857
7.205;1.60801564
7.206;1.681329423
7.207;1.720430108
7.208;1.69599218
7.209;1.627565982
7.21;1.554252199
7.211;1.534701857
7.212;1.583577713
7.213;1.656891496
7.214;1.720430108
7.215;1.735092864
7.216;1.686217009
7.217;1.612903226
7.218;1.554252199
7.219;1.56402737
7.22;1.632453568
7.221;1.705767351
7.222;1.749755621
7.223;1.735092864
7.224;1.671554252
7.225;1.593352884
7.226;1.56402737
7.227;1.60801564
7.228;1.681329423
7.229;1.749755621
7.23;1.769305963
7.231;1.730205279
7.232;1.65200391
7.233;1.593352884
7.234;1.593352884
7.235;1.65200391
7.236;1.730205279
7.237;1.783968719
7.238;1.774193548
7.239;1.715542522
7.24;1.637341153
7.241;1.593352884
7.242;1.627565982
7.243;1.700879765
7.244;1.774193548
7.245;1.803519062
7.246;1.769305963
7.247;1.69599218
7.248;1.627565982
7.249;1.612903226
7.25;1.671554252
7.251;1.749755621
7.252;1.813294233
7.253;1.808406647
7.254;1.754643206
7.255;1.671554252
7.256;1.622678397
7.257;1.642228739
7.258;1.720430108
7.259;1.793743891
7.26;1.832844575
7.261;1.803519062
7.262;1.735092864
7.263;1.656891496
7.264;1.632453568
7.265;1.686217009
7.266;1.769305963
7.267;1.832844575
7.268;1.842619746
7.269;1.788856305
7.27;1.705767351
7.271;1.642228739
7.272;1.656891496
7.273;1.725317693
7.274;1.808406647
7.275;1.857282502
7.276;1.83773216
7.277;1.764418377
7.278;1.681329423
7.279;1.642228739
7.28;1.686217009
7.281;1.769305963
7.282;1.842619746
7.283;1.862170088
7.284;1.818181818
7.285;1.730205279
7.286;1.65200391
7.287;1.65200391
7.288;1.725317693
7.289;1.808406647
7.29;1.867057674
7.291;1.852394917
7.292;1.779081134
7.293;1.686217009
7.294;1.637341153
7.295;1.676441838
7.296;1.759530792
7.297;1.842619746
7.298;1.867057674
7.299;1.827956989
7.3;1.735092864
7.301;1.65200391
7.302;1.637341153
7.303;1.705767351
7.304;1.793743891
7.305;1.857282502
7.306;1.852394917
7.307;1.783968719
7.308;1.686217009
7.309;1.622678397
7.31;1.647116325
7.311;1.735092864
7.312;1.818181818
7.313;1.857282502
7.314;1.823069404
7.315;1.730205279
7.316;1.637341153
7.317;1.60801564
7.318;1.671554252
7.319;1.764418377
7.32;1.832844575
7.321;1.83773216
7.322;1.774193548
7.323;1.676441838
7.324;1.603128055
7.325;1.612903226
7.326;1.69599218
7.327;1.788856305
7.328;1.83773216
7.329;1.808406647
7.33;1.720430108
7.331;1.622678397
7.332;1.578690127
7.333;1.637341153
7.334;1.725317693
7.335;1.803519062
7.336;1.818181818
7.337;1.759530792
7.338;1.661779081
7.339;1.578690127
7.34;1.578690127
7.341;1.656891496
7.342;1.744868035
7.343;1.803519062
7.344;1.783968719
7.345;1.705767351
7.346;1.603128055
7.347;1.544477028
7.348;1.588465298
7.349;1.676441838
7.35;1.754643206
7.351;1.783968719
7.352;1.735092864
7.353;1.637341153
7.354;1.549364614
7.355;1.534701857
7.356;1.598240469
7.357;1.691104594
7.358;1.754643206
7.359;1.744868035
7.36;1.676441838
7.361;1.573802542
7.362;1.51026393
7.363;1.529814272
7.364;1.612903226
7.365;1.69599218
7.366;1.730205279
7.367;1.69599218
7.368;1.603128055
7.369;1.51026393
7.37;1.485826002
7.371;1.539589443
7.372;1.627565982
7.373;1.691104594
7.374;1.700879765
7.375;1.637341153
7.376;1.539589443
7.377;1.46627566
7.378;1.471163245
7.379;1.549364614
7.38;1.632453568
7.381;1.681329423
7.382;1.65200391
7.383;1.568914956
7.384;1.476050831
7.385;1.432062561
7.386;1.476050831
7.387;1.56402737
7.388;1.637341153
7.389;1.65200391
7.39;1.598240469
7.391;1.505376344
7.392;1.42228739
7.393;1.417399804
7.394;1.485826002
7.395;1.573802542
7.396;1.627565982
7.397;1.612903226
7.398;1.534701857
7.399;1.436950147
7.4;1.383186706
7.401;1.412512219
7.402;1.500488759
7.403;1.573802542
7.404;1.603128055
7.405;1.559139785
7.406;1.46627566
7.407;1.37829912
7.408;1.358748778
7.409;1.417399804
7.41;1.505376344
7.411;1.568914956
7.412;1.56402737
7.413;1.490713587
7.414;1.397849462
7.415;1.329423265
7.416;1.348973607
7.417;1.427174976
7.418;1.51026393
7.419;1.549364614
7.42;1.515151515
7.421;1.42228739
7.422;1.329423265
7.423;1.300097752
7.424;1.353861193
7.425;1.436950147
7.426;1.505376344
7.427;1.515151515
7.428;1.451612903
7.429;1.353861193
7.43;1.28054741
7.431;1.290322581
7.432;1.363636364
7.433;1.446725318
7.434;1.495601173
7.435;1.471163245
7.436;1.388074291
7.437;1.295210166
7.438;1.251221896
7.439;1.295210166
7.44;1.37829912
7.441;1.456500489
7.442;1.471163245
7.443;1.417399804
7.444;1.324535679
7.445;1.246334311
7.446;1.241446725
7.447;1.309872923
7.448;1.397849462
7.449;1.451612903
7.45;1.436950147
7.451;1.363636364
7.452;1.270772239
7.453;1.221896383
7.454;1.251221896
7.455;1.339198436
7.456;1.412512219
7.457;1.446725318
7.458;1.402737048
7.459;1.314760508
7.46;1.231671554
7.461;1.217008798
7.462;1.28054741
7.463;1.363636364
7.464;1.427174976
7.465;1.427174976
7.466;1.363636364
7.467;1.270772239
7.468;1.212121212
7.469;1.23655914
7.47;1.314760508
7.471;1.397849462
7.472;1.436950147
7.473;1.407624633
7.474;1.324535679
7.475;1.23655914
7.476;1.212121212
7.477;1.265884653
7.478;1.358748778
7.479;1.427174976
7.48;1.436950147
7.481;1.37829912
7.482;1.290322581
7.483;1.221896383
7.484;1.231671554
7.485;1.309872923
7.486;1.392961877
7.487;1.446725318
7.488;1.427174976
7.489;1.348973607
7.49;1.256109482
7.491;1.217008798
7.492;1.265884653
7.493;1.353861193
7.494;1.432062561
7.495;1.451612903
7.496;1.402737048
7.497;1.309872923
7.498;1.23655914
7.499;1.231671554
7.5;1.304985337
7.501;1.397849462
7.502;1.456500489
7.503;1.441837732
7.504;1.373411535
7.505;1.275659824
7.506;1.226783969
7.507;1.260997067
7.508;1.348973607
7.509;1.432062561
7.51;1.461388074
7.511;1.42228739
7.512;1.33431085
7.513;1.246334311
7.514;1.23655914
7.515;1.300097752
7.516;1.388074291
7.517;1.456500489
7.518;1.456500489
7.519;1.388074291
7.52;1.295210166
7.521;1.231671554
7.522;1.256109482
7.523;1.339198436
7.524;1.42228739
7.525;1.461388074
7.526;1.432062561
7.527;1.344086022
7.528;1.256109482
7.529;1.226783969
7.53;1.285434995
7.531;1.373411535
7.532;1.441837732
7.533;1.451612903
7.534;1.392961877
7.535;1.295210166
7.536;1.221896383
7.537;1.231671554
7.538;1.309872923
7.539;1.392961877
7.54;1.441837732
7.541;1.417399804
7.542;1.339198436
7.543;1.241446725
7.544;1.202346041
7.545;1.241446725
7.546;1.329423265
7.547;1.402737048
7.548;1.417399804
7.549;1.368523949
7.55;1.275659824
7.551;1.197458456
7.552;1.19257087
7.553;1.260997067
7.554;1.344086022
7.555;1.397849462
7.556;1.383186706
7.557;1.309872923
7.558;1.217008798
7.559;1.163245357
7.56;1.197458456
7.561;1.275659824
7.562;1.353861193
7.563;1.383186706
7.564;1.339198436
7.565;1.251221896
7.566;1.173020528
7.567;1.158357771
7.568;1.217008798
7.569;1.304985337
7.57;1.363636364
7.571;1.363636364
7.572;1.300097752
7.573;1.212121212
7.574;1.153470186
7.575;1.177908113
7.576;1.256109482
7.577;1.339198436
7.578;1.383186706
7.579;1.353861193
7.58;1.270772239
7.581;1.187683284
7.582;1.163245357
7.583;1.217008798
7.584;1.304985337
7.585;1.37829912
7.586;1.388074291
7.587;1.33431085
7.588;1.241446725
7.589;1.173020528
7.59;1.182795699
7.591;1.260997067
7.592;1.348973607
7.593;1.397849462
7.594;1.37829912
7.595;1.300097752
7.596;1.207233627
7.597;1.173020528
7.598;1.217008798
7.599;1.309872923
7.6;1.383186706
7.601;1.407624633
7.602;1.358748778
7.603;1.265884653
7.604;1.19257087
7.605;1.197458456
7.606;1.270772239
7.607;1.363636364
7.608;1.42228739
7.609;1.412512219
7.61;1.344086022
7.611;1.251221896
7.612;1.197458456
7.613;1.241446725
7.614;1.329423265
7.615;1.412512219
7.616;1.446725318
7.617;1.407624633
7.618;1.314760508
7.619;1.226783969
7.62;1.212121212
7.621;1.28054741
7.622;1.373411535
7.623;1.441837732
7.624;1.441837732
7.625;1.373411535
7.626;1.275659824
7.627;1.212121212
7.628;1.231671554
7.629;1.319648094
7.63;1.402737048
7.631;1.446725318
7.632;1.412512219
7.633;1.324535679
7.634;1.231671554
7.635;1.202346041
7.636;1.260997067
7.637;1.348973607
7.638;1.417399804
7.639;1.427174976
7.64;1.363636364
7.641;1.265884653
7.642;1.197458456
7.643;1.207233627
7.644;1.28054741
7.645;1.368523949
7.646;1.417399804
7.647;1.392961877
7.648;1.314760508
7.649;1.221896383
7.65;1.182795699
7.651;1.226783969
7.652;1.309872923
7.653;1.383186706
7.654;1.402737048
7.655;1.353861193
7.656;1.265884653
7.657;1.187683284
7.658;1.187683284
7.659;1.256109482
7.66;1.339198436
7.661;1.397849462
7.662;1.388074291
7.663;1.319648094
7.664;1.231671554
7.665;1.182795699
7.666;1.217008798
7.667;1.300097752
7.668;1.37829912
7.669;1.412512219
7.67;1.373411535
7.671;1.290322581
7.672;1.212121212
7.673;1.202346041
7.674;1.265884653
7.675;1.353861193
7.676;1.417399804
7.677;1.427174976
7.678;1.363636364
7.679;1.275659824
7.68;1.217008798
7.681;1.241446725
7.682;1.324535679
7.683;1.412512219
7.684;1.456500489
7.685;1.432062561
7.686;1.348973607
7.687;1.265884653
7.688;1.241446725
7.689;1.300097752
7.69;1.392961877
7.691;1.471163245
7.692;1.480938416
7.693;1.432062561
7.694;1.339198436
7.695;1.275659824
7.696;1.285434995
7.697;1.368523949
7.698;1.456500489
7.699;1.515151515
7.7;1.495601173
7.701;1.417399804
7.702;1.324535679
7.703;1.285434995
7.704;1.33431085
7.705;1.427174976
7.706;1.505376344
7.707;1.529814272
7.708;1.476050831
7.709;1.388074291
7.71;1.314760508
7.711;1.309872923
7.712;1.383186706
7.713;1.471163245
7.714;1.534701857
7.715;1.520039101
7.716;1.451612903
7.717;1.358748778
7.718;1.304985337
7.719;1.344086022
7.72;1.427174976
7.721;1.505376344
7.722;1.539589443
7.723;1.505376344
7.724;1.417399804
7.725;1.339198436
7.726;1.319648094
7.727;1.383186706
7.728;1.471163245
7.729;1.534701857
7.73;1.534701857
7.731;1.471163245
7.732;1.383186706
7.733;1.329423265
7.734;1.348973607
7.735;1.427174976
7.736;1.500488759
7.737;1.544477028
7.738;1.515151515
7.739;1.436950147
7.74;1.353861193
7.741;1.329423265
7.742;1.383186706
7.743;1.46627566
7.744;1.529814272
7.745;1.544477028
7.746;1.495601173
7.747;1.407624633
7.748;1.348973607
7.749;1.353861193
7.75;1.427174976
7.751;1.505376344
7.752;1.559139785
7.753;1.539589443
7.754;1.471163245
7.755;1.388074291
7.756;1.353861193
7.757;1.392961877
7.758;1.471163245
7.759;1.539589443
7.76;1.56402737
7.761;1.520039101
7.762;1.441837732
7.763;1.373411535
7.764;1.373411535
7.765;1.432062561
7.766;1.515151515
7.767;1.56402737
7.768;1.559139785
7.769;1.495601173
7.77;1.417399804
7.771;1.373411535
7.772;1.397849462
7.773;1.476050831
7.774;1.544477028
7.775;1.573802542
7.776;1.544477028
7.777;1.46627566
7.778;1.397849462
7.779;1.37829912
7.78;1.432062561
7.781;1.51026393
7.782;1.56402737
7.783;1.56402737
7.784;1.515151515
7.785;1.432062561
7.786;1.37829912
7.787;1.392961877
7.788;1.461388074
7.789;1.529814272
7.79;1.56402737
7.791;1.539589443
7.792;1.46627566
7.793;1.392961877
7.794;1.368523949
7.795;1.412512219
7.796;1.480938416
7.797;1.539589443
7.798;1.549364614
7.799;1.500488759
7.8;1.42228739
7.801;1.363636364
7.802;1.368523949
7.803;1.427174976
7.804;1.495601173
7.805;1.534701857
7.806;1.520039101
7.807;1.451612903
7.808;1.37829912
7.809;1.344086022
7.81;1.37829912
7.811;1.441837732
7.812;1.500488759
7.813;1.515151515
7.814;1.476050831
7.815;1.402737048
7.816;1.339198436
7.817;1.33431085
7.818;1.383186706
7.819;1.446725318
7.82;1.485826002
7.821;1.480938416
7.822;1.42228739
7.823;1.348973607
7.824;1.304985337
7.825;1.329423265
7.826;1.388074291
7.827;1.441837732
7.828;1.46627566
7.829;1.436950147
7.83;1.368523949
7.831;1.304985337
7.832;1.290322581
7.833;1.329423265
7.834;1.388074291
7.835;1.436950147
7.836;1.432062561
7.837;1.388074291
7.838;1.319648094
7.839;1.275659824
7.84;1.285434995
7.841;1.339198436
7.842;1.392961877
7.843;1.42228739
7.844;1.397849462
7.845;1.339198436
7.846;1.28054741
7.847;1.256109482
7.848;1.290322581
7.849;1.348973607
7.85;1.397849462
7.851;1.407624633
7.852;1.363636364
7.853;1.304985337
7.854;1.256109482
7.855;1.260997067
7.856;1.304985337
7.857;1.363636364
7.858;1.402737048
7.859;1.388074291
7.86;1.339198436
7.861;1.28054741
7.862;1.251221896
7.863;1.28054741
7.864;1.33431085
7.865;1.388074291
7.866;1.402737048
7.867;1.373411535
7.868;1.314760508
7.869;1.265884653
7.87;1.260997067
7.871;1.304985337
7.872;1.363636364
7.873;1.402737048
7.874;1.402737048
7.875;1.353861193
7.876;1.295210166
7.877;1.260997067
7.878;1.285434995
7.879;1.33431085
7.88;1.388074291
7.881;1.412512219
7.882;1.388074291
7.883;1.33431085
7.884;1.28054741
7.885;1.270772239
7.886;1.309872923
7.887;1.363636364
7.888;1.407624633
7.889;1.412512219
7.89;1.373411535
7.891;1.314760508
7.892;1.28054741
7.893;1.285434995
7.894;1.339198436
7.895;1.388074291
7.896;1.42228739
7.897;1.402737048
7.898;1.353861193
7.899;1.295210166
7.9;1.275659824
7.901;1.304985337
7.902;1.358748778
7.903;1.402737048
7.904;1.412512219
7.905;1.37829912
7.906;1.319648094
7.907;1.275659824
7.908;1.28054741
7.909;1.319648094
7.91;1.373411535
7.911;1.402737048
7.912;1.392961877
7.913;1.344086022
7.914;1.290322581
7.915;1.260997067
7.916;1.285434995
7.917;1.329423265
7.918;1.37829912
7.919;1.392961877
7.92;1.363636364
7.921;1.304985337
7.922;1.260997067
7.923;1.251221896
7.924;1.290322581
7.925;1.339198436
7.926;1.373411535
7.927;1.368523949
7.928;1.324535679
7.929;1.270772239
7.93;1.23655914
7.931;1.251221896
7.932;1.295210166
7.933;1.339198436
7.934;1.358748778
7.935;1.33431085
7.936;1.285434995
7.937;1.23655914
7.938;1.221896383
7.939;1.251221896
7.94;1.300097752
7.941;1.339198436
7.942;1.339198436
7.943;1.304985337
7.944;1.246334311
7.945;1.212121212
7.946;1.217008798
7.947;1.260997067
7.948;1.304985337
7.949;1.33431085
7.95;1.314760508
7.951;1.265884653
7.952;1.217008798
7.953;1.197458456
7.954;1.226783969
7.955;1.270772239
7.956;1.314760508
7.957;1.324535679
7.958;1.290322581
7.959;1.241446725
7.96;1.197458456
7.961;1.202346041
7.962;1.23655914
7.963;1.285434995
7.964;1.319648094
7.965;1.309872923
7.966;1.265884653
7.967;1.217008798
7.968;1.19257087
7.969;1.212121212
7.97;1.260997067
7.971;1.309872923
7.972;1.319648094
7.973;1.295210166
7.974;1.251221896
7.975;1.207233627
7.976;1.202346041
7.977;1.23655914
7.978;1.285434995
7.979;1.324535679
7.98;1.319648094
7.981;1.285434995
7.982;1.231671554
7.983;1.202346041
7.984;1.217008798
7.985;1.260997067
7.986;1.309872923
7.987;1.329423265
7.988;1.309872923
7.989;1.265884653
7.99;1.217008798
7.991;1.207233627
7.992;1.23655914
7.993;1.285434995
7.994;1.329423265
7.995;1.329423265
7.996;1.295210166
7.997;1.246334311
7.998;1.212121212
7.999;1.217008798
8;1.260997067
8.001;1.304985337
8.002;1.33431085
8.003;1.319648094
8.004;1.275659824
8.005;1.226783969
8.006;1.207233627
8.007;1.231671554
8.008;1.28054741
8.009;1.319648094
8.01;1.329423265
8.011;1.300097752
8.012;1.246334311
8.013;1.207233627
8.014;1.207233627
8.015;1.241446725
8.016;1.290322581
8.017;1.319648094
8.018;1.309872923
8.019;1.270772239
8.02;1.221896383
8.021;1.19257087
8.022;1.212121212
8.023;1.256109482
8.024;1.295210166
8.025;1.309872923
8.026;1.285434995
8.027;1.23655914
8.028;1.19257087
8.029;1.187683284
8.03;1.217008798
8.031;1.260997067
8.032;1.295210166
8.033;1.290322581
8.034;1.251221896
8.035;1.202346041
8.036;1.173020528
8.037;1.182795699
8.038;1.221896383
8.039;1.260997067
8.04;1.28054741
8.041;1.260997067
8.042;1.217008798
8.043;1.173020528
8.044;1.163245357
8.045;1.187683284
8.046;1.226783969
8.047;1.260997067
8.048;1.265884653
8.049;1.23655914
8.05;1.187683284
8.051;1.153470186
8.052;1.158357771
8.053;1.197458456
8.054;1.23655914
8.055;1.260997067
8.056;1.246334311
8.057;1.207233627
8.058;1.163245357
8.059;1.143695015
8.06;1.168132942
8.061;1.207233627
8.062;1.246334311
8.063;1.251221896
8.064;1.226783969
8.065;1.182795699
8.066;1.1485826
8.067;1.1485826
8.068;1.182795699
8.069;1.221896383
8.07;1.251221896
8.071;1.246334311
8.072;1.207233627
8.073;1.168132942
8.074;1.143695015
8.075;1.163245357
8.076;1.197458456
8.077;1.241446725
8.078;1.251221896
8.079;1.231671554
8.08;1.19257087
8.081;1.153470186
8.082;1.1485826
8.083;1.182795699
8.084;1.221896383
8.085;1.256109482
8.086;1.251221896
8.087;1.221896383
8.088;1.177908113
8.089;1.1485826
8.09;1.163245357
8.091;1.202346041
8.092;1.241446725
8.093;1.265884653
8.094;1.246334311
8.095;1.207233627
8.096;1.168132942
8.097;1.158357771
8.098;1.182795699
8.099;1.226783969
8.1;1.260997067
8.101;1.270772239
8.102;1.23655914
8.103;1.197458456
8.104;1.168132942
8.105;1.173020528
8.106;1.207233627
8.107;1.251221896
8.108;1.275659824
8.109;1.265884653
8.11;1.226783969
8.111;1.182795699
8.112;1.168132942
8.113;1.19257087
8.114;1.231671554
8.115;1.270772239
8.116;1.285434995
8.117;1.256109482
8.118;1.212121212
8.119;1.177908113
8.12;1.177908113
8.121;1.212121212
8.122;1.256109482
8.123;1.285434995
8.124;1.28054741
8.125;1.241446725
8.126;1.197458456
8.127;1.173020528
8.128;1.19257087
8.129;1.23655914
8.13;1.275659824
8.131;1.290322581
8.132;1.270772239
8.133;1.226783969
8.134;1.182795699
8.135;1.177908113
8.136;1.212121212
8.137;1.256109482
8.138;1.290322581
8.139;1.290322581
8.14;1.256109482
8.141;1.207233627
8.142;1.182795699
8.143;1.19257087
8.144;1.23655914
8.145;1.275659824
8.146;1.300097752
8.147;1.28054741
8.148;1.23655914
8.149;1.197458456
8.15;1.182795699
8.151;1.212121212
8.152;1.256109482
8.153;1.295210166
8.154;1.300097752
8.155;1.265884653
8.156;1.217008798
8.157;1.187683284
8.158;1.19257087
8.159;1.231671554
8.16;1.28054741
8.161;1.304985337
8.162;1.290322581
8.163;1.251221896
8.164;1.207233627
8.165;1.19257087
8.166;1.212121212
8.167;1.260997067
8.168;1.300097752
8.169;1.314760508
8.17;1.285434995
8.171;1.23655914
8.172;1.197458456
8.173;1.202346041
8.174;1.241446725
8.175;1.285434995
8.176;1.319648094
8.177;1.309872923
8.178;1.270772239
8.179;1.221896383
8.18;1.202346041
8.181;1.221896383
8.182;1.265884653
8.183;1.309872923
8.184;1.329423265
8.185;1.304985337
8.186;1.256109482
8.187;1.217008798
8.188;1.212121212
8.189;1.246334311
8.19;1.290322581
8.191;1.329423265
8.192;1.329423265
8.193;1.290322581
8.194;1.241446725
8.195;1.207233627
8.196;1.226783969
8.197;1.270772239
8.198;1.319648094
8.199;1.344086022
8.2;1.319648094
8.201;1.275659824
8.202;1.226783969
8.203;1.212121212
8.204;1.246334311
8.205;1.295210166
8.206;1.33431085
8.207;1.339198436
8.208;1.304985337
8.209;1.256109482
8.21;1.212121212
8.211;1.221896383
8.212;1.265884653
8.213;1.314760508
8.214;1.344086022
8.215;1.329423265
8.216;1.28054741
8.217;1.231671554
8.218;1.212121212
8.219;1.23655914
8.22;1.285434995
8.221;1.329423265
8.222;1.33431085
8.223;1.304985337
8.224;1.256109482
8.225;1.212121212
8.226;1.212121212
8.227;1.251221896
8.228;1.295210166
8.229;1.329423265
8.23;1.319648094
8.231;1.275659824
8.232;1.226783969
8.233;1.202346041
8.234;1.217008798
8.235;1.260997067
8.236;1.304985337
8.237;1.319648094
8.238;1.295210166
8.239;1.246334311
8.24;1.202346041
8.241;1.19257087
8.242;1.226783969
8.243;1.270772239
8.244;1.304985337
8.245;1.304985337
8.246;1.265884653
8.247;1.217008798
8.248;1.187683284
8.249;1.197458456
8.25;1.241446725
8.251;1.28054741
8.252;1.304985337
8.253;1.28054741
8.254;1.23655914
8.255;1.19257087
8.256;1.182795699
8.257;1.207233627
8.258;1.251221896
8.259;1.290322581
8.26;1.290322581
8.261;1.260997067
8.262;1.212121212
8.263;1.177908113
8.264;1.187683284
8.265;1.221896383
8.266;1.265884653
8.267;1.290322581
8.268;1.28054741
8.269;1.23655914
8.27;1.19257087
8.271;1.173020528
8.272;1.197458456
8.273;1.241446725
8.274;1.28054741
8.275;1.290322581
8.276;1.265884653
8.277;1.217008798
8.278;1.182795699
8.279;1.182795699
8.28;1.217008798
8.281;1.260997067
8.282;1.295210166
8.283;1.285434995
8.284;1.246334311
8.285;1.202346041
8.286;1.177908113
8.287;1.197458456
8.288;1.241446725
8.289;1.28054741
8.29;1.300097752
8.291;1.275659824
8.292;1.231671554
8.293;1.187683284
8.294;1.182795699
8.295;1.221896383
8.296;1.265884653
8.297;1.304985337
8.298;1.300097752
8.299;1.265884653
8.3;1.217008798
8.301;1.19257087
8.302;1.202346041
8.303;1.246334311
8.304;1.295210166
8.305;1.314760508
8.306;1.300097752
8.307;1.256109482
8.308;1.212121212
8.309;1.197458456
8.31;1.231671554
8.311;1.28054741
8.312;1.319648094
8.313;1.324535679
8.314;1.290322581
8.315;1.241446725
8.316;1.207233627
8.317;1.217008798
8.318;1.260997067
8.319;1.304985337
8.32;1.33431085
8.321;1.324535679
8.322;1.275659824
8.323;1.231671554
8.324;1.212121212
8.325;1.241446725
8.326;1.290322581
8.327;1.329423265
8.328;1.344086022
8.329;1.314760508
8.33;1.265884653
8.331;1.226783969
8.332;1.226783969
8.333;1.265884653
8.334;1.314760508
8.335;1.348973607
8.336;1.339198436
8.337;1.300097752
8.338;1.251221896
8.339;1.226783969
8.34;1.246334311
8.341;1.295210166
8.342;1.339198436
8.343;1.358748778
8.344;1.33431085
8.345;1.285434995
8.346;1.241446725
8.347;1.23655914
8.348;1.275659824
8.349;1.324535679
8.35;1.363636364
8.351;1.358748778
8.352;1.319648094
8.353;1.270772239
8.354;1.23655914
8.355;1.256109482
8.356;1.300097752
8.357;1.348973607
8.358;1.368523949
8.359;1.353861193
8.36;1.304985337
8.361;1.256109482
8.362;1.246334311
8.363;1.28054741
8.364;1.329423265
8.365;1.368523949
8.366;1.373411535
8.367;1.339198436
8.368;1.285434995
8.369;1.251221896
8.37;1.260997067
8.371;1.304985337
8.372;1.358748778
8.373;1.383186706
8.374;1.368523949
8.375;1.324535679
8.376;1.275659824
8.377;1.256109482
8.378;1.285434995
8.379;1.33431085
8.38;1.37829912
8.381;1.388074291
8.382;1.358748778
8.383;1.304985337
8.384;1.265884653
8.385;1.265884653
8.386;1.309872923
8.387;1.363636364
8.388;1.392961877
8.389;1.383186706
8.39;1.344086022
8.391;1.290322581
8.392;1.265884653
8.393;1.285434995
8.394;1.33431085
8.395;1.383186706
8.396;1.397849462
8.397;1.373411535
8.398;1.324535679
8.399;1.275659824
8.4;1.270772239
8.401;1.309872923
8.402;1.363636364
8.403;1.397849462
8.404;1.397849462
8.405;1.353861193
8.406;1.300097752
8.407;1.270772239
8.408;1.290322581
8.409;1.33431085
8.41;1.383186706
8.411;1.402737048
8.412;1.383186706
8.413;1.33431085
8.414;1.285434995
8.415;1.275659824
8.416;1.309872923
8.417;1.358748778
8.418;1.402737048
8.419;1.402737048
8.42;1.368523949
8.421;1.314760508
8.422;1.28054741
8.423;1.290322581
8.424;1.33431085
8.425;1.388074291
8.426;1.412512219
8.427;1.397849462
8.428;1.353861193
8.429;1.300097752
8.43;1.285434995
8.431;1.314760508
8.432;1.363636364
8.433;1.407624633
8.434;1.417399804
8.435;1.388074291
8.436;1.33431085
8.437;1.295210166
8.438;1.300097752
8.439;1.344086022
8.44;1.392961877
8.441;1.427174976
8.442;1.42228739
8.443;1.37829912
8.444;1.324535679
8.445;1.300097752
8.446;1.319648094
8.447;1.373411535
8.448;1.42228739
8.449;1.441837732
8.45;1.412512219
8.451;1.363636364
8.452;1.314760508
8.453;1.309872923
8.454;1.348973607
8.455;1.407624633
8.456;1.446725318
8.457;1.441837732
8.458;1.402737048
8.459;1.348973607
8.46;1.314760508
8.461;1.33431085
8.462;1.383186706
8.463;1.436950147
8.464;1.461388074
8.465;1.436950147
8.466;1.388074291
8.467;1.339198436
8.468;1.324535679
8.469;1.363636364
8.47;1.417399804
8.471;1.461388074
8.472;1.46627566
8.473;1.427174976
8.474;1.373411535
8.475;1.33431085
8.476;1.348973607
8.477;1.397849462
8.478;1.451612903
8.479;1.480938416
8.48;1.46627566
8.481;1.417399804
8.482;1.363636364
8.483;1.344086022
8.484;1.37829912
8.485;1.432062561
8.486;1.480938416
8.487;1.490713587
8.488;1.456500489
8.489;1.397849462
8.49;1.358748778
8.491;1.363636364
8.492;1.412512219
8.493;1.46627566
8.494;1.505376344
8.495;1.490713587
8.496;1.446725318
8.497;1.388074291
8.498;1.363636364
8.499;1.392961877
8.5;1.446725318
8.501;1.495601173
8.502;1.520039101
8.503;1.485826002
8.504;1.432062561
8.505;1.383186706
8.506;1.383186706
8.507;1.42228739
8.508;1.485826002
8.509;1.524926686
8.51;1.524926686
8.511;1.476050831
8.512;1.417399804
8.513;1.388074291
8.514;1.407624633
8.515;1.461388074
8.516;1.520039101
8.517;1.539589443
8.518;1.520039101
8.519;1.461388074
8.52;1.407624633
8.521;1.397849462
8.522;1.441837732
8.523;1.500488759
8.524;1.544477028
8.525;1.549364614
8.526;1.51026393
8.527;1.446725318
8.528;1.412512219
8.529;1.42228739
8.53;1.476050831
8.531;1.534701857
8.532;1.56402737
8.533;1.544477028
8.534;1.495601173
8.535;1.436950147
8.536;1.412512219
8.537;1.451612903
8.538;1.51026393
8.539;1.559139785
8.54;1.568914956
8.541;1.534701857
8.542;1.476050831
8.543;1.432062561
8.544;1.436950147
8.545;1.480938416
8.546;1.544477028
8.547;1.578690127
8.548;1.568914956
8.549;1.520039101
8.55;1.456500489
8.551;1.432062561
8.552;1.456500489
8.553;1.515151515
8.554;1.568914956
8.555;1.588465298
8.556;1.554252199
8.557;1.495601173
8.558;1.441837732
8.559;1.441837732
8.56;1.485826002
8.561;1.544477028
8.562;1.588465298
8.563;1.578690127
8.564;1.534701857
8.565;1.471163245
8.566;1.436950147
8.567;1.461388074
8.568;1.51026393
8.569;1.568914956
8.57;1.593352884
8.571;1.568914956
8.572;1.51026393
8.573;1.451612903
8.574;1.441837732
8.575;1.480938416
8.576;1.539589443
8.577;1.588465298
8.578;1.583577713
8.579;1.544477028
8.58;1.480938416
8.581;1.436950147
8.582;1.451612903
8.583;1.505376344
8.584;1.559139785
8.585;1.588465298
8.586;1.568914956
8.587;1.515151515
8.588;1.456500489
8.589;1.436950147
8.59;1.471163245
8.591;1.529814272
8.592;1.578690127
8.593;1.588465298
8.594;1.544477028
8.595;1.485826002
8.596;1.441837732
8.597;1.441837732
8.598;1.495601173
8.599;1.549364614
8.6;1.583577713
8.601;1.573802542
8.602;1.520039101
8.603;1.461388074
8.604;1.432062561
8.605;1.461388074
8.606;1.520039101
8.607;1.568914956
8.608;1.588465298
8.609;1.554252199
8.61;1.495601173
8.611;1.441837732
8.612;1.436950147
8.613;1.485826002
8.614;1.539589443
8.615;1.583577713
8.616;1.573802542
8.617;1.529814272
8.618;1.46627566
8.619;1.436950147
8.62;1.451612903
8.621;1.505376344
8.622;1.56402737
8.623;1.583577713
8.624;1.56402737
8.625;1.505376344
8.626;1.446725318
8.627;1.436950147
8.628;1.476050831
8.629;1.534701857
8.63;1.578690127
8.631;1.583577713
8.632;1.534701857
8.633;1.476050831
8.634;1.436950147
8.635;1.451612903
8.636;1.500488759
8.637;1.559139785
8.638;1.593352884
8.639;1.568914956
8.64;1.515151515
8.641;1.456500489
8.642;1.436950147
8.643;1.471163245
8.644;1.534701857
8.645;1.578690127
8.646;1.588465298
8.647;1.554252199
8.648;1.490713587
8.649;1.446725318
8.65;1.451612903
8.651;1.500488759
8.652;1.559139785
8.653;1.593352884
8.654;1.583577713
8.655;1.529814272
8.656;1.471163245
8.657;1.441837732
8.658;1.471163245
8.659;1.529814272
8.66;1.583577713
8.661;1.598240469
8.662;1.568914956
8.663;1.505376344
8.664;1.456500489
8.665;1.456500489
8.666;1.500488759
8.667;1.56402737
8.668;1.603128055
8.669;1.598240469
8.67;1.549364614
8.671;1.490713587
8.672;1.456500489
8.673;1.476050831
8.674;1.529814272
8.675;1.588465298
8.676;1.612903226
8.677;1.583577713
8.678;1.524926686
8.679;1.471163245
8.68;1.461388074
8.681;1.500488759
8.682;1.56402737
8.683;1.612903226
8.684;1.612903226
8.685;1.568914956
8.686;1.51026393
8.687;1.46627566
8.688;1.480938416
8.689;1.534701857
8.69;1.593352884
8.691;1.627565982
8.692;1.603128055
8.693;1.549364614
8.694;1.495601173
8.695;1.476050831
8.696;1.505376344
8.697;1.568914956
8.698;1.622678397
8.699;1.632453568
8.7;1.593352884
8.701;1.529814272
8.702;1.485826002
8.703;1.490713587
8.704;1.539589443
8.705;1.603128055
8.706;1.642228739
8.707;1.632453568
8.708;1.573802542
8.709;1.515151515
8.71;1.485826002
8.711;1.520039101
8.712;1.573802542
8.713;1.632453568
8.714;1.647116325
8.715;1.617790811
8.716;1.559139785
8.717;1.505376344
8.718;1.505376344
8.719;1.554252199
8.72;1.612903226
8.721;1.656891496
8.722;1.65200391
8.723;1.603128055
8.724;1.539589443
8.725;1.505376344
8.726;1.529814272
8.727;1.588465298
8.728;1.647116325
8.729;1.671554252
8.73;1.647116325
8.731;1.588465298
8.732;1.534701857
8.733;1.520039101
8.734;1.56402737
8.735;1.622678397
8.736;1.671554252
8.737;1.676441838
8.738;1.632453568
8.739;1.568914956
8.74;1.529814272
8.741;1.544477028
8.742;1.598240469
8.743;1.656891496
8.744;1.686217009
8.745;1.666666667
8.746;1.612903226
8.747;1.554252199
8.748;1.534701857
8.749;1.56402737
8.75;1.627565982
8.751;1.676441838
8.752;1.691104594
8.753;1.65200391
8.754;1.588465298
8.755;1.539589443
8.756;1.544477028
8.757;1.593352884
8.758;1.656891496
8.759;1.691104594
8.76;1.676441838
8.761;1.627565982
8.762;1.56402737
8.763;1.534701857
8.764;1.56402737
8.765;1.622678397
8.766;1.676441838
8.767;1.691104594
8.768;1.661779081
8.769;1.598240469
8.77;1.544477028
8.771;1.539589443
8.772;1.583577713
8.773;1.647116325
8.774;1.686217009
8.775;1.681329423
8.776;1.632453568
8.777;1.568914956
8.778;1.534701857
8.779;1.549364614
8.78;1.60801564
8.781;1.661779081
8.782;1.686217009
8.783;1.661779081
8.784;1.598240469
8.785;1.544477028
8.786;1.529814272
8.787;1.568914956
8.788;1.627565982
8.789;1.671554252
8.79;1.676441838
8.791;1.632453568
8.792;1.568914956
8.793;1.524926686
8.794;1.534701857
8.795;1.588465298
8.796;1.642228739
8.797;1.676441838
8.798;1.656891496
8.799;1.598240469
8.8;1.534701857
8.801;1.515151515
8.802;1.549364614
8.803;1.612903226
8.804;1.656891496
8.805;1.666666667
8.806;1.627565982
8.807;1.56402737
8.808;1.515151515
8.809;1.520039101
8.81;1.568914956
8.811;1.627565982
8.812;1.666666667
8.813;1.65200391
8.814;1.598240469
8.815;1.534701857
8.816;1.505376344
8.817;1.534701857
8.818;1.593352884
8.819;1.647116325
8.82;1.661779081
8.821;1.632453568
8.822;1.56402737
8.823;1.515151515
8.824;1.505376344
8.825;1.554252199
8.826;1.612903226
8.827;1.656891496
8.828;1.65200391
8.829;1.603128055
8.83;1.539589443
8.831;1.500488759
8.832;1.520039101
8.833;1.578690127
8.834;1.637341153
8.835;1.661779081
8.836;1.632453568
8.837;1.573802542
8.838;1.515151515
8.839;1.505376344
8.84;1.544477028
8.841;1.603128055
8.842;1.65200391
8.843;1.65200391
8.844;1.612903226
8.845;1.549364614
8.846;1.505376344
8.847;1.515151515
8.848;1.573802542
8.849;1.632453568
8.85;1.661779081
8.851;1.642228739
8.852;1.583577713
8.853;1.524926686
8.854;1.505376344
8.855;1.539589443
8.856;1.598240469
8.857;1.65200391
8.858;1.661779081
8.859;1.617790811
8.86;1.559139785
8.861;1.51026393
8.862;1.515151515
8.863;1.56402737
8.864;1.627565982
8.865;1.661779081
8.866;1.65200391
8.867;1.598240469
8.868;1.539589443
8.869;1.51026393
8.87;1.539589443
8.871;1.598240469
8.872;1.656891496
8.873;1.671554252
8.874;1.642228739
8.875;1.578690127
8.876;1.534701857
8.877;1.524926686
8.878;1.573802542
8.879;1.637341153
8.88;1.681329423
8.881;1.681329423
8.882;1.632453568
8.883;1.573802542
8.884;1.539589443
8.885;1.559139785
8.886;1.622678397
8.887;1.676441838
8.888;1.705767351
8.889;1.686217009
8.89;1.627565982
8.891;1.568914956
8.892;1.56402737
8.893;1.60801564
8.894;1.671554252
8.895;1.720430108
8.896;1.725317693
8.897;1.686217009
8.898;1.627565982
8.899;1.583577713
8.9;1.598240469
8.901;1.656891496
8.902;1.715542522
8.903;1.749755621
8.904;1.730205279
8.905;1.676441838
8.906;1.617790811
8.907;1.593352884
8.908;1.632453568
8.909;1.69599218
8.91;1.744868035
8.911;1.759530792
8.912;1.720430108
8.913;1.656891496
8.914;1.612903226
8.915;1.612903226
8.916;1.661779081
8.917;1.725317693
8.918;1.764418377
8.919;1.749755621
8.92;1.700879765
8.921;1.642228739
8.922;1.60801564
8.923;1.632453568
8.924;1.691104594
8.925;1.749755621
8.926;1.764418377
8.927;1.735092864
8.928;1.676441838
8.929;1.627565982
8.93;1.617790811
8.931;1.661779081
8.932;1.720430108
8.933;1.764418377
8.934;1.759530792
8.935;1.710654936
8.936;1.65200391
8.937;1.617790811
8.938;1.637341153
8.939;1.686217009
8.94;1.73998045
8.941;1.759530792
8.942;1.73998045
8.943;1.686217009
8.944;1.632453568
8.945;1.617790811
8.946;1.65200391
8.947;1.710654936
8.948;1.749755621
8.949;1.754643206
8.95;1.715542522
8.951;1.656891496
8.952;1.617790811
8.953;1.622678397
8.954;1.671554252
8.955;1.725317693
8.956;1.754643206
8.957;1.73998045
8.958;1.691104594
8.959;1.632453568
8.96;1.612903226
8.961;1.642228739
8.962;1.69599218
8.963;1.744868035
8.964;1.754643206
8.965;1.720430108
8.966;1.661779081
8.967;1.617790811
8.968;1.617790811
8.969;1.661779081
8.97;1.715542522
8.971;1.749755621
8.972;1.73998045
8.973;1.691104594
8.974;1.632453568
8.975;1.60801564
8.976;1.632453568
8.977;1.681329423
8.978;1.730205279
8.979;1.744868035
8.98;1.715542522
8.981;1.656891496
8.982;1.612903226
8.983;1.603128055
8.984;1.642228739
8.985;1.69599218
8.986;1.735092864
8.987;1.725317693
8.988;1.686217009
8.989;1.627565982
8.99;1.593352884
8.991;1.60801564
8.992;1.661779081
8.993;1.705767351
8.994;1.730205279
8.995;1.705767351
8.996;1.656891496
8.997;1.603128055
8.998;1.588465298
8.999;1.622678397
9;1.676441838
9.001;1.715542522
9.002;1.720430108
9.003;1.681329423
9.004;1.627565982
9.005;1.588465298
9.006;1.593352884
9.007;1.642228739
9.008;1.691104594
9.009;1.715542522
9.01;1.700879765
9.011;1.65200391
9.012;1.603128055
9.013;1.578690127
9.014;1.60801564
9.015;1.656891496
9.016;1.705767351
9.017;1.710654936
9.018;1.681329423
9.019;1.622678397
9.02;1.583577713
9.021;1.583577713
9.022;1.622678397
9.023;1.676441838
9.024;1.710654936
9.025;1.700879765
9.026;1.65200391
9.027;1.598240469
9.028;1.573802542
9.029;1.598240469
9.03;1.642228739
9.031;1.691104594
9.032;1.705767351
9.033;1.676441838
9.034;1.627565982
9.035;1.583577713
9.036;1.578690127
9.037;1.612903226
9.038;1.661779081
9.039;1.700879765
9.04;1.69599218
9.041;1.656891496
9.042;1.60801564
9.043;1.578690127
9.044;1.593352884
9.045;1.637341153
9.046;1.681329423
9.047;1.705767351
9.048;1.686217009
9.049;1.637341153
9.05;1.593352884
9.051;1.578690127
9.052;1.612903226
9.053;1.661779081
9.054;1.700879765
9.055;1.705767351
9.056;1.671554252
9.057;1.622678397
9.058;1.588465298
9.059;1.598240469
9.06;1.637341153
9.061;1.686217009
9.062;1.710654936
9.063;1.700879765
9.064;1.656891496
9.065;1.60801564
9.066;1.588465298
9.067;1.612903226
9.068;1.661779081
9.069;1.700879765
9.07;1.710654936
9.071;1.686217009
9.072;1.637341153
9.073;1.598240469
9.074;1.598240469
9.075;1.637341153
9.076;1.681329423
9.077;1.710654936
9.078;1.705767351
9.079;1.661779081
9.08;1.612903226
9.081;1.588465298
9.082;1.60801564
9.083;1.65200391
9.084;1.69599218
9.085;1.710654936
9.086;1.686217009
9.087;1.637341153
9.088;1.593352884
9.089;1.588465298
9.09;1.617790811
9.091;1.666666667
9.092;1.705767351
9.093;1.69599218
9.094;1.661779081
9.095;1.60801564
9.096;1.578690127
9.097;1.588465298
9.098;1.632453568
9.099;1.676441838
9.1;1.69599218
9.101;1.676441838
9.102;1.627565982
9.103;1.578690127
9.104;1.56402737
9.105;1.593352884
9.106;1.642228739
9.107;1.676441838
9.108;1.681329423
9.109;1.642228739
9.11;1.593352884
9.111;1.554252199
9.112;1.559139785
9.113;1.598240469
9.114;1.647116325
9.115;1.666666667
9.116;1.65200391
9.117;1.603128055
9.118;1.554252199
9.119;1.529814272
9.12;1.554252199
9.121;1.603128055
9.122;1.642228739
9.123;1.65200391
9.124;1.617790811
9.125;1.56402737
9.126;1.520039101
9.127;1.515151515
9.128;1.554252199
9.129;1.603128055
9.13;1.637341153
9.131;1.617790811
9.132;1.573802542
9.133;1.515151515
9.134;1.485826002
9.135;1.51026393
9.136;1.554252199
9.137;1.603128055
9.138;1.612903226
9.139;1.583577713
9.14;1.524926686
9.141;1.476050831
9.142;1.471163245
9.143;1.505376344
9.144;1.554252199
9.145;1.588465298
9.146;1.583577713
9.147;1.534701857
9.148;1.476050831
9.149;1.441837732
9.15;1.456500489
9.151;1.500488759
9.152;1.549364614
9.153;1.568914956
9.154;1.539589443
9.155;1.485826002
9.156;1.432062561
9.157;1.417399804
9.158;1.451612903
9.159;1.500488759
9.16;1.534701857
9.161;1.539589443
9.162;1.495601173
9.163;1.436950147
9.164;1.397849462
9.165;1.402737048
9.166;1.446725318
9.167;1.500488759
9.168;1.524926686
9.169;1.505376344
9.17;1.456500489
9.171;1.397849462
9.172;1.37829912
9.173;1.407624633
9.174;1.456500489
9.175;1.500488759
9.176;1.505376344
9.177;1.471163245
9.178;1.412512219
9.179;1.368523949
9.18;1.368523949
9.181;1.412512219
9.182;1.461388074
9.183;1.495601173
9.184;1.480938416
9.185;1.432062561
9.186;1.37829912
9.187;1.348973607
9.188;1.373411535
9.189;1.42228739
9.19;1.46627566
9.191;1.480938416
9.192;1.451612903
9.193;1.397849462
9.194;1.348973607
9.195;1.344086022
9.196;1.37829912
9.197;1.432062561
9.198;1.461388074
9.199;1.461388074
9.2;1.417399804
9.201;1.363636364
9.202;1.329423265
9.203;1.344086022
9.204;1.392961877
9.205;1.441837732
9.206;1.461388074
9.207;1.436950147
9.208;1.383186706
9.209;1.339198436
9.21;1.324535679
9.211;1.353861193
9.212;1.402737048
9.213;1.446725318
9.214;1.446725318
9.215;1.407624633
9.216;1.353861193
9.217;1.314760508
9.218;1.324535679
9.219;1.368523949
9.22;1.417399804
9.221;1.441837732
9.222;1.42228739
9.223;1.373411535
9.224;1.324535679
9.225;1.300097752
9.226;1.329423265
9.227;1.37829912
9.228;1.417399804
9.229;1.42228739
9.23;1.392961877
9.231;1.339198436
9.232;1.295210166
9.233;1.295210166
9.234;1.33431085
9.235;1.37829912
9.236;1.412512219
9.237;1.397849462
9.238;1.353861193
9.239;1.300097752
9.24;1.275659824
9.241;1.290322581
9.242;1.339198436
9.243;1.383186706
9.244;1.392961877
9.245;1.363636364
9.246;1.309872923
9.247;1.265884653
9.248;1.260997067
9.249;1.295210166
9.25;1.344086022
9.251;1.373411535
9.252;1.368523949
9.253;1.329423265
9.254;1.275659824
9.255;1.241446725
9.256;1.256109482
9.257;1.300097752
9.258;1.344086022
9.259;1.363636364
9.26;1.339198436
9.261;1.290322581
9.262;1.241446725
9.263;1.226783969
9.264;1.260997067
9.265;1.300097752
9.266;1.339198436
9.267;1.339198436
9.268;1.304985337
9.269;1.256109482
9.27;1.217008798
9.271;1.226783969
9.272;1.265884653
9.273;1.309872923
9.274;1.33431085
9.275;1.319648094
9.276;1.270772239
9.277;1.221896383
9.278;1.202346041
9.279;1.231671554
9.28;1.275659824
9.281;1.314760508
9.282;1.319648094
9.283;1.290322581
9.284;1.241446725
9.285;1.202346041
9.286;1.202346041
9.287;1.241446725
9.288;1.285434995
9.289;1.319648094
9.29;1.304985337
9.291;1.265884653
9.292;1.217008798
9.293;1.19257087
9.294;1.212121212
9.295;1.256109482
9.296;1.300097752
9.297;1.309872923
9.298;1.285434995
9.299;1.241446725
9.3;1.197458456
9.301;1.19257087
9.302;1.226783969
9.303;1.270772239
9.304;1.304985337
9.305;1.304985337
9.306;1.265884653
9.307;1.217008798
9.308;1.187683284
9.309;1.202346041
9.31;1.241446725
9.311;1.290322581
9.312;1.309872923
9.313;1.285434995
9.314;1.241446725
9.315;1.197458456
9.316;1.187683284
9.317;1.217008798
9.318;1.265884653
9.319;1.304985337
9.32;1.304985337
9.321;1.270772239
9.322;1.221896383
9.323;1.187683284
9.324;1.197458456
9.325;1.241446725
9.326;1.285434995
9.327;1.314760508
9.328;1.295210166
9.329;1.251221896
9.33;1.202346041
9.331;1.187683284
9.332;1.217008798
9.333;1.260997067
9.334;1.300097752
9.335;1.309872923
9.336;1.28054741
9.337;1.231671554
9.338;1.19257087
9.339;1.19257087
9.34;1.231671554
9.341;1.28054741
9.342;1.309872923
9.343;1.300097752
9.344;1.260997067
9.345;1.212121212
9.346;1.187683284
9.347;1.207233627
9.348;1.256109482
9.349;1.300097752
9.35;1.314760508
9.351;1.290322581
9.352;1.241446725
9.353;1.197458456
9.354;1.197458456
9.355;1.226783969
9.356;1.28054741
9.357;1.309872923
9.358;1.309872923
9.359;1.270772239
9.36;1.221896383
9.361;1.19257087
9.362;1.207233627
9.363;1.251221896
9.364;1.300097752
9.365;1.319648094
9.366;1.300097752
9.367;1.251221896
9.368;1.207233627
9.369;1.19257087
9.37;1.226783969
9.371;1.275659824
9.372;1.314760508
9.373;1.319648094
9.374;1.28054741
9.375;1.231671554
9.376;1.197458456
9.377;1.202346041
9.378;1.251221896
9.379;1.295210166
9.38;1.324535679
9.381;1.309872923
9.382;1.260997067
9.383;1.217008798
9.384;1.197458456
9.385;1.226783969
9.386;1.275659824
9.387;1.314760508
9.388;1.324535679
9.389;1.295210166
9.39;1.241446725
9.391;1.207233627
9.392;1.207233627
9.393;1.246334311
9.394;1.295210166
9.395;1.324535679
9.396;1.314760508
9.397;1.275659824
9.398;1.221896383
9.399;1.202346041
9.4;1.221896383
9.401;1.265884653
9.402;1.309872923
9.403;1.329423265
9.404;1.300097752
9.405;1.251221896
9.406;1.207233627
9.407;1.207233627
9.408;1.241446725
9.409;1.285434995
9.41;1.319648094
9.411;1.319648094
9.412;1.28054741
9.413;1.231671554
9.414;1.202346041
9.415;1.217008798
9.416;1.260997067
9.417;1.304985337
9.418;1.324535679
9.419;1.304985337
9.42;1.256109482
9.421;1.212121212
9.422;1.202346041
9.423;1.231671554
9.424;1.275659824
9.425;1.314760508
9.426;1.319648094
9.427;1.28054741
9.428;1.231671554
9.429;1.202346041
9.43;1.207233627
9.431;1.246334311
9.432;1.290322581
9.433;1.319648094
9.434;1.300097752
9.435;1.256109482
9.436;1.207233627
9.437;1.19257087
9.438;1.217008798
9.439;1.260997067
9.44;1.300097752
9.441;1.309872923
9.442;1.28054741
9.443;1.231671554
9.444;1.19257087
9.445;1.19257087
9.446;1.231671554
9.447;1.275659824
9.448;1.304985337
9.449;1.295210166
9.45;1.256109482
9.451;1.207233627
9.452;1.182795699
9.453;1.202346041
9.454;1.246334311
9.455;1.285434995
9.456;1.300097752
9.457;1.275659824
9.458;1.226783969
9.459;1.187683284
9.46;1.182795699
9.461;1.217008798
9.462;1.260997067
9.463;1.290322581
9.464;1.290322581
9.465;1.251221896
9.466;1.202346041
9.467;1.173020528
9.468;1.187683284
9.469;1.226783969
9.47;1.270772239
9.471;1.290322581
9.472;1.270772239
9.473;1.226783969
9.474;1.187683284
9.475;1.173020528
9.476;1.202346041
9.477;1.246334311
9.478;1.28054741
9.479;1.285434995
9.48;1.251221896
9.481;1.202346041
9.482;1.173020528
9.483;1.177908113
9.484;1.217008798
9.485;1.260997067
9.486;1.285434995
9.487;1.270772239
9.488;1.226783969
9.489;1.182795699
9.49;1.168132942
9.491;1.187683284
9.492;1.231671554
9.493;1.270772239
9.494;1.28054741
9.495;1.251221896
9.496;1.207233627
9.497;1.168132942
9.498;1.173020528
9.499;1.207233627
9.5;1.251221896
9.501;1.275659824
9.502;1.265884653
9.503;1.226783969
9.504;1.182795699
9.505;1.158357771
9.506;1.177908113
9.507;1.221896383
9.508;1.260997067
9.509;1.275659824
9.51;1.251221896
9.511;1.207233627
9.512;1.168132942
9.513;1.163245357
9.514;1.19257087
9.515;1.23655914
9.516;1.265884653
9.517;1.260997067
9.518;1.226783969
9.519;1.182795699
9.52;1.153470186
9.521;1.163245357
9.522;1.202346041
9.523;1.246334311
9.524;1.260997067
9.525;1.241446725
9.526;1.197458456
9.527;1.158357771
9.528;1.1485826
9.529;1.173020528
9.53;1.212121212
9.531;1.246334311
9.532;1.246334311
9.533;1.217008798
9.534;1.168132942
9.535;1.138807429
9.536;1.143695015
9.537;1.177908113
9.538;1.217008798
9.539;1.241446725
9.54;1.226783969
9.541;1.187683284
9.542;1.143695015
9.543;1.129032258
9.544;1.1485826
9.545;1.187683284
9.546;1.221896383
9.547;1.226783969
9.548;1.202346041
9.549;1.158357771
9.55;1.124144673
9.551;1.124144673
9.552;1.153470186
9.553;1.19257087
9.554;1.221896383
9.555;1.212121212
9.556;1.173020528
9.557;1.133919844
9.558;1.109481916
9.559;1.129032258
9.56;1.163245357
9.561;1.197458456
9.562;1.212121212
9.563;1.187683284
9.564;1.1485826
9.565;1.114369501
9.566;1.109481916
9.567;1.133919844
9.568;1.173020528
9.569;1.202346041
9.57;1.197458456
9.571;1.168132942
9.572;1.124144673
9.573;1.099706745
9.574;1.109481916
9.575;1.143695015
9.576;1.177908113
9.577;1.19257087
9.578;1.182795699
9.579;1.138807429
9.58;1.10459433
9.581;1.094819159
9.582;1.119257087
9.583;1.153470186
9.584;1.187683284
9.585;1.182795699
9.586;1.158357771
9.587;1.119257087
9.588;1.089931574
9.589;1.094819159
9.59;1.129032258
9.591;1.163245357
9.592;1.182795699
9.593;1.168132942
9.594;1.133919844
9.595;1.099706745
9.596;1.085043988
9.597;1.10459433
9.598;1.138807429
9.599;1.168132942
9.6;1.177908113
9.601;1.153470186
9.602;1.114369501
9.603;1.085043988
9.604;1.085043988
9.605;1.114369501
9.606;1.1485826
9.607;1.173020528
9.608;1.163245357
9.609;1.133919844
9.61;1.094819159
9.611;1.075268817
9.612;1.089931574
9.613;1.124144673
9.614;1.158357771
9.615;1.168132942
9.616;1.1485826
9.617;1.109481916
9.618;1.080156403
9.619;1.075268817
9.62;1.099706745
9.621;1.133919844
9.622;1.163245357
9.623;1.163245357
9.624;1.129032258
9.625;1.094819159
9.626;1.070381232
9.627;1.085043988
9.628;1.114369501
9.629;1.143695015
9.63;1.158357771
9.631;1.143695015
9.632;1.109481916
9.633;1.075268817
9.634;1.065493646
9.635;1.089931574
9.636;1.124144673
9.637;1.153470186
9.638;1.153470186
9.639;1.129032258
9.64;1.094819159
9.641;1.065493646
9.642;1.070381232
9.643;1.10459433
9.644;1.138807429
9.645;1.158357771
9.646;1.143695015
9.647;1.114369501
9.648;1.075268817
9.649;1.065493646
9.65;1.085043988
9.651;1.119257087
9.652;1.143695015
9.653;1.153470186
9.654;1.133919844
9.655;1.094819159
9.656;1.070381232
9.657;1.070381232
9.658;1.099706745
9.659;1.129032258
9.66;1.153470186
9.661;1.1485826
9.662;1.119257087
9.663;1.085043988
9.664;1.065493646
9.665;1.080156403
9.666;1.109481916
9.667;1.143695015
9.668;1.153470186
9.669;1.138807429
9.67;1.10459433
9.671;1.075268817
9.672;1.070381232
9.673;1.094819159
9.674;1.129032258
9.675;1.153470186
9.676;1.1485826
9.677;1.124144673
9.678;1.089931574
9.679;1.070381232
9.68;1.075268817
9.681;1.109481916
9.682;1.143695015
9.683;1.158357771
9.684;1.143695015
9.685;1.109481916
9.686;1.080156403
9.687;1.070381232
9.688;1.089931574
9.689;1.124144673
9.69;1.153470186
9.691;1.158357771
9.692;1.133919844
9.693;1.099706745
9.694;1.075268817
9.695;1.080156403
9.696;1.109481916
9.697;1.143695015
9.698;1.163245357
9.699;1.153470186
9.7;1.124144673
9.701;1.089931574
9.702;1.075268817
9.703;1.094819159
9.704;1.129032258
9.705;1.163245357
9.706;1.168132942
9.707;1.1485826
9.708;1.114369501
9.709;1.085043988
9.71;1.089931574
9.711;1.114369501
9.712;1.153470186
9.713;1.177908113
9.714;1.173020528
9.715;1.138807429
9.716;1.10459433
9.717;1.089931574
9.718;1.10459433
9.719;1.138807429
9.72;1.173020528
9.721;1.187683284
9.722;1.168132942
9.723;1.138807429
9.724;1.109481916
9.725;1.10459433
9.726;1.129032258
9.727;1.163245357
9.728;1.19257087
9.729;1.19257087
9.73;1.168132942
9.731;1.129032258
9.732;1.109481916
9.733;1.119257087
9.734;1.153470186
9.735;1.187683284
9.736;1.202346041
9.737;1.19257087
9.738;1.163245357
9.739;1.129032258
9.74;1.119257087
9.741;1.143695015
9.742;1.177908113
9.743;1.207233627
9.744;1.212121212
9.745;1.187683284
9.746;1.153470186
9.747;1.129032258
9.748;1.133919844
9.749;1.163245357
9.75;1.202346041
9.751;1.217008798
9.752;1.212121212
9.753;1.182795699
9.754;1.1485826
9.755;1.133919844
9.756;1.1485826
9.757;1.182795699
9.758;1.212121212
9.759;1.221896383
9.76;1.202346041
9.761;1.168132942
9.762;1.138807429
9.763;1.138807429
9.764;1.163245357
9.765;1.197458456
9.766;1.221896383
9.767;1.217008798
9.768;1.187683284
9.769;1.153470186
9.77;1.138807429
9.771;1.1485826
9.772;1.177908113
9.773;1.212121212
9.774;1.226783969
9.775;1.207233627
9.776;1.173020528
9.777;1.143695015
9.778;1.138807429
9.779;1.163245357
9.78;1.19257087
9.781;1.221896383
9.782;1.221896383
9.783;1.19257087
9.784;1.158357771
9.785;1.138807429
9.786;1.1485826
9.787;1.177908113
9.788;1.207233627
9.789;1.226783969
9.79;1.212121212
9.791;1.182795699
9.792;1.1485826
9.793;1.138807429
9.794;1.158357771
9.795;1.19257087
9.796;1.217008798
9.797;1.221896383
9.798;1.202346041
9.799;1.163245357
9.8;1.143695015
9.801;1.143695015
9.802;1.173020528
9.803;1.207233627
9.804;1.226783969
9.805;1.217008798
9.806;1.187683284
9.807;1.158357771
9.808;1.143695015
9.809;1.158357771
9.81;1.19257087
9.811;1.221896383
9.812;1.226783969
9.813;1.212121212
9.814;1.177908113
9.815;1.1485826
9.816;1.1485826
9.817;1.173020528
9.818;1.212121212
9.819;1.231671554
9.82;1.231671554
9.821;1.202346041
9.822;1.168132942
9.823;1.153470186
9.824;1.168132942
9.825;1.19257087
9.826;1.226783969
9.827;1.23655914
9.828;1.221896383
9.829;1.19257087
9.83;1.163245357
9.831;1.158357771
9.832;1.182795699
9.833;1.217008798
9.834;1.241446725
9.835;1.241446725
9.836;1.217008798
9.837;1.182795699
9.838;1.168132942
9.839;1.173020528
9.84;1.202346041
9.841;1.23655914
9.842;1.251221896
9.843;1.241446725
9.844;1.212121212
9.845;1.182795699
9.846;1.173020528
9.847;1.187683284
9.848;1.221896383
9.849;1.251221896
9.85;1.256109482
9.851;1.23655914
9.852;1.202346041
9.853;1.177908113
9.854;1.182795699
9.855;1.207233627
9.856;1.241446725
9.857;1.256109482
9.858;1.256109482
9.859;1.226783969
9.86;1.19257087
9.861;1.182795699
9.862;1.19257087
9.863;1.221896383
9.864;1.251221896
9.865;1.265884653
9.866;1.246334311
9.867;1.212121212
9.868;1.187683284
9.869;1.187683284
9.87;1.212121212
9.871;1.241446725
9.872;1.265884653
9.873;1.260997067
9.874;1.23655914
9.875;1.207233627
9.876;1.187683284
9.877;1.197458456
9.878;1.226783969
9.879;1.256109482
9.88;1.265884653
9.881;1.256109482
9.882;1.226783969
9.883;1.197458456
9.884;1.187683284
9.885;1.207233627
9.886;1.241446725
9.887;1.265884653
9.888;1.265884653
9.889;1.246334311
9.89;1.212121212
9.891;1.19257087
9.892;1.197458456
9.893;1.221896383
9.894;1.251221896
9.895;1.265884653
9.896;1.260997067
9.897;1.231671554
9.898;1.202346041
9.899;1.19257087
9.9;1.207233627
9.901;1.23655914
9.902;1.260997067
9.903;1.265884653
9.904;1.246334311
9.905;1.217008798
9.906;1.197458456
9.907;1.197458456
9.908;1.226783969
9.909;1.256109482
9.91;1.28054741
9.911;1.270772239
9.912;1.251221896
9.913;1.226783969
9.914;1.212121212
9.915;1.226783969
9.916;1.256109482
9.917;1.285434995
9.918;1.300097752
9.919;1.285434995
9.92;1.260997067
9.921;1.23655914
9.922;1.23655914
9.923;1.260997067
9.924;1.290322581
9.925;1.319648094
9.926;1.319648094
9.927;1.300097752
9.928;1.275659824
9.929;1.260997067
9.93;1.275659824
9.931;1.304985337
9.932;1.339198436
9.933;1.358748778
9.934;1.353861193
9.935;1.324535679
9.936;1.304985337
9.937;1.300097752
9.938;1.324535679
9.939;1.358748778
9.94;1.392961877
9.941;1.397849462
9.942;1.383186706
9.943;1.353861193
9.944;1.339198436
9.945;1.344086022
9.946;1.37829912
9.947;1.412512219
9.948;1.436950147
9.949;1.432062561
9.95;1.407624633
9.951;1.37829912
9.952;1.373411535
9.953;1.392961877
9.954;1.432062561
9.955;1.461388074
9.956;1.476050831
9.957;1.461388074
9.958;1.432062561
9.959;1.407624633
9.96;1.417399804
9.961;1.446725318
9.962;1.485826002
9.963;1.51026393
9.964;1.515151515
9.965;1.485826002
9.966;1.461388074
9.967;1.446725318
9.968;1.46627566
9.969;1.500488759
9.97;1.534701857
9.971;1.544477028
9.972;1.534701857
9.973;1.500488759
9.974;1.476050831
9.975;1.471163245
9.976;1.490713587
9.977;1.524926686
9.978;1.544477028
9.979;1.544477028
9.98;1.515151515
9.981;1.480938416
9.982;1.461388074
9.983;1.46627566
9.984;1.490713587
9.985;1.515151515
9.986;1.524926686
9.987;1.51026393
9.988;1.476050831
9.989;1.441837732
9.99;1.427174976
9.991;1.441837732
9.992;1.46627566
9.993;1.490713587
9.994;1.485826002
9.995;1.461388074
9.996;1.42228739
9.997;1.397849462
9.998;1.397849462
9.999;1.417399804
10;1.446725318
10.001;1.461388074
10.002;1.441837732
10.003;1.412512219
10.004;1.373411535
10.005;1.358748778
10.006;1.368523949
10.007;1.397849462
10.008;1.42228739
10.009;1.427174976
10.01;1.402737048
10.011;1.368523949
10.012;1.33431085
10.013;1.33431085
10.014;1.358748778
10.015;1.388074291
10.016;1.407624633
10.017;1.397849462
10.018;1.363636364
10.019;1.329423265
10.02;1.309872923
10.021;1.324535679
10.022;1.358748778
10.023;1.388074291
10.024;1.397849462
10.025;1.37829912
10.026;1.339198436
10.027;1.309872923
10.028;1.304985337
10.029;1.33431085
10.03;1.373411535
10.031;1.402737048
10.032;1.397849462
10.033;1.368523949
10.034;1.329423265
10.035;1.304985337
10.036;1.319648094
10.037;1.358748778
10.038;1.397849462
10.039;1.412512219
10.04;1.397849462
10.041;1.358748778
10.042;1.324535679
10.043;1.319648094
10.044;1.348973607
10.045;1.388074291
10.046;1.42228739
10.047;1.427174976
10.048;1.402737048
10.049;1.358748778
10.05;1.339198436
10.051;1.348973607
10.052;1.388074291
10.053;1.432062561
10.054;1.456500489
10.055;1.446725318
10.056;1.412512219
10.057;1.37829912
10.058;1.373411535
10.059;1.397849462
10.06;1.446725318
10.061;1.485826002
10.062;1.500488759
10.063;1.480938416
10.064;1.446725318
10.065;1.42228739
10.066;1.432062561
10.067;1.471163245
10.068;1.515151515
10.069;1.544477028
10.07;1.549364614
10.071;1.520039101
10.072;1.490713587
10.073;1.476050831
10.074;1.500488759
10.075;1.544477028
10.076;1.588465298
10.077;1.60801564
10.078;1.593352884
10.079;1.56402737
10.08;1.539589443
10.081;1.544477028
10.082;1.578690127
10.083;1.627565982
10.084;1.661779081
10.085;1.666666667
10.086;1.647116325
10.087;1.612903226
10.088;1.598240469
10.089;1.617790811
10.09;1.661779081
10.091;1.710654936
10.092;1.730205279
10.093;1.725317693
10.094;1.691104594
10.095;1.661779081
10.096;1.661779081
10.097;1.69599218
10.098;1.73998045
10.099;1.779081134
10.1;1.788856305
10.101;1.764418377
10.102;1.725317693
10.103;1.705767351
10.104;1.715542522
10.105;1.754643206
10.106;1.798631476
10.107;1.827956989
10.108;1.823069404
10.109;1.783968719
10.11;1.744868035
10.111;1.730205279
10.112;1.754643206
10.113;1.798631476
10.114;1.83773216
10.115;1.847507331
10.116;1.818181818
10.117;1.769305963
10.118;1.730205279
10.119;1.730205279
10.12;1.764418377
10.121;1.803519062
10.122;1.827956989
10.123;1.818181818
10.124;1.769305963
10.125;1.720430108
10.126;1.69599218
10.127;1.710654936
10.128;1.744868035
10.129;1.779081134
10.13;1.783968719
10.131;1.759530792
10.132;1.705767351
10.133;1.661779081
10.134;1.647116325
10.135;1.671554252
10.136;1.710654936
10.137;1.735092864
10.138;1.720430108
10.139;1.681329423
10.14;1.627565982
10.141;1.593352884
10.142;1.603128055
10.143;1.632453568
10.144;1.666666667
10.145;1.671554252
10.146;1.647116325
10.147;1.598240469
10.148;1.554252199
10.149;1.534701857
10.15;1.554252199
10.151;1.588465298
10.152;1.612903226
10.153;1.60801564
10.154;1.573802542
10.155;1.529814272
10.156;1.495601173
10.157;1.495601173
10.158;1.524926686
10.159;1.559139785
10.16;1.578690127
10.161;1.559139785
10.162;1.524926686
10.163;1.485826002
10.164;1.471163245
10.165;1.485826002
10.166;1.520039101
10.167;1.554252199
10.168;1.559139785
10.169;1.539589443
10.17;1.500488759
10.171;1.476050831
10.172;1.476050831
10.173;1.505376344
10.174;1.539589443
10.175;1.56402737
10.176;1.56402737
10.177;1.539589443
10.178;1.505376344
10.179;1.490713587
10.18;1.51026393
10.181;1.544477028
10.182;1.588465298
10.183;1.603128055
10.184;1.593352884
10.185;1.56402737
10.186;1.534701857
10.187;1.539589443
10.188;1.573802542
10.189;1.617790811
10.19;1.65200391
10.191;1.661779081
10.192;1.642228739
10.193;1.60801564
10.194;1.588465298
10.195;1.60801564
10.196;1.65200391
10.197;1.69599218
10.198;1.725317693
10.199;1.720430108
10.2;1.686217009
10.201;1.656891496
10.202;1.65200391
10.203;1.686217009
10.204;1.735092864
10.205;1.779081134
10.206;1.788856305
10.207;1.769305963
10.208;1.735092864
10.209;1.710654936
10.21;1.725317693
10.211;1.769305963
10.212;1.818181818
10.213;1.847507331
10.214;1.847507331
10.215;1.813294233
10.216;1.774193548
10.217;1.769305963
10.218;1.793743891
10.219;1.842619746
10.22;1.88172043
10.221;1.896383187
10.222;1.876832845
10.223;1.83773216
10.224;1.808406647
10.225;1.813294233
10.226;1.847507331
10.227;1.891495601
10.228;1.920821114
10.229;1.915933529
10.23;1.88172043
10.231;1.847507331
10.232;1.827956989
10.233;1.842619746
10.234;1.876832845
10.235;1.915933529
10.236;1.9257087
10.237;1.906158358
10.238;1.867057674
10.239;1.832844575
10.24;1.823069404
10.241;1.847507331
10.242;1.88172043
10.243;1.906158358
10.244;1.906158358
10.245;1.871945259
10.246;1.832844575
10.247;1.803519062
10.248;1.803519062
10.249;1.832844575
10.25;1.862170088
10.251;1.871945259
10.252;1.857282502
10.253;1.818181818
10.254;1.779081134
10.255;1.759530792
10.256;1.774193548
10.257;1.798631476
10.258;1.823069404
10.259;1.818181818
10.26;1.793743891
10.261;1.749755621
10.262;1.715542522
10.263;1.715542522
10.264;1.730205279
10.265;1.759530792
10.266;1.769305963
10.267;1.759530792
10.268;1.725317693
10.269;1.681329423
10.27;1.661779081
10.271;1.671554252
10.272;1.691104594
10.273;1.715542522
10.274;1.720430108
10.275;1.69599218
10.276;1.661779081
10.277;1.627565982
10.278;1.617790811
10.279;1.632453568
10.28;1.656891496
10.281;1.676441838
10.282;1.666666667
10.283;1.642228739
10.284;1.60801564
10.285;1.578690127
10.286;1.583577713
10.287;1.603128055
10.288;1.632453568
10.289;1.642228739
10.29;1.627565982
10.291;1.593352884
10.292;1.56402737
10.293;1.549364614
10.294;1.56402737
10.295;1.583577713
10.296;1.60801564
10.297;1.60801564
10.298;1.583577713
10.299;1.554252199
10.3;1.534701857
10.301;1.529814272
10.302;1.554252199
10.303;1.573802542
10.304;1.593352884
10.305;1.583577713
10.306;1.559139785
10.307;1.529814272
10.308;1.515151515
10.309;1.524926686
10.31;1.549364614
10.311;1.568914956
10.312;1.578690127
10.313;1.56402737
10.314;1.534701857
10.315;1.515151515
10.316;1.51026393
10.317;1.524926686
10.318;1.549364614
10.319;1.568914956
10.32;1.568914956
10.321;1.549364614
10.322;1.524926686
10.323;1.51026393
10.324;1.515151515
10.325;1.534701857
10.326;1.554252199
10.327;1.568914956
10.328;1.56402737
10.329;1.539589443
10.33;1.520039101
10.331;1.515151515
10.332;1.524926686
10.333;1.544477028
10.334;1.568914956
10.335;1.573802542
10.336;1.559139785
10.337;1.534701857
10.338;1.520039101
10.339;1.524926686
10.34;1.539589443
10.341;1.56402737
10.342;1.578690127
10.343;1.573802542
10.344;1.554252199
10.345;1.534701857
10.346;1.524926686
10.347;1.534701857
10.348;1.554252199
10.349;1.578690127
10.35;1.583577713
10.351;1.573802542
10.352;1.554252199
10.353;1.539589443
10.354;1.534701857
10.355;1.554252199
10.356;1.578690127
10.357;1.593352884
10.358;1.593352884
10.359;1.578690127
10.36;1.554252199
10.361;1.544477028
10.362;1.554252199
10.363;1.573802542
10.364;1.593352884
10.365;1.603128055
10.366;1.598240469
10.367;1.578690127
10.368;1.56402737
10.369;1.559139785
10.37;1.573802542
10.371;1.593352884
10.372;1.617790811
10.373;1.617790811
10.374;1.603128055
10.375;1.583577713
10.376;1.573802542
10.377;1.578690127
10.378;1.598240469
10.379;1.627565982
10.38;1.637341153
10.381;1.632453568
10.382;1.622678397
10.383;1.603128055
10.384;1.603128055
10.385;1.612903226
10.386;1.637341153
10.387;1.661779081
10.388;1.671554252
10.389;1.661779081
10.39;1.647116325
10.391;1.632453568
10.392;1.637341153
10.393;1.656891496
10.394;1.686217009
10.395;1.705767351
10.396;1.705767351
10.397;1.691104594
10.398;1.681329423
10.399;1.676441838
10.4;1.691104594
10.401;1.710654936
10.402;1.73998045
10.403;1.749755621
10.404;1.749755621
10.405;1.735092864
10.406;1.720430108
10.407;1.725317693
10.408;1.73998045
10.409;1.769305963
10.41;1.788856305
10.411;1.793743891
10.412;1.783968719
10.413;1.764418377
10.414;1.759530792
10.415;1.764418377
10.416;1.788856305
10.417;1.813294233
10.418;1.827956989
10.419;1.823069404
10.42;1.808406647
10.421;1.798631476
10.422;1.798631476
10.423;1.813294233
10.424;1.83773216
10.425;1.857282502
10.426;1.867057674
10.427;1.857282502
10.428;1.847507331
10.429;1.832844575
10.43;1.842619746
10.431;1.862170088
10.432;1.886608016
10.433;1.901270772
10.434;1.901270772
10.435;1.891495601
10.436;1.876832845
10.437;1.871945259
10.438;1.88172043
10.439;1.901270772
10.44;1.9257087
10.441;1.930596285
10.442;1.920821114
10.443;1.901270772
10.444;1.891495601
10.445;1.886608016
10.446;1.906158358
10.447;1.9257087
10.448;1.935483871
10.449;1.935483871
10.45;1.920821114
10.451;1.901270772
10.452;1.891495601
10.453;1.896383187
10.454;1.911045943
10.455;1.930596285
10.456;1.935483871
10.457;1.9257087
10.458;1.911045943
10.459;1.891495601
10.46;1.886608016
10.461;1.896383187
10.462;1.911045943
10.463;1.9257087
10.464;1.9257087
10.465;1.911045943
10.466;1.886608016
10.467;1.876832845
10.468;1.871945259
10.469;1.886608016
10.47;1.906158358
10.471;1.911045943
10.472;1.901270772
10.473;1.88172043
10.474;1.857282502
10.475;1.847507331
10.476;1.852394917
10.477;1.867057674
10.478;1.88172043
10.479;1.88172043
10.48;1.862170088
10.481;1.842619746
10.482;1.823069404
10.483;1.818181818
10.484;1.827956989
10.485;1.842619746
10.486;1.852394917
10.487;1.842619746
10.488;1.827956989
10.489;1.803519062
10.49;1.788856305
10.491;1.793743891
10.492;1.803519062
10.493;1.818181818
10.494;1.823069404
10.495;1.808406647
10.496;1.783968719
10.497;1.764418377
10.498;1.754643206
10.499;1.764418377
10.5;1.779081134
10.501;1.788856305
10.502;1.788856305
10.503;1.769305963
10.504;1.73998045
10.505;1.725317693
10.506;1.725317693
10.507;1.735092864
10.508;1.754643206
10.509;1.759530792
10.51;1.749755621
10.511;1.725317693
10.512;1.700879765
10.513;1.691104594
10.514;1.700879765
10.515;1.715542522
10.516;1.730205279
10.517;1.730205279
10.518;1.715542522
10.519;1.691104594
10.52;1.676441838
10.521;1.671554252
10.522;1.686217009
10.523;1.700879765
10.524;1.715542522
10.525;1.705767351
10.526;1.691104594
10.527;1.666666667
10.528;1.656891496
10.529;1.661779081
10.53;1.681329423
10.531;1.700879765
10.532;1.705767351
10.533;1.691104594
10.534;1.671554252
10.535;1.65200391
10.536;1.65200391
10.537;1.666666667
10.538;1.686217009
10.539;1.700879765
10.54;1.700879765
10.541;1.686217009
10.542;1.671554252
10.543;1.661779081
10.544;1.666666667
10.545;1.691104594
10.546;1.715542522
10.547;1.725317693
10.548;1.720430108
10.549;1.710654936
10.55;1.700879765
10.551;1.700879765
10.552;1.710654936
10.553;1.735092864
10.554;1.759530792
10.555;1.759530792
10.556;1.744868035
10.557;1.720430108
10.558;1.715542522
10.559;1.720430108
10.56;1.744868035
10.561;1.774193548
10.562;1.788856305
10.563;1.788856305
10.564;1.769305963
10.565;1.754643206
10.566;1.754643206
10.567;1.769305963
10.568;1.813294233
10.569;1.867057674
10.57;1.842619746
10.571;1.832844575
10.572;1.813294233
10.573;1.803519062
10.574;1.827956989
10.575;1.867057674
10.576;1.906158358
10.577;1.920821114
10.578;1.920821114
10.579;1.920821114
10.58;2.062561095
10.581;1.876832845
10.582;1.847507331
10.583;1.88172043
10.584;1.915933529
10.585;1.920821114
10.586;1.906158358
10.587;1.886608016
10.588;1.867057674
10.589;1.871945259
10.59;1.896383187
10.591;1.9257087
10.592;1.940371457
10.593;1.940371457
10.594;1.920821114
10.595;1.896383187
10.596;1.886608016
10.597;1.906158358
10.598;1.930596285
10.599;1.959921799
10.6;1.964809384
10.601;1.955034213
10.602;1.9257087
10.603;1.906158358
10.604;1.906158358
10.605;1.930596285
10.606;1.955034213
10.607;1.979472141
10.608;1.974584555
10.609;1.959921799
10.61;1.935483871
10.611;1.9257087
10.612;1.935483871
10.613;1.959921799
10.614;1.989247312
10.615;1.999022483
10.616;1.989247312
10.617;1.96969697
10.618;1.945259042
10.619;1.945259042
10.62;1.964809384
10.621;1.999022483
10.622;2.194525904
10.623;2.218963832
10.624;2.160312805
10.625;2.179863148
10.626;2.238514174
10.627;2.209188661
10.628;2.174975562
10.629;2.262952102
10.63;2.11143695
10.631;2.008797654
10.632;1.984359726
10.633;1.959921799
10.634;1.945259042
10.635;1.955034213
10.636;1.979472141
10.637;1.999022483
10.638;1.999022483
10.639;1.984359726
10.64;1.950146628
10.641;1.930596285
10.642;1.930596285
10.643;1.945259042
10.644;1.955034213
10.645;1.96969697
10.646;1.959921799
10.647;1.930596285
10.648;1.901270772
10.649;1.886608016
10.65;1.886608016
10.651;1.906158358
10.652;1.920821114
10.653;1.920821114
10.654;1.906158358
10.655;1.871945259
10.656;1.842619746
10.657;1.83773216
10.658;1.842619746
10.659;1.862170088
10.66;1.871945259
10.661;1.867057674
10.662;1.842619746
10.663;1.808406647
10.664;1.788856305
10.665;1.788856305
10.666;1.803519062
10.667;1.823069404
10.668;1.827956989
10.669;1.813294233
10.67;1.779081134
10.671;1.754643206
10.672;1.73998045
10.673;1.749755621
10.674;1.764418377
10.675;1.783968719
10.676;1.779081134
10.677;1.759530792
10.678;1.725317693
10.679;1.705767351
10.68;1.700879765
10.681;1.710654936
10.682;1.730205279
10.683;1.73998045
10.684;1.725317693
10.685;1.700879765
10.686;1.676441838
10.687;1.661779081
10.688;1.661779081
10.689;1.681329423
10.69;1.69599218
10.691;1.69599218
10.692;1.686217009
10.693;1.656891496
10.694;1.637341153
10.695;1.632453568
10.696;1.642228739
10.697;1.656891496
10.698;1.671554252
10.699;1.666666667
10.7;1.65200391
10.701;1.627565982
10.702;1.612903226
10.703;1.612903226
10.704;1.627565982
10.705;1.647116325
10.706;1.656891496
10.707;1.647116325
10.708;1.627565982
10.709;1.60801564
10.71;1.603128055
10.711;1.60801564
10.712;1.627565982
10.713;1.642228739
10.714;1.647116325
10.715;1.632453568
10.716;1.612903226
10.717;1.598240469
10.718;1.598240469
10.719;1.612903226
10.72;1.632453568
10.721;1.642228739
10.722;1.637341153
10.723;1.622678397
10.724;1.603128055
10.725;1.593352884
10.726;1.603128055
10.727;1.617790811
10.728;1.642228739
10.729;1.642228739
10.73;1.632453568
10.731;1.612903226
10.732;1.598240469
10.733;1.598240469
10.734;1.60801564
10.735;1.627565982
10.736;1.642228739
10.737;1.642228739
10.738;1.622678397
10.739;1.603128055
10.74;1.593352884
10.741;1.598240469
10.742;1.612903226
10.743;1.632453568
10.744;1.637341153
10.745;1.627565982
10.746;1.60801564
10.747;1.593352884
10.748;1.583577713
10.749;1.593352884
10.75;1.612903226
10.751;1.627565982
10.752;1.622678397
10.753;1.60801564
10.754;1.588465298
10.755;1.573802542
10.756;1.573802542
10.757;1.588465298
10.758;1.60801564
10.759;1.617790811
10.76;1.60801564
10.761;1.593352884
10.762;1.568914956
10.763;1.56402737
10.764;1.573802542
10.765;1.593352884
10.766;1.60801564
10.767;1.612903226
10.768;1.603128055
10.769;1.583577713
10.77;1.568914956
10.771;1.568914956
10.772;1.583577713
10.773;1.60801564
10.774;1.622678397
10.775;1.617790811
10.776;1.603128055
10.777;1.588465298
10.778;1.578690127
10.779;1.588465298
10.78;1.60801564
10.781;1.632453568
10.782;1.637341153
10.783;1.632453568
10.784;1.612903226
10.785;1.598240469
10.786;1.598240469
10.787;1.612903226
10.788;1.642228739
10.789;1.656891496
10.79;1.656891496
10.791;1.642228739
10.792;1.622678397
10.793;1.617790811
10.794;1.622678397
10.795;1.647116325
10.796;1.671554252
10.797;1.681329423
10.798;1.671554252
10.799;1.656891496
10.8;1.637341153
10.801;1.637341153
10.802;1.65200391
10.803;1.676441838
10.804;1.69599218
10.805;1.700879765
10.806;1.686217009
10.807;1.666666667
10.808;1.656891496
10.809;1.661779081
10.81;1.681329423
10.811;1.705767351
10.812;1.715542522
10.813;1.710654936
10.814;1.691104594
10.815;1.676441838
10.816;1.666666667
10.817;1.676441838
10.818;1.700879765
10.819;1.715542522
10.82;1.720430108
10.821;1.710654936
10.822;1.691104594
10.823;1.676441838
10.824;1.676441838
10.825;1.686217009
10.826;1.710654936
10.827;1.720430108
10.828;1.715542522
10.829;1.700879765
10.83;1.676441838
10.831;1.671554252
10.832;1.671554252
10.833;1.69599218
10.834;1.705767351
10.835;1.710654936
10.836;1.700879765
10.837;1.681329423
10.838;1.661779081
10.839;1.656891496
10.84;1.666666667
10.841;1.686217009
10.842;1.69599218
10.843;1.691104594
10.844;1.671554252
10.845;1.647116325
10.846;1.637341153
10.847;1.642228739
10.848;1.65200391
10.849;1.671554252
10.85;1.671554252
10.851;1.65200391
10.852;1.632453568
10.853;1.612903226
10.854;1.612903226
10.855;1.622678397
10.856;1.637341153
10.857;1.647116325
10.858;1.637341153
10.859;1.617790811
10.86;1.593352884
10.861;1.583577713
10.862;1.593352884
10.863;1.60801564
10.864;1.617790811
10.865;1.617790811
10.866;1.603128055
10.867;1.573802542
10.868;1.559139785
10.869;1.56402737
10.87;1.578690127
10.871;1.593352884
10.872;1.603128055
10.873;1.593352884
10.874;1.568914956
10.875;1.544477028
10.876;1.539589443
10.877;1.549364614
10.878;1.568914956
10.879;1.583577713
10.88;1.578690127
10.881;1.56402737
10.882;1.539589443
10.883;1.520039101
10.884;1.524926686
10.885;1.544477028
10.886;1.56402737
10.887;1.568914956
10.888;1.559139785
10.889;1.534701857
10.89;1.515151515
10.891;1.505376344
10.892;1.520039101
10.893;1.539589443
10.894;1.554252199
10.895;1.554252199
10.896;1.534701857
10.897;1.51026393
10.898;1.490713587
10.899;1.490713587
10.9;1.51026393
10.901;1.529814272
10.902;1.539589443
10.903;1.529814272
10.904;1.51026393
10.905;1.480938416
10.906;1.471163245
10.907;1.485826002
10.908;1.505376344
10.909;1.520039101
10.91;1.520039101
10.911;1.500488759
10.912;1.476050831
10.913;1.456500489
10.914;1.456500489
10.915;1.471163245
10.916;1.495601173
10.917;1.505376344
10.918;1.495601173
10.919;1.471163245
10.92;1.446725318
10.921;1.436950147
10.922;1.446725318
10.923;1.461388074
10.924;1.480938416
10.925;1.485826002
10.926;1.471163245
10.927;1.446725318
10.928;1.427174976
10.929;1.427174976
10.93;1.441837732
10.931;1.461388074
10.932;1.480938416
10.933;1.476050831
10.934;1.456500489
10.935;1.432062561
10.936;1.42228739
10.937;1.432062561
10.938;1.451612903
10.939;1.476050831
10.94;1.480938416
10.941;1.471163245
10.942;1.451612903
10.943;1.432062561
10.944;1.432062561
10.945;1.446725318
10.946;1.471163245
10.947;1.490713587
10.948;1.495601173
10.949;1.480938416
10.95;1.456500489
10.951;1.446725318
10.952;1.456500489
10.953;1.480938416
10.954;1.500488759
10.955;1.520039101
10.956;1.51026393
10.957;1.495601173
10.958;1.476050831
10.959;1.471163245
10.96;1.485826002
10.961;1.515151515
10.962;1.539589443
10.963;1.539589443
10.964;1.529814272
10.965;1.51026393
10.966;1.495601173
10.967;1.505376344
10.968;1.529814272
10.969;1.559139785
10.97;1.573802542
10.971;1.573802542
10.972;1.554252199
10.973;1.534701857
10.974;1.529814272
10.975;1.549364614
10.976;1.573802542
10.977;1.598240469
10.978;1.60801564
10.979;1.593352884
10.98;1.573802542
10.981;1.56402737
10.982;1.56402737
10.983;1.583577713
10.984;1.612903226
10.985;1.632453568
10.986;1.627565982
10.987;1.612903226
10.988;1.588465298
10.989;1.578690127
10.99;1.588465298
10.991;1.617790811
10.992;1.637341153
10.993;1.647116325
10.994;1.637341153
10.995;1.612903226
10.996;1.593352884
10.997;1.598240469
10.998;1.612903226
10.999;1.637341153
11;1.656891496
11.001;1.656891496
11.002;1.637341153
11.003;1.617790811
11.004;1.603128055
11.005;1.612903226
11.006;1.632453568
11.007;1.656891496
11.008;1.666666667
11.009;1.661779081
11.01;1.642228739
11.011;1.622678397
11.012;1.617790811
11.013;1.632453568
11.014;1.656891496
11.015;1.676441838
11.016;1.681329423
11.017;1.666666667
11.018;1.647116325
11.019;1.632453568
11.02;1.637341153
11.021;1.656891496
11.022;1.681329423
11.023;1.700879765
11.024;1.69599218
11.025;1.681329423
11.026;1.661779081
11.027;1.656891496
11.028;1.671554252
11.029;1.69599218
11.03;1.720430108
11.031;1.730205279
11.032;1.720430108
11.033;1.700879765
11.034;1.691104594
11.035;1.691104594
11.036;1.715542522
11.037;1.73998045
11.038;1.759530792
11.039;1.764418377
11.04;1.744868035
11.041;1.730205279
11.042;1.725317693
11.043;1.73998045
11.044;1.764418377
11.045;1.788856305
11.046;1.798631476
11.047;1.798631476
11.048;1.779081134
11.049;1.769305963
11.05;1.774193548
11.051;1.793743891
11.052;1.823069404
11.053;1.842619746
11.054;1.852394917
11.055;1.842619746
11.056;1.823069404
11.057;1.818181818
11.058;1.832844575
11.059;1.857282502
11.06;1.886608016
11.061;1.906158358
11.062;1.901270772
11.063;1.891495601
11.064;1.876832845
11.065;1.88172043
11.066;1.901270772
11.067;1.930596285
11.068;1.955034213
11.069;1.964809384
11.07;1.959921799
11.071;1.945259042
11.072;1.935483871
11.073;1.945259042
11.074;1.974584555
11.075;1.999022483
11.076;2.018572825
11.077;2.018572825
11.078;2.008797654
11.079;1.994134897
11.08;1.999022483
11.081;2.013685239
11.082;2.038123167
11.083;2.062561095
11.084;2.072336266
11.085;2.06744868
11.086;2.052785924
11.087;2.047898338
11.088;2.052785924
11.089;2.072336266
11.09;2.101661779
11.091;2.116324536
11.092;2.116324536
11.093;2.106549365
11.094;2.091886608
11.095;2.091886608
11.096;2.101661779
11.097;2.126099707
11.098;2.145650049
11.099;2.15542522
11.1;2.150537634
11.101;2.135874878
11.102;2.126099707
11.103;2.126099707
11.104;2.140762463
11.105;2.165200391
11.106;2.179863148
11.107;2.179863148
11.108;2.170087977
11.109;2.15542522
11.11;2.145650049
11.111;2.150537634
11.112;2.174975562
11.113;2.194525904
11.114;2.204301075
11.115;2.19941349
11.116;2.179863148
11.117;2.165200391
11.118;2.160312805
11.119;2.174975562
11.12;2.194525904
11.121;2.209188661
11.122;2.209188661
11.123;2.19941349
11.124;2.184750733
11.125;2.165200391
11.126;2.165200391
11.127;2.184750733
11.128;2.204301075
11.129;2.214076246
11.13;2.209188661
11.131;2.194525904
11.132;2.174975562
11.133;2.170087977
11.134;2.174975562
11.135;2.194525904
11.136;2.209188661
11.137;2.214076246
11.138;2.204301075
11.139;2.179863148
11.14;2.165200391
11.141;2.165200391
11.142;2.179863148
11.143;2.19941349
11.144;2.209188661
11.145;2.204301075
11.146;2.189638319
11.147;2.170087977
11.148;2.160312805
11.149;2.165200391
11.15;2.179863148
11.151;2.194525904
11.152;2.19941349
11.153;2.189638319
11.154;2.165200391
11.155;2.150537634
11.156;2.145650049
11.157;2.15542522
11.158;2.170087977
11.159;2.184750733
11.16;2.184750733
11.161;2.165200391
11.162;2.145650049
11.163;2.135874878
11.164;2.135874878
11.165;2.15542522
11.166;2.170087977
11.167;2.179863148
11.168;2.170087977
11.169;2.15542522
11.17;2.135874878
11.171;2.130987292
11.172;2.145650049
11.173;2.165200391
11.174;2.179863148
11.175;2.184750733
11.176;2.174975562
11.177;2.15542522
11.178;2.145650049
11.179;2.150537634
11.18;2.170087977
11.181;2.189638319
11.182;2.19941349
11.183;2.19941349
11.184;2.184750733
11.185;2.170087977
11.186;2.165200391
11.187;2.170087977
11.188;2.194525904
11.189;2.214076246
11.19;2.214076246
11.191;2.209188661
11.192;2.189638319
11.193;2.179863148
11.194;2.179863148
11.195;2.19941349
11.196;2.214076246
11.197;2.228739003
11.198;2.233626588
11.199;2.218963832
11.2;2.204301075
11.201;2.19941349
11.202;2.204301075
11.203;2.223851417
11.204;2.24340176
11.205;2.258064516
11.206;2.248289345
11.207;2.238514174
11.208;2.228739003
11.209;2.228739003
11.21;2.24340176
11.211;2.267839687
11.212;2.287390029
11.213;2.287390029
11.214;2.277614858
11.215;2.267839687
11.216;2.258064516
11.217;2.272727273
11.218;2.287390029
11.219;2.306940371
11.22;2.321603128
11.221;2.321603128
11.222;2.306940371
11.223;2.2971652
11.224;2.2971652
11.225;2.306940371
11.226;2.326490714
11.227;2.346041056
11.228;2.355816227
11.229;2.350928641
11.23;2.336265885
11.231;2.326490714
11.232;2.331378299
11.233;2.350928641
11.234;2.370478983
11.235;2.380254154
11.236;2.380254154
11.237;2.375366569
11.238;2.360703812
11.239;2.355816227
11.24;2.370478983
11.241;2.380254154
11.242;2.404692082
11.243;2.414467253
11.244;2.404692082
11.245;2.394916911
11.246;2.38514174
11.247;2.38514174
11.248;2.399804497
11.249;2.414467253
11.25;2.42913001
11.251;2.42913001
11.252;2.424242424
11.253;2.409579668
11.254;2.399804497
11.255;2.409579668
11.256;2.424242424
11.257;2.438905181
11.258;2.448680352
11.259;2.448680352
11.26;2.434017595
11.261;2.419354839
11.262;2.419354839
11.263;2.42913001
11.264;2.443792766
11.265;2.458455523
11.266;2.463343109
11.267;2.453567937
11.268;2.438905181
11.269;2.42913001
11.27;2.424242424
11.271;2.438905181
11.272;2.458455523
11.273;2.463343109
11.274;2.463343109
11.275;2.448680352
11.276;2.434017595
11.277;2.424242424
11.278;2.42913001
11.279;2.443792766
11.28;2.458455523
11.281;2.463343109
11.282;2.458455523
11.283;2.438905181
11.284;2.424242424
11.285;2.419354839
11.286;2.42913001
11.287;2.443792766
11.288;2.453567937
11.289;2.448680352
11.29;2.443792766
11.291;2.424242424
11.292;2.414467253
11.293;2.414467253
11.294;2.424242424
11.295;2.438905181
11.296;2.443792766
11.297;2.438905181
11.298;2.42913001
11.299;2.409579668
11.3;2.404692082
11.301;2.409579668
11.302;2.419354839
11.303;2.434017595
11.304;2.434017595
11.305;2.424242424
11.306;2.409579668
11.307;2.394916911
11.308;2.394916911
11.309;2.404692082
11.31;2.414467253
11.311;2.424242424
11.312;2.424242424
11.313;2.409579668
11.314;2.394916911
11.315;2.380254154
11.316;2.38514174
11.317;2.399804497
11.318;2.409579668
11.319;2.414467253
11.32;2.409579668
11.321;2.390029326
11.322;2.375366569
11.323;2.370478983
11.324;2.375366569
11.325;2.38514174
11.326;2.399804497
11.327;2.399804497
11.328;2.38514174
11.329;2.370478983
11.33;2.355816227
11.331;2.350928641
11.332;2.365591398
11.333;2.380254154
11.334;2.38514174
11.335;2.375366569
11.336;2.365591398
11.337;2.34115347
11.338;2.336265885
11.339;2.34115347
11.34;2.350928641
11.341;2.360703812
11.342;2.365591398
11.343;2.355816227
11.344;2.331378299
11.345;2.316715543
11.346;2.311827957
11.347;2.321603128
11.348;2.336265885
11.349;2.34115347
11.35;2.336265885
11.351;2.321603128
11.352;2.306940371
11.353;2.287390029
11.354;2.292277615
11.355;2.302052786
11.356;2.316715543
11.357;2.316715543
11.358;2.306940371
11.359;2.292277615
11.36;2.272727273
11.361;2.267839687
11.362;2.272727273
11.363;2.287390029
11.364;2.2971652
11.365;2.2971652
11.366;2.282502444
11.367;2.262952102
11.368;2.248289345
11.369;2.24340176
11.37;2.258064516
11.371;2.272727273
11.372;2.277614858
11.373;2.267839687
11.374;2.253176931
11.375;2.233626588
11.376;2.228739003
11.377;2.233626588
11.378;2.248289345
11.379;2.258064516
11.38;2.262952102
11.381;2.248289345
11.382;2.228739003
11.383;2.214076246
11.384;2.214076246
11.385;2.218963832
11.386;2.238514174
11.387;2.248289345
11.388;2.24340176
11.389;2.228739003
11.39;2.209188661
11.391;2.204301075
11.392;2.204301075
11.393;2.223851417
11.394;2.238514174
11.395;2.238514174
11.396;2.228739003
11.397;2.214076246
11.398;2.194525904
11.399;2.194525904
11.4;2.204301075
11.401;2.218963832
11.402;2.233626588
11.403;2.233626588
11.404;2.218963832
11.405;2.19941349
11.406;2.194525904
11.407;2.19941349
11.408;2.209188661
11.409;2.228739003
11.41;2.233626588
11.411;2.223851417
11.412;2.209188661
11.413;2.194525904
11.414;2.189638319
11.415;2.204301075
11.416;2.218963832
11.417;2.233626588
11.418;2.228739003
11.419;2.218963832
11.42;2.19941349
11.421;2.194525904
11.422;2.19941349
11.423;2.214076246
11.424;2.228739003
11.425;2.238514174
11.426;2.228739003
11.427;2.214076246
11.428;2.19941349
11.429;2.19941349
11.43;2.204301075
11.431;2.223851417
11.432;2.238514174
11.433;2.238514174
11.434;2.228739003
11.435;2.214076246
11.436;2.204301075
11.437;2.209188661
11.438;2.223851417
11.439;2.24340176
11.44;2.253176931
11.441;2.248289345
11.442;2.233626588
11.443;2.214076246
11.444;2.214076246
11.445;2.228739003
11.446;2.24340176
11.447;2.262952102
11.448;2.267839687
11.449;2.253176931
11.45;2.24340176
11.451;2.233626588
11.452;2.238514174
11.453;2.258064516
11.454;2.277614858
11.455;2.292277615
11.456;2.287390029
11.457;2.272727273
11.458;2.253176931
11.459;2.248289345
11.46;2.262952102
11.461;2.282502444
11.462;2.2971652
11.463;2.302052786
11.464;2.2971652
11.465;2.277614858
11.466;2.272727273
11.467;2.282502444
11.468;2.2971652
11.469;2.321603128
11.47;2.336265885
11.471;2.336265885
11.472;2.321603128
11.473;2.311827957
11.474;2.311827957
11.475;2.321603128
11.476;2.346041056
11.477;2.365591398
11.478;2.370478983
11.479;2.365591398
11.48;2.350928641
11.481;2.34115347
11.482;2.346041056
11.483;2.365591398
11.484;2.380254154
11.485;2.399804497
11.486;2.399804497
11.487;2.38514174
11.488;2.370478983
11.489;2.365591398
11.49;2.380254154
11.491;2.394916911
11.492;2.414467253
11.493;2.419354839
11.494;2.409579668
11.495;2.394916911
11.496;2.38514174
11.497;2.38514174
11.498;2.399804497
11.499;2.419354839
11.5;2.42913001
11.501;2.424242424
11.502;2.414467253
11.503;2.394916911
11.504;2.38514174
11.505;2.394916911
11.506;2.409579668
11.507;2.424242424
11.508;2.42913001
11.509;2.419354839
11.51;2.399804497
11.511;2.380254154
11.512;2.380254154
11.513;2.390029326
11.514;2.409579668
11.515;2.419354839
11.516;2.409579668
11.517;2.394916911
11.518;2.375366569
11.519;2.370478983
11.52;2.370478983
11.521;2.38514174
11.522;2.404692082
11.523;2.404692082
11.524;2.394916911
11.525;2.375366569
11.526;2.355816227
11.527;2.355816227
11.528;2.365591398
11.529;2.375366569
11.53;2.390029326
11.531;2.390029326
11.532;2.365591398
11.533;2.350928641
11.534;2.336265885
11.535;2.34115347
11.536;2.350928641
11.537;2.370478983
11.538;2.375366569
11.539;2.365591398
11.54;2.350928641
11.541;2.331378299
11.542;2.321603128
11.543;2.336265885
11.544;2.355816227
11.545;2.365591398
11.546;2.370478983
11.547;2.360703812
11.548;2.34115347
11.549;2.336265885
11.55;2.350928641
11.551;2.375366569
11.552;2.404692082
11.553;2.424242424
11.554;2.42913001
11.555;2.424242424
11.556;2.419354839
11.557;2.419354839
11.558;2.443792766
11.559;2.47311828
11.56;2.502443793
11.561;2.512218964
11.562;2.512218964
11.563;2.502443793
11.564;2.497556207
11.565;2.512218964
11.566;2.536656891
11.567;2.565982405
11.568;2.585532747
11.569;2.590420332
11.57;2.585532747
11.571;2.57086999
11.572;2.57086999
11.573;2.585532747
11.574;2.609970674
11.575;2.634408602
11.576;2.644183773
11.577;2.639296188
11.578;2.624633431
11.579;2.61485826
11.58;2.61485826
11.581;2.634408602
11.582;2.65884653
11.583;2.673509286
11.584;2.673509286
11.585;2.663734115
11.586;2.644183773
11.587;2.639296188
11.588;2.644183773
11.589;2.663734115
11.59;2.683284457
11.591;2.693059629
11.592;2.683284457
11.593;2.663734115
11.594;2.649071359
11.595;2.649071359
11.596;2.65884653
11.597;2.678396872
11.598;2.693059629
11.599;2.688172043
11.6;2.678396872
11.601;2.65884653
11.602;2.644183773
11.603;2.649071359
11.604;2.663734115
11.605;2.683284457
11.606;2.688172043
11.607;2.683284457
11.608;2.663734115
11.609;2.644183773
11.61;2.644183773
11.611;2.649071359
11.612;2.668621701
11.613;2.683284457
11.614;2.683284457
11.615;2.668621701
11.616;2.653958944
11.617;2.639296188
11.618;2.639296188
11.619;2.649071359
11.62;2.668621701
11.621;2.678396872
11.622;2.668621701
11.623;2.653958944
11.624;2.629521017
11.625;2.624633431
11.626;2.624633431
11.627;2.639296188
11.628;2.653958944
11.629;2.65884653
11.63;2.644183773
11.631;2.619745846
11.632;2.600195503
11.633;2.595307918
11.634;2.605083089
11.635;2.619745846
11.636;2.624633431
11.637;2.619745846
11.638;2.600195503
11.639;2.575757576
11.64;2.561094819
11.641;2.561094819
11.642;2.57086999
11.643;2.580645161
11.644;2.575757576
11.645;2.561094819
11.646;2.536656891
11.647;2.512218964
11.648;2.502443793
11.649;2.507331378
11.65;2.512218964
11.651;2.517106549
11.652;2.507331378
11.653;2.487781036
11.654;2.458455523
11.655;2.438905181
11.656;2.434017595
11.657;2.438905181
11.658;2.443792766
11.659;2.448680352
11.66;2.42913001
11.661;2.404692082
11.662;2.380254154
11.663;2.360703812
11.664;2.370478983
11.665;2.375366569
11.666;2.38514174
11.667;2.375366569
11.668;2.355816227
11.669;2.331378299
11.67;2.306940371
11.671;2.302052786
11.672;2.306940371
11.673;2.316715543
11.674;2.321603128
11.675;2.311827957
11.676;2.282502444
11.677;2.258064516
11.678;2.24340176
11.679;2.24340176
11.68;2.258064516
11.681;2.267839687
11.682;2.267839687
11.683;2.248289345
11.684;2.228739003
11.685;2.204301075
11.686;2.19941349
11.687;2.214076246
11.688;2.228739003
11.689;2.238514174
11.69;2.233626588
11.691;2.214076246
11.692;2.189638319
11.693;2.184750733
11.694;2.189638319
11.695;2.204301075
11.696;2.223851417
11.697;2.233626588
11.698;2.223851417
11.699;2.204301075
11.7;2.189638319
11.701;2.184750733
11.702;2.19941349
11.703;2.223851417
11.704;2.238514174
11.705;2.24340176
11.706;2.228739003
11.707;2.214076246
11.708;2.204301075
11.709;2.214076246
11.71;2.233626588
11.711;2.253176931
11.712;2.267839687
11.713;2.267839687
11.714;2.253176931
11.715;2.238514174
11.716;2.238514174
11.717;2.253176931
11.718;2.272727273
11.719;2.2971652
11.72;2.302052786
11.721;2.287390029
11.722;2.272727273
11.723;2.262952102
11.724;2.262952102
11.725;2.282502444
11.726;2.306940371
11.727;2.316715543
11.728;2.316715543
11.729;2.302052786
11.73;2.282502444
11.731;2.277614858
11.732;2.287390029
11.733;2.306940371
11.734;2.321603128
11.735;2.326490714
11.736;2.316715543
11.737;2.292277615
11.738;2.277614858
11.739;2.277614858
11.74;2.292277615
11.741;2.311827957
11.742;2.321603128
11.743;2.316715543
11.744;2.302052786
11.745;2.282502444
11.746;2.272727273
11.747;2.272727273
11.748;2.292277615
11.749;2.306940371
11.75;2.311827957
11.751;2.2971652
11.752;2.277614858
11.753;2.258064516
11.754;2.248289345
11.755;2.258064516
11.756;2.272727273
11.757;2.282502444
11.758;2.282502444
11.759;2.258064516
11.76;2.233626588
11.761;2.214076246
11.762;2.209188661
11.763;2.223851417
11.764;2.238514174
11.765;2.238514174
11.766;2.223851417
11.767;2.194525904
11.768;2.170087977
11.769;2.15542522
11.77;2.160312805
11.771;2.170087977
11.772;2.179863148
11.773;2.170087977
11.774;2.150537634
11.775;2.116324536
11.776;2.096774194
11.777;2.091886608
11.778;2.096774194
11.779;2.11143695
11.78;2.116324536
11.781;2.101661779
11.782;2.072336266
11.783;2.043010753
11.784;2.023460411
11.785;2.023460411
11.786;2.038123167
11.787;2.047898338
11.788;2.047898338
11.789;2.023460411
11.79;1.994134897
11.791;1.964809384
11.792;1.959921799
11.793;1.96969697
11.794;1.984359726
11.795;1.994134897
11.796;1.984359726
11.797;1.964809384
11.798;1.930596285
11.799;1.911045943
11.8;1.915933529
11.801;1.930596285
11.802;1.950146628
11.803;1.955034213
11.804;1.935483871
11.805;1.911045943
11.806;1.88172043
11.807;1.871945259
11.808;1.886608016
11.809;1.901270772
11.81;1.915933529
11.811;1.911045943
11.812;1.891495601
11.813;1.862170088
11.814;1.83773216
11.815;1.83773216
11.816;1.852394917
11.817;1.871945259
11.818;1.88172043
11.819;1.867057674
11.82;1.83773216
11.821;1.813294233
11.822;1.798631476
11.823;1.808406647
11.824;1.827956989
11.825;1.842619746
11.826;1.847507331
11.827;1.827956989
11.828;1.798631476
11.829;1.774193548
11.83;1.774193548
11.831;1.793743891
11.832;1.813294233
11.833;1.823069404
11.834;1.818181818
11.835;1.788856305
11.836;1.759530792
11.837;1.749755621
11.838;1.754643206
11.839;1.774193548
11.84;1.798631476
11.841;1.803519062
11.842;1.783968719
11.843;1.754643206
11.844;1.730205279
11.845;1.725317693
11.846;1.73998045
11.847;1.764418377
11.848;1.774193548
11.849;1.769305963
11.85;1.744868035
11.851;1.715542522
11.852;1.691104594
11.853;1.700879765
11.854;1.720430108
11.855;1.73998045
11.856;1.744868035
11.857;1.735092864
11.858;1.700879765
11.859;1.671554252
11.86;1.661779081
11.861;1.676441838
11.862;1.69599218
11.863;1.715542522
11.864;1.705767351
11.865;1.681329423
11.866;1.65200391
11.867;1.627565982
11.868;1.627565982
11.869;1.647116325
11.87;1.666666667
11.871;1.671554252
11.872;1.661779081
11.873;1.627565982
11.874;1.593352884
11.875;1.578690127
11.876;1.593352884
11.877;1.617790811
11.878;1.632453568
11.879;1.632453568
11.88;1.60801564
11.881;1.573802542
11.882;1.549364614
11.883;1.549364614
11.884;1.568914956
11.885;1.598240469
11.886;1.60801564
11.887;1.598240469
11.888;1.573802542
11.889;1.544477028
11.89;1.524926686
11.891;1.539589443
11.892;1.56402737
11.893;1.593352884
11.894;1.598240469
11.895;1.578690127
11.896;1.549364614
11.897;1.520039101
11.898;1.520039101
11.899;1.539589443
11.9;1.568914956
11.901;1.588465298
11.902;1.583577713
11.903;1.559139785
11.904;1.529814272
11.905;1.515151515
11.906;1.524926686
11.907;1.554252199
11.908;1.583577713
11.909;1.598240469
11.91;1.588465298
11.911;1.56402737
11.912;1.539589443
11.913;1.539589443
11.914;1.56402737
11.915;1.598240469
11.916;1.622678397
11.917;1.632453568
11.918;1.612903226
11.919;1.588465298
11.92;1.578690127
11.921;1.593352884
11.922;1.622678397
11.923;1.656891496
11.924;1.681329423
11.925;1.676441838
11.926;1.656891496
11.927;1.637341153
11.928;1.637341153
11.929;1.661779081
11.93;1.69599218
11.931;1.725317693
11.932;1.735092864
11.933;1.725317693
11.934;1.710654936
11.935;1.691104594
11.936;1.705767351
11.937;1.735092864
11.938;1.769305963
11.939;1.793743891
11.94;1.798631476
11.941;1.779081134
11.942;1.764418377
11.943;1.759530792
11.944;1.783968719
11.945;1.813294233
11.946;1.847507331
11.947;1.862170088
11.948;1.857282502
11.949;1.842619746
11.95;1.827956989
11.951;1.832844575
11.952;1.862170088
11.953;1.896383187
11.954;1.920821114
11.955;1.9257087
11.956;1.911045943
11.957;1.896383187
11.958;1.891495601
11.959;1.906158358
11.96;1.935483871
11.961;1.964809384
11.962;1.979472141
11.963;1.974584555
11.964;1.955034213
11.965;1.940371457
11.966;1.945259042
11.967;1.964809384
11.968;1.999022483
11.969;2.018572825
11.97;2.023460411
11.971;2.013685239
11.972;1.994134897
11.973;1.989247312
11.974;1.999022483
11.975;2.023460411
11.976;2.047898338
11.977;2.06744868
11.978;2.062561095
11.979;2.047898338
11.98;2.033235582
11.981;2.033235582
11.982;2.052785924
11.983;2.072336266
11.984;2.096774194
11.985;2.106549365
11.986;2.091886608
11.987;2.077223851
11.988;2.072336266
11.989;2.077223851
11.99;2.096774194
11.991;2.116324536
11.992;2.130987292
11.993;2.130987292
11.994;2.121212121
11.995;2.106549365
11.996;2.101661779
11.997;2.11143695
11.998;2.135874878
11.999;2.150537634
12;2.165200391
12.001;2.15542522
12.002;2.140762463
12.003;2.135874878
12.004;2.140762463
12.005;2.160312805
12.006;2.179863148
12.007;2.19941349
12.008;2.204301075
12.009;2.194525904
12.01;2.184750733
12.011;2.184750733
12.012;2.189638319
12.013;2.209188661
12.014;2.228739003
12.015;2.238514174
12.016;2.238514174
12.017;2.228739003
12.018;2.214076246
12.019;2.223851417
12.02;2.233626588
12.021;2.248289345
12.022;2.262952102
12.023;2.272727273
12.024;2.262952102
12.025;2.253176931
12.026;2.24340176
12.027;2.253176931
12.028;2.262952102
12.029;2.282502444
12.03;2.292277615
12.031;2.287390029
12.032;2.282502444
12.033;2.267839687
12.034;2.267839687
12.035;2.277614858
12.036;2.292277615
12.037;2.302052786
12.038;2.306940371
12.039;2.302052786
12.04;2.287390029
12.041;2.272727273
12.042;2.277614858
12.043;2.287390029
12.044;2.302052786
12.045;2.311827957
12.046;2.306940371
12.047;2.292277615
12.048;2.277614858
12.049;2.272727273
12.05;2.272727273
12.051;2.287390029
12.052;2.2971652
12.053;2.302052786
12.054;2.292277615
12.055;2.277614858
12.056;2.262952102
12.057;2.258064516
12.058;2.267839687
12.059;2.282502444
12.06;2.287390029
12.061;2.287390029
12.062;2.267839687
12.063;2.253176931
12.064;2.238514174
12.065;2.248289345
12.066;2.253176931
12.067;2.267839687
12.068;2.272727273
12.069;2.262952102
12.07;2.24340176
12.071;2.228739003
12.072;2.228739003
12.073;2.238514174
12.074;2.253176931
12.075;2.262952102
12.076;2.262952102
12.077;2.248289345
12.078;2.233626588
12.079;2.223851417
12.08;2.223851417
12.081;2.238514174
12.082;2.258064516
12.083;2.267839687
12.084;2.258064516
12.085;2.24340176
12.086;2.228739003
12.087;2.223851417
12.088;2.233626588
12.089;2.253176931
12.09;2.267839687
12.091;2.267839687
12.092;2.253176931
12.093;2.233626588
12.094;2.218963832
12.095;2.218963832
12.096;2.233626588
12.097;2.253176931
12.098;2.258064516
12.099;2.248289345
12.1;2.223851417
12.101;2.189638319
12.102;2.174975562
12.103;2.179863148
12.104;2.194525904
12.105;2.204301075
12.106;2.19941349
12.107;2.179863148
12.108;2.15542522
12.109;2.130987292
12.11;2.126099707
12.111;2.135874878
12.112;2.145650049
12.113;2.150537634
12.114;2.140762463
12.115;2.116324536
12.116;2.091886608
12.117;2.077223851
12.118;2.077223851
12.119;2.086999022
12.12;2.096774194
12.121;2.096774194
12.122;2.082111437
12.123;2.057673509
12.124;2.038123167
12.125;2.033235582
12.126;2.038123167
12.127;2.052785924
12.128;2.062561095
12.129;2.057673509
12.13;2.043010753
12.131;2.028347996
12.132;2.018572825
12.133;2.023460411
12.134;2.038123167
12.135;2.062561095
12.136;2.072336266
12.137;2.06744868
12.138;2.057673509
12.139;2.047898338
12.14;2.047898338
12.141;2.062561095
12.142;2.086999022
12.143;2.106549365
12.144;2.116324536
12.145;2.11143695
12.146;2.101661779
12.147;2.096774194
12.148;2.106549365
12.149;2.130987292
12.15;2.160312805
12.151;2.179863148
12.152;2.184750733
12.153;2.179863148
12.154;2.174975562
12.155;2.174975562
12.156;2.19941349
12.157;2.228739003
12.158;2.258064516
12.159;2.272727273
12.16;2.272727273
12.161;2.262952102
12.162;2.262952102
12.163;2.272727273
12.164;2.302052786
12.165;2.331378299
12.166;2.355816227
12.167;2.360703812
12.168;2.355816227
12.169;2.350928641
12.17;2.350928641
12.171;2.365591398
12.172;2.390029326
12.173;2.419354839
12.174;2.434017595
12.175;2.434017595
12.176;2.424242424
12.177;2.414467253
12.178;2.419354839
12.179;2.438905181
12.18;2.463343109
12.181;2.482893451
12.182;2.492668622
12.183;2.482893451
12.184;2.47311828
12.185;2.468230694
12.186;2.478005865
12.187;2.497556207
12.188;2.521994135
12.189;2.536656891
12.19;2.531769306
12.191;2.521994135
12.192;2.512218964
12.193;2.512218964
12.194;2.52688172
12.195;2.546432063
12.196;2.565982405
12.197;2.565982405
12.198;2.561094819
12.199;2.546432063
12.2;2.536656891
12.201;2.541544477
12.202;2.561094819
12.203;2.575757576
12.204;2.585532747
12.205;2.580645161
12.206;2.57086999
12.207;2.556207234
12.208;2.556207234
12.209;2.561094819
12.21;2.575757576
12.211;2.590420332
12.212;2.595307918
12.213;2.585532747
12.214;2.575757576
12.215;2.561094819
12.216;2.561094819
12.217;2.57086999
12.218;2.585532747
12.219;2.595307918
12.22;2.590420332
12.221;2.580645161
12.222;2.565982405
12.223;2.556207234
12.224;2.561094819
12.225;2.575757576
12.226;2.585532747
12.227;2.590420332
12.228;2.580645161
12.229;2.561094819
12.23;2.551319648
12.231;2.546432063
12.232;2.551319648
12.233;2.565982405
12.234;2.57086999
12.235;2.57086999
12.236;2.556207234
12.237;2.536656891
12.238;2.52688172
12.239;2.52688172
12.24;2.536656891
12.241;2.546432063
12.242;2.551319648
12.243;2.541544477
12.244;2.52688172
12.245;2.512218964
12.246;2.507331378
12.247;2.517106549
12.248;2.52688172
12.249;2.541544477
12.25;2.541544477
12.251;2.52688172
12.252;2.517106549
12.253;2.507331378
12.254;2.507331378
12.255;2.521994135
12.256;2.536656891
12.257;2.551319648
12.258;2.546432063
12.259;2.536656891
12.26;2.521994135
12.261;2.517106549
12.262;2.52688172
12.263;2.546432063
12.264;2.561094819
12.265;2.57086999
12.266;2.565982405
12.267;2.556207234
12.268;2.546432063
12.269;2.551319648
12.27;2.565982405
12.271;2.585532747
12.272;2.600195503
12.273;2.605083089
12.274;2.595307918
12.275;2.585532747
12.276;2.580645161
12.277;2.590420332
12.278;2.61485826
12.279;2.634408602
12.28;2.639296188
12.281;2.639296188
12.282;2.624633431
12.283;2.61485826
12.284;2.619745846
12.285;2.634408602
12.286;2.653958944
12.287;2.668621701
12.288;2.673509286
12.289;2.663734115
12.29;2.653958944
12.291;2.649071359
12.292;2.653958944
12.293;2.673509286
12.294;2.693059629
12.295;2.7028348
12.296;2.697947214
12.297;2.688172043
12.298;2.678396872
12.299;2.678396872
12.3;2.688172043
12.301;2.707722385
12.302;2.722385142
12.303;2.727272727
12.304;2.717497556
12.305;2.707722385
12.306;2.697947214
12.307;2.7028348
12.308;2.712609971
12.309;2.732160313
12.31;2.741935484
12.311;2.737047898
12.312;2.722385142
12.313;2.712609971
12.314;2.707722385
12.315;2.712609971
12.316;2.732160313
12.317;2.741935484
12.318;2.746823069
12.319;2.737047898
12.32;2.722385142
12.321;2.712609971
12.322;2.707722385
12.323;2.722385142
12.324;2.737047898
12.325;2.746823069
12.326;2.741935484
12.327;2.732160313
12.328;2.712609971
12.329;2.7028348
12.33;2.712609971
12.331;2.722385142
12.332;2.737047898
12.333;2.737047898
12.334;2.732160313
12.335;2.712609971
12.336;2.697947214
12.337;2.697947214
12.338;2.7028348
12.339;2.717497556
12.34;2.727272727
12.341;2.722385142
12.342;2.707722385
12.343;2.693059629
12.344;2.673509286
12.345;2.678396872
12.346;2.693059629
12.347;2.697947214
12.348;2.707722385
12.349;2.697947214
12.35;2.678396872
12.351;2.65884653
12.352;2.653958944
12.353;2.65884653
12.354;2.673509286
12.355;2.683284457
12.356;2.683284457
12.357;2.663734115
12.358;2.649071359
12.359;2.634408602
12.36;2.634408602
12.361;2.644183773
12.362;2.653958944
12.363;2.663734115
12.364;2.653958944
12.365;2.634408602
12.366;2.619745846
12.367;2.609970674
12.368;2.61485826
12.369;2.624633431
12.37;2.634408602
12.371;2.634408602
12.372;2.624633431
12.373;2.600195503
12.374;2.585532747
12.375;2.585532747
12.376;2.595307918
12.377;2.609970674
12.378;2.61485826
12.379;2.609970674
12.38;2.595307918
12.381;2.580645161
12.382;2.57086999
12.383;2.57086999
12.384;2.585532747
12.385;2.600195503
12.386;2.600195503
12.387;2.595307918
12.388;2.575757576
12.389;2.561094819
12.39;2.561094819
12.391;2.57086999
12.392;2.580645161
12.393;2.595307918
12.394;2.595307918
12.395;2.580645161
12.396;2.561094819
12.397;2.556207234
12.398;2.561094819
12.399;2.575757576
12.4;2.590420332
12.401;2.595307918
12.402;2.590420332
12.403;2.575757576
12.404;2.561094819
12.405;2.556207234
12.406;2.57086999
12.407;2.585532747
12.408;2.600195503
12.409;2.605083089
12.41;2.595307918
12.411;2.580645161
12.412;2.575757576
12.413;2.575757576
12.414;2.595307918
12.415;2.609970674
12.416;2.619745846
12.417;2.619745846
12.418;2.605083089
12.419;2.595307918
12.42;2.595307918
12.421;2.600195503
12.422;2.619745846
12.423;2.639296188
12.424;2.644183773
12.425;2.639296188
12.426;2.624633431
12.427;2.61485826
12.428;2.619745846
12.429;2.634408602
12.43;2.653958944
12.431;2.668621701
12.432;2.668621701
12.433;2.663734115
12.434;2.649071359
12.435;2.649071359
12.436;2.653958944
12.437;2.673509286
12.438;2.693059629
12.439;2.7028348
12.44;2.697947214
12.441;2.688172043
12.442;2.678396872
12.443;2.678396872
12.444;2.697947214
12.445;2.717497556
12.446;2.732160313
12.447;2.737047898
12.448;2.727272727
12.449;2.717497556
12.45;2.707722385
12.451;2.722385142
12.452;2.737047898
12.453;2.75659824
12.454;2.771260997
12.455;2.771260997
12.456;2.751710655
12.457;2.741935484
12.458;2.741935484
12.459;2.75659824
12.46;2.781036168
12.461;2.80058651
12.462;2.805474096
12.463;2.795698925
12.464;2.776148583
12.465;2.771260997
12.466;2.776148583
12.467;2.795698925
12.468;2.815249267
12.469;2.829912023
12.47;2.825024438
12.471;2.815249267
12.472;2.795698925
12.473;2.790811339
12.474;2.810361681
12.475;2.825024438
12.476;2.84457478
12.477;2.849462366
12.478;2.839687195
12.479;2.825024438
12.48;2.810361681
12.481;2.815249267
12.482;2.829912023
12.483;2.849462366
12.484;2.864125122
12.485;2.859237537
12.486;2.84457478
12.487;2.829912023
12.488;2.815249267
12.489;2.829912023
12.49;2.849462366
12.491;2.864125122
12.492;2.869012708
12.493;2.859237537
12.494;2.84457478
12.495;2.825024438
12.496;2.825024438
12.497;2.839687195
12.498;2.859237537
12.499;2.873900293
12.5;2.873900293
12.501;2.854349951
12.502;2.834799609
12.503;2.825024438
12.504;2.825024438
12.505;2.849462366
12.506;2.864125122
12.507;2.869012708
12.508;2.864125122
12.509;2.84457478
12.51;2.825024438
12.511;2.820136852
12.512;2.834799609
12.513;2.854349951
12.514;2.864125122
12.515;2.864125122
12.516;2.849462366
12.517;2.829912023
12.518;2.815249267
12.519;2.820136852
12.52;2.834799609
12.521;2.854349951
12.522;2.864125122
12.523;2.854349951
12.524;2.834799609
12.525;2.815249267
12.526;2.805474096
12.527;2.815249267
12.528;2.834799609
12.529;2.854349951
12.53;2.854349951
12.531;2.839687195
12.532;2.820136852
12.533;2.80058651
12.534;2.805474096
12.535;2.820136852
12.536;2.834799609
12.537;2.849462366
12.538;2.849462366
12.539;2.825024438
12.54;2.810361681
12.541;2.80058651
12.542;2.805474096
12.543;2.825024438
12.544;2.839687195
12.545;2.84457478
12.546;2.834799609
12.547;2.815249267
12.548;2.80058651
12.549;2.795698925
12.55;2.810361681
12.551;2.829912023
12.552;2.839687195
12.553;2.839687195
12.554;2.825024438
12.555;2.80058651
12.556;2.795698925
12.557;2.80058651
12.558;2.815249267
12.559;2.834799609
12.56;2.839687195
12.561;2.834799609
12.562;2.815249267
12.563;2.80058651
12.564;2.80058651
12.565;2.810361681
12.566;2.829912023
12.567;2.839687195
12.568;2.839687195
12.569;2.829912023
12.57;2.810361681
12.571;2.80058651
12.572;2.805474096
12.573;2.820136852
12.574;2.834799609
12.575;2.84457478
12.576;2.84457478
12.577;2.825024438
12.578;2.810361681
12.579;2.805474096
12.58;2.815249267
12.581;2.829912023
12.582;2.849462366
12.583;2.849462366
12.584;2.834799609
12.585;2.820136852
12.586;2.810361681
12.587;2.805474096
12.588;2.825024438
12.589;2.839687195
12.59;2.849462366
12.591;2.849462366
12.592;2.839687195
12.593;2.825024438
12.594;2.815249267
12.595;2.829912023
12.596;2.849462366
12.597;2.864125122
12.598;2.869012708
12.599;2.864125122
12.6;2.854349951
12.601;2.84457478
12.602;2.849462366
12.603;2.859237537
12.604;2.878787879
12.605;2.898338221
12.606;2.898338221
12.607;2.88856305
12.608;2.873900293
12.609;2.869012708
12.61;2.878787879
12.611;2.898338221
12.612;2.917888563
12.613;2.922776149
12.614;2.922776149
12.615;2.913000978
12.616;2.898338221
12.617;2.898338221
12.618;2.913000978
12.619;2.927663734
12.62;2.952101662
12.621;2.952101662
12.622;2.942326491
12.623;2.927663734
12.624;2.913000978
12.625;2.922776149
12.626;2.937438905
12.627;2.956989247
12.628;2.971652004
12.629;2.961876833
12.63;2.952101662
12.631;2.93255132
12.632;2.922776149
12.633;2.937438905
12.634;2.952101662
12.635;2.966764418
12.636;2.971652004
12.637;2.961876833
12.638;2.942326491
12.639;2.927663734
12.64;2.93255132
12.641;2.947214076
12.642;2.961876833
12.643;2.976539589
12.644;2.966764418
12.645;2.952101662
12.646;2.93255132
12.647;2.927663734
12.648;2.93255132
12.649;2.947214076
12.65;2.961876833
12.651;2.966764418
12.652;2.956989247
12.653;2.937438905
12.654;2.922776149
12.655;2.917888563
12.656;2.927663734
12.657;2.942326491
12.658;2.956989247
12.659;2.956989247
12.66;2.937438905
12.661;2.917888563
12.662;2.908113392
12.663;2.913000978
12.664;2.922776149
12.665;2.937438905
12.666;2.942326491
12.667;2.93255132
12.668;2.917888563
12.669;2.898338221
12.67;2.88856305
12.671;2.898338221
12.672;2.913000978
12.673;2.917888563
12.674;2.917888563
12.675;2.903225806
12.676;2.878787879
12.677;2.859237537
12.678;2.859237537
12.679;2.869012708
12.68;2.873900293
12.681;2.878787879
12.682;2.869012708
12.683;2.84457478
12.684;2.825024438
12.685;2.810361681
12.686;2.805474096
12.687;2.815249267
12.688;2.815249267
12.689;2.810361681
12.69;2.790811339
12.691;2.766373412
12.692;2.741935484
12.693;2.732160313
12.694;2.737047898
12.695;2.737047898
12.696;2.732160313
12.697;2.722385142
12.698;2.697947214
12.699;2.673509286
12.7;2.653958944
12.701;2.653958944
12.702;2.649071359
12.703;2.653958944
12.704;2.649071359
12.705;2.629521017
12.706;2.605083089
12.707;2.580645161
12.708;2.57086999
12.709;2.57086999
12.71;2.575757576
12.711;2.575757576
12.712;2.565982405
12.713;2.546432063
12.714;2.52688172
12.715;2.507331378
12.716;2.507331378
12.717;2.521994135
12.718;2.52688172
12.719;2.536656891
12.72;2.546432063
12.721;2.590420332
12.722;2.512218964
12.723;2.595307918
12.724;2.590420332
12.725;2.624633431
12.726;2.649071359
12.727;2.663734115
12.728;2.683284457
12.729;2.585532747
12.73;2.600195503
12.731;2.561094819
12.732;2.605083089
12.733;2.678396872
12.734;2.65884653
12.735;2.609970674
12.736;2.634408602
12.737;2.600195503
12.738;2.585532747
12.739;2.639296188
12.74;2.605083089
12.741;2.595307918
12.742;2.590420332
12.743;2.580645161
12.744;2.580645161
12.745;2.575757576
12.746;2.585532747
12.747;2.590420332
12.748;2.61485826
12.749;2.624633431
12.75;2.619745846
12.751;2.61485826
12.752;2.609970674
12.753;2.609970674
12.754;2.619745846
12.755;2.639296188
12.756;2.653958944
12.757;2.663734115
12.758;2.668621701
12.759;2.683284457
12.76;2.688172043
12.761;2.693059629
12.762;2.7028348
12.763;2.717497556
12.764;2.732160313
12.765;2.732160313
12.766;2.722385142
12.767;2.717497556
12.768;2.712609971
12.769;2.717497556
12.77;2.732160313
12.771;2.751710655
12.772;2.761485826
12.773;2.751710655
12.774;2.746823069
12.775;2.737047898
12.776;2.737047898
12.777;2.746823069
12.778;2.766373412
12.779;2.776148583
12.78;2.785923754
12.781;2.781036168
12.782;2.771260997
12.783;2.766373412
12.784;2.771260997
12.785;2.785923754
12.786;2.80058651
12.787;2.815249267
12.788;2.815249267
12.789;2.80058651
12.79;2.805474096
12.791;2.80058651
12.792;2.805474096
12.793;2.820136852
12.794;2.854349951
12.795;2.878787879
12.796;2.859237537
12.797;2.834799609
12.798;2.815249267
12.799;2.810361681
12.8;2.820136852
12.801;2.825024438
12.802;2.825024438
12.803;2.825024438
12.804;2.810361681
12.805;2.795698925
12.806;2.785923754
12.807;2.790811339
12.808;2.80058651
12.809;2.810361681
12.81;2.810361681
12.811;2.80058651
12.812;2.790811339
12.813;2.781036168
12.814;2.771260997
12.815;2.781036168
12.816;2.795698925
12.817;2.80058651
12.818;2.80058651
12.819;2.790811339
12.82;2.785923754
12.821;2.766373412
12.822;2.761485826
12.823;2.766373412
12.824;2.766373412
12.825;2.766373412
12.826;2.75659824
12.827;2.737047898
12.828;2.727272727
12.829;2.727272727
12.83;2.727272727
12.831;2.737047898
12.832;2.741935484
12.833;2.737047898
12.834;2.722385142
12.835;2.707722385
12.836;2.7028348
12.837;2.693059629
12.838;2.7028348
12.839;2.717497556
12.84;2.717497556
12.841;2.712609971
12.842;2.697947214
12.843;2.678396872
12.844;2.678396872
12.845;2.688172043
12.846;2.697947214
12.847;2.712609971
12.848;2.717497556
12.849;2.712609971
12.85;2.737047898
12.851;2.517106549
12.852;2.492668622
12.853;2.512218964
12.854;2.52688172
12.855;2.541544477
12.856;2.536656891
12.857;2.52688172
12.858;2.52688172
12.859;2.52688172
12.86;2.546432063
12.861;2.551319648
12.862;2.580645161
12.863;2.575757576
12.864;2.785923754
12.865;2.434017595
12.866;2.419354839
12.867;2.42913001
12.868;2.434017595
12.869;2.443792766
12.87;2.458455523
12.871;2.463343109
12.872;2.458455523
12.873;2.463343109
12.874;2.478005865
12.875;2.663734115
12.876;2.673509286
12.877;2.737047898
12.878;2.585532747
12.879;2.781036168
12.88;2.825024438
12.881;2.536656891
12.882;2.536656891
12.883;2.595307918
12.884;2.917888563
12.885;2.80058651
12.886;2.448680352
12.887;2.468230694
12.888;2.443792766
12.889;2.492668622
12.89;2.634408602
12.891;2.678396872
12.892;2.443792766
12.893;2.458455523
12.894;2.463343109
12.895;2.448680352
12.896;2.468230694
12.897;2.521994135
12.898;2.551319648
12.899;2.609970674
12.9;2.683284457
12.901;2.65884653
12.902;2.712609971
12.903;2.605083089
12.904;2.600195503
12.905;2.639296188
12.906;2.663734115
12.907;2.820136852
12.908;2.605083089
12.909;2.585532747
12.91;2.551319648
12.911;2.551319648
12.912;2.565982405
12.913;2.57086999
12.914;2.575757576
12.915;2.585532747
12.916;2.605083089
12.917;2.600195503
12.918;2.595307918
12.919;2.595307918
12.92;2.600195503
12.921;2.629521017
12.922;2.653958944
12.923;2.668621701
12.924;2.673509286
12.925;2.663734115
12.926;2.653958944
12.927;2.65884653
12.928;2.668621701
12.929;2.668621701
12.93;2.663734115
12.931;2.663734115
12.932;2.65884653
12.933;2.624633431
12.934;2.619745846
12.935;2.653958944
12.936;2.678396872
12.937;2.693059629
12.938;2.649071359
12.939;2.609970674
12.94;2.57086999
12.941;2.619745846
12.942;2.619745846
12.943;2.551319648
12.944;2.629521017
12.945;2.551319648
12.946;2.639296188
12.947;2.634408602
12.948;2.619745846
12.949;2.595307918
12.95;2.57086999
12.951;2.556207234
12.952;2.556207234
12.953;2.556207234
12.954;2.551319648
12.955;2.536656891
12.956;2.52688172
12.957;2.512218964
12.958;2.512218964
12.959;2.521994135
12.96;2.541544477
12.961;2.546432063
12.962;2.541544477
12.963;2.52688172
12.964;2.512218964
12.965;2.507331378
12.966;2.512218964
12.967;2.521994135
12.968;2.531769306
12.969;2.536656891
12.97;2.52688172
12.971;2.512218964
12.972;2.502443793
12.973;2.502443793
12.974;2.512218964
12.975;2.521994135
12.976;2.52688172
12.977;2.52688172
12.978;2.517106549
12.979;2.502443793
12.98;2.492668622
12.981;2.497556207
12.982;2.507331378
12.983;2.517106549
12.984;2.521994135
12.985;2.517106549
12.986;2.502443793
12.987;2.487781036
12.988;2.487781036
12.989;2.497556207
12.99;2.502443793
12.991;2.517106549
12.992;2.517106549
12.993;2.502443793
12.994;2.492668622
12.995;2.482893451
12.996;2.487781036
12.997;2.502443793
12.998;2.52688172
12.999;2.531769306
13;2.531769306
13.001;2.512218964
13.002;2.497556207
13.003;2.502443793
13.004;2.531769306
13.005;2.644183773
13.006;2.820136852
13.007;2.629521017
13.008;2.605083089
13.009;2.580645161
13.01;2.561094819
13.011;2.551319648
13.012;2.575757576
13.013;2.61485826
13.014;2.644183773
13.015;2.644183773
13.016;2.629521017
13.017;2.619745846
13.018;2.61485826
13.019;2.619745846
13.02;2.639296188
13.021;2.65884653
13.022;2.65884653
13.023;2.653958944
13.024;2.639296188
13.025;2.619745846
13.026;2.624633431
13.027;2.639296188
13.028;2.65884653
13.029;2.673509286
13.03;2.673509286
13.031;2.65884653
13.032;2.639296188
13.033;2.634408602
13.034;2.639296188
13.035;2.653958944
13.036;2.673509286
13.037;2.683284457
13.038;2.668621701
13.039;2.653958944
13.04;2.639296188
13.041;2.634408602
13.042;2.649071359
13.043;2.663734115
13.044;2.673509286
13.045;2.673509286
13.046;2.65884653
13.047;2.639296188
13.048;2.629521017
13.049;2.634408602
13.05;2.644183773
13.051;2.653958944
13.052;2.663734115
13.053;2.653958944
13.054;2.639296188
13.055;2.619745846
13.056;2.61485826
13.057;2.619745846
13.058;2.634408602
13.059;2.644183773
13.06;2.644183773
13.061;2.629521017
13.062;2.609970674
13.063;2.600195503
13.064;2.595307918
13.065;2.605083089
13.066;2.619745846
13.067;2.624633431
13.068;2.61485826
13.069;2.605083089
13.07;2.580645161
13.071;2.575757576
13.072;2.580645161
13.073;2.590420332
13.074;2.600195503
13.075;2.605083089
13.076;2.590420332
13.077;2.575757576
13.078;2.561094819
13.079;2.556207234
13.08;2.565982405
13.081;2.575757576
13.082;2.585532747
13.083;2.580645161
13.084;2.561094819
13.085;2.541544477
13.086;2.52688172
13.087;2.531769306
13.088;2.541544477
13.089;2.546432063
13.09;2.551319648
13.091;2.536656891
13.092;2.512218964
13.093;2.492668622
13.094;2.482893451
13.095;2.487781036
13.096;2.502443793
13.097;2.507331378
13.098;2.497556207
13.099;2.478005865
13.1;2.448680352
13.101;2.42913001
13.102;2.424242424
13.103;2.434017595
13.104;2.443792766
13.105;2.438905181
13.106;2.424242424
13.107;2.390029326
13.108;2.365591398
13.109;2.346041056
13.11;2.350928641
13.111;2.355816227
13.112;2.360703812
13.113;2.350928641
13.114;2.331378299
13.115;2.292277615
13.116;2.267839687
13.117;2.262952102
13.118;2.262952102
13.119;2.272727273
13.12;2.272727273
13.121;2.253176931
13.122;2.223851417
13.123;2.194525904
13.124;2.174975562
13.125;2.170087977
13.126;2.174975562
13.127;2.179863148
13.128;2.174975562
13.129;2.15542522
13.13;2.121212121
13.131;2.096774194
13.132;2.086999022
13.133;2.091886608
13.134;2.096774194
13.135;2.101661779
13.136;2.086999022
13.137;2.062561095
13.138;2.038123167
13.139;2.023460411
13.14;2.023460411
13.141;2.028347996
13.142;2.038123167
13.143;2.038123167
13.144;2.028347996
13.145;2.008797654
13.146;1.989247312
13.147;1.984359726
13.148;1.989247312
13.149;2.003910068
13.15;2.008797654
13.151;2.008797654
13.152;1.999022483
13.153;1.979472141
13.154;1.974584555
13.155;1.979472141
13.156;1.989247312
13.157;2.003910068
13.158;2.013685239
13.159;2.008797654
13.16;1.999022483
13.161;1.989247312
13.162;1.989247312
13.163;1.999022483
13.164;2.018572825
13.165;2.033235582
13.166;2.033235582
13.167;2.033235582
13.168;2.023460411
13.169;2.013685239
13.17;2.018572825
13.171;2.033235582
13.172;2.052785924
13.173;2.062561095
13.174;2.062561095
13.175;2.052785924
13.176;2.043010753
13.177;2.043010753
13.178;2.052785924
13.179;2.06744868
13.18;2.086999022
13.181;2.096774194
13.182;2.086999022
13.183;2.082111437
13.184;2.072336266
13.185;2.077223851
13.186;2.091886608
13.187;2.11143695
13.188;2.121212121
13.189;2.121212121
13.19;2.116324536
13.191;2.106549365
13.192;2.101661779
13.193;2.11143695
13.194;2.126099707
13.195;2.140762463
13.196;2.150537634
13.197;2.145650049
13.198;2.135874878
13.199;2.126099707
13.2;2.126099707
13.201;2.135874878
13.202;2.15542522
13.203;2.170087977
13.204;2.165200391
13.205;2.160312805
13.206;2.150537634
13.207;2.140762463
13.208;2.145650049
13.209;2.160312805
13.21;2.174975562
13.211;2.179863148
13.212;2.179863148
13.213;2.165200391
13.214;2.15542522
13.215;2.15542522
13.216;2.165200391
13.217;2.174975562
13.218;2.189638319
13.219;2.189638319
13.22;2.179863148
13.221;2.170087977
13.222;2.165200391
13.223;2.165200391
13.224;2.174975562
13.225;2.184750733
13.226;2.194525904
13.227;2.189638319
13.228;2.179863148
13.229;2.170087977
13.23;2.165200391
13.231;2.174975562
13.232;2.184750733
13.233;2.194525904
13.234;2.19941349
13.235;2.194525904
13.236;2.179863148
13.237;2.179863148
13.238;2.179863148
13.239;2.189638319
13.24;2.204301075
13.241;2.214076246
13.242;2.214076246
13.243;2.209188661
13.244;2.19941349
13.245;2.19941349
13.246;2.204301075
13.247;2.223851417
13.248;2.238514174
13.249;2.24340176
13.25;2.24340176
13.251;2.238514174
13.252;2.233626588
13.253;2.238514174
13.254;2.253176931
13.255;2.267839687
13.256;2.282502444
13.257;2.287390029
13.258;2.287390029
13.259;2.282502444
13.26;2.287390029
13.261;2.2971652
13.262;2.311827957
13.263;2.331378299
13.264;2.34115347
13.265;2.34115347
13.266;2.34115347
13.267;2.34115347
13.268;2.346041056
13.269;2.360703812
13.27;2.380254154
13.271;2.394916911
13.272;2.404692082
13.273;2.404692082
13.274;2.404692082
13.275;2.404692082
13.276;2.419354839
13.277;2.434017595
13.278;2.448680352
13.279;2.463343109
13.28;2.47311828
13.281;2.468230694
13.282;2.468230694
13.283;2.478005865
13.284;2.482893451
13.285;2.507331378
13.286;2.521994135
13.287;2.536656891
13.288;2.536656891
13.289;2.531769306
13.29;2.531769306
13.291;2.546432063
13.292;2.561094819
13.293;2.575757576
13.294;2.590420332
13.295;2.595307918
13.296;2.595307918
13.297;2.590420332
13.298;2.595307918
13.299;2.605083089
13.3;2.619745846
13.301;2.639296188
13.302;2.649071359
13.303;2.644183773
13.304;2.644183773
13.305;2.644183773
13.306;2.649071359
13.307;2.663734115
13.308;2.673509286
13.309;2.688172043
13.31;2.688172043
13.311;2.688172043
13.312;2.683284457
13.313;2.678396872
13.314;2.693059629
13.315;2.7028348
13.316;2.712609971
13.317;2.722385142
13.318;2.722385142
13.319;2.717497556
13.32;2.712609971
13.321;2.717497556
13.322;2.727272727
13.323;2.737047898
13.324;2.746823069
13.325;2.751710655
13.326;2.746823069
13.327;2.741935484
13.328;2.737047898
13.329;2.741935484
13.33;2.75659824
13.331;2.761485826
13.332;2.771260997
13.333;2.771260997
13.334;2.766373412
13.335;2.75659824
13.336;2.75659824
13.337;2.766373412
13.338;2.771260997
13.339;2.781036168
13.34;2.785923754
13.341;2.785923754
13.342;2.776148583
13.343;2.771260997
13.344;2.776148583
13.345;2.781036168
13.346;2.790811339
13.347;2.80058651
13.348;2.795698925
13.349;2.795698925
13.35;2.785923754
13.351;2.781036168
13.352;2.785923754
13.353;2.80058651
13.354;2.805474096
13.355;2.810361681
13.356;2.805474096
13.357;2.80058651
13.358;2.790811339
13.359;2.790811339
13.36;2.80058651
13.361;2.810361681
13.362;2.820136852
13.363;2.820136852
13.364;2.810361681
13.365;2.805474096
13.366;2.80058651
13.367;2.80058651
13.368;2.815249267
13.369;2.825024438
13.37;2.829912023
13.371;2.825024438
13.372;2.815249267
13.373;2.810361681
13.374;2.805474096
13.375;2.815249267
13.376;2.829912023
13.377;2.834799609
13.378;2.839687195
13.379;2.834799609
13.38;2.820136852
13.381;2.815249267
13.382;2.820136852
13.383;2.829912023
13.384;2.84457478
13.385;2.854349951
13.386;2.849462366
13.387;2.839687195
13.388;2.829912023
13.389;2.825024438
13.39;2.829912023
13.391;2.849462366
13.392;2.859237537
13.393;2.859237537
13.394;2.854349951
13.395;2.84457478
13.396;2.834799609
13.397;2.839687195
13.398;2.849462366
13.399;2.864125122
13.4;2.873900293
13.401;2.873900293
13.402;2.864125122
13.403;2.854349951
13.404;2.849462366
13.405;2.859237537
13.406;2.869012708
13.407;2.88856305
13.408;2.893450635
13.409;2.883675464
13.41;2.878787879
13.411;2.869012708
13.412;2.869012708
13.413;2.883675464
13.414;2.898338221
13.415;2.908113392
13.416;2.908113392
13.417;2.903225806
13.418;2.88856305
13.419;2.883675464
13.42;2.88856305
13.421;2.903225806
13.422;2.917888563
13.423;2.922776149
13.424;2.922776149
13.425;2.908113392
13.426;2.898338221
13.427;2.898338221
13.428;2.908113392
13.429;2.927663734
13.43;2.942326491
13.431;2.937438905
13.432;2.93255132
13.433;2.922776149
13.434;2.913000978
13.435;2.917888563
13.436;2.93255132
13.437;2.952101662
13.438;2.956989247
13.439;2.952101662
13.44;2.942326491
13.441;2.93255132
13.442;2.927663734
13.443;2.937438905
13.444;2.947214076
13.445;2.961876833
13.446;2.966764418
13.447;2.952101662
13.448;2.937438905
13.449;2.93255132
13.45;2.927663734
13.451;2.937438905
13.452;2.952101662
13.453;2.961876833
13.454;2.952101662
13.455;2.937438905
13.456;2.922776149
13.457;2.913000978
13.458;2.917888563
13.459;2.927663734
13.46;2.937438905
13.461;2.942326491
13.462;2.927663734
13.463;2.903225806
13.464;2.88856305
13.465;2.88856305
13.466;2.88856305
13.467;2.898338221
13.468;2.903225806
13.469;2.893450635
13.47;2.873900293
13.471;2.849462366
13.472;2.829912023
13.473;2.820136852
13.474;2.825024438
13.475;2.829912023
13.476;2.820136852
13.477;2.80058651
13.478;2.771260997
13.479;2.737047898
13.48;2.717497556
13.481;2.712609971
13.482;2.712609971
13.483;2.7028348
13.484;2.688172043
13.485;2.653958944
13.486;2.619745846
13.487;2.590420332
13.488;2.57086999
13.489;2.561094819
13.49;2.556207234
13.491;2.546432063
13.492;2.517106549
13.493;2.478005865
13.494;2.438905181
13.495;2.404692082
13.496;2.394916911
13.497;2.390029326
13.498;2.380254154
13.499;2.365591398
13.5;2.326490714
13.501;2.282502444
13.502;2.238514174
13.503;2.214076246
13.504;2.209188661
13.505;2.204301075
13.506;2.194525904
13.507;2.174975562
13.508;2.130987292
13.509;2.086999022
13.51;2.052785924
13.511;2.043010753
13.512;2.047898338
13.513;2.057673509
13.514;2.047898338
13.515;2.023460411
13.516;1.984359726
13.517;1.950146628
13.518;1.935483871
13.519;1.945259042
13.52;1.959921799
13.521;1.974584555
13.522;1.96969697
13.523;1.945259042
13.524;1.915933529
13.525;1.901270772
13.526;1.911045943
13.527;1.935483871
13.528;1.959921799
13.529;1.979472141
13.53;1.974584555
13.531;1.955034213
13.532;1.940371457
13.533;1.945259042
13.534;1.964809384
13.535;2.003910068
13.536;2.033235582
13.537;2.047898338
13.538;2.047898338
13.539;2.038123167
13.54;2.033235582
13.541;2.057673509
13.542;2.096774194
13.543;2.135874878
13.544;2.165200391
13.545;2.179863148
13.546;2.184750733
13.547;2.184750733
13.548;2.19941349
13.549;2.233626588
13.55;2.277614858
13.551;2.321603128
13.552;2.346041056
13.553;2.360703812
13.554;2.365591398
13.555;2.375366569
13.556;2.394916911
13.557;2.438905181
13.558;2.478005865
13.559;2.512218964
13.56;2.531769306
13.561;2.541544477
13.562;2.541544477
13.563;2.556207234
13.564;2.585532747
13.565;2.619745846
13.566;2.649071359
13.567;2.678396872
13.568;2.683284457
13.569;2.688172043
13.57;2.693059629
13.571;2.707722385
13.572;2.732160313
13.573;2.766373412
13.574;2.790811339
13.575;2.80058651
13.576;2.805474096
13.577;2.805474096
13.578;2.805474096
13.579;2.825024438
13.58;2.849462366
13.581;2.878787879
13.582;2.893450635
13.583;2.893450635
13.584;2.893450635
13.585;2.883675464
13.586;2.88856305
13.587;2.908113392
13.588;2.927663734
13.589;2.952101662
13.59;2.956989247
13.591;2.952101662
13.592;2.947214076
13.593;2.942326491
13.594;2.947214076
13.595;2.966764418
13.596;2.981427175
13.597;2.991202346
13.598;2.991202346
13.599;2.986314761
13.6;2.971652004
13.601;2.966764418
13.602;2.981427175
13.603;2.996089932
13.604;3.005865103
13.605;3.015640274
13.606;3.005865103
13.607;2.996089932
13.608;2.986314761
13.609;2.986314761
13.61;2.996089932
13.611;3.010752688
13.612;3.025415445
13.613;3.020527859
13.614;3.010752688
13.615;2.996089932
13.616;2.991202346
13.617;2.996089932
13.618;3.010752688
13.619;3.020527859
13.62;3.020527859
13.621;3.015640274
13.622;3.000977517
13.623;2.991202346
13.624;2.991202346
13.625;2.996089932
13.626;3.005865103
13.627;3.015640274
13.628;3.015640274
13.629;3.000977517
13.63;2.986314761
13.631;2.976539589
13.632;2.981427175
13.633;2.991202346
13.634;3.000977517
13.635;3.005865103
13.636;2.996089932
13.637;2.986314761
13.638;2.976539589
13.639;2.966764418
13.64;2.976539589
13.641;2.986314761
13.642;2.991202346
13.643;2.991202346
13.644;2.981427175
13.645;2.966764418
13.646;2.961876833
13.647;2.961876833
13.648;2.971652004
13.649;2.976539589
13.65;2.986314761
13.651;2.981427175
13.652;2.966764418
13.653;2.956989247
13.654;2.952101662
13.655;2.956989247
13.656;2.966764418
13.657;2.981427175
13.658;2.976539589
13.659;2.971652004
13.66;2.961876833
13.661;2.952101662
13.662;2.952101662
13.663;2.966764418
13.664;2.976539589
13.665;2.981427175
13.666;2.981427175
13.667;2.971652004
13.668;2.961876833
13.669;2.961876833
13.67;2.966764418
13.671;2.976539589
13.672;2.991202346
13.673;2.996089932
13.674;2.986314761
13.675;2.976539589
13.676;2.971652004
13.677;2.971652004
13.678;2.981427175
13.679;2.996089932
13.68;3.005865103
13.681;3.000977517
13.682;2.996089932
13.683;2.981427175
13.684;2.976539589
13.685;2.986314761
13.686;2.996089932
13.687;3.005865103
13.688;3.010752688
13.689;3.005865103
13.69;2.991202346
13.691;2.981427175
13.692;2.986314761
13.693;2.986314761
13.694;3.000977517
13.695;3.010752688
13.696;3.010752688
13.697;2.996089932
13.698;2.986314761
13.699;2.976539589
13.7;2.981427175
13.701;2.991202346
13.702;3.000977517
13.703;3.000977517
13.704;2.996089932
13.705;2.986314761
13.706;2.966764418
13.707;2.966764418
13.708;2.971652004
13.709;2.976539589
13.71;2.986314761
13.711;2.986314761
13.712;2.976539589
13.713;2.961876833
13.714;2.952101662
13.715;2.952101662
13.716;2.956989247
13.717;2.966764418
13.718;2.971652004
13.719;2.961876833
13.72;2.952101662
13.721;2.937438905
13.722;2.927663734
13.723;2.93255132
13.724;2.942326491
13.725;2.942326491
13.726;2.947214076
13.727;2.937438905
13.728;2.922776149
13.729;2.908113392
13.73;2.908113392
13.731;2.917888563
13.732;2.922776149
13.733;2.927663734
13.734;2.927663734
13.735;2.913000978
13.736;2.898338221
13.737;2.88856305
13.738;2.893450635
13.739;2.903225806
13.74;2.913000978
13.741;2.913000978
13.742;2.908113392
13.743;2.898338221
13.744;2.883675464
13.745;2.878787879
13.746;2.893450635
13.747;2.903225806
13.748;2.908113392
13.749;2.908113392
13.75;2.898338221
13.751;2.88856305
13.752;2.878787879
13.753;2.883675464
13.754;2.893450635
13.755;2.908113392
13.756;2.913000978
13.757;2.908113392
13.758;2.898338221
13.759;2.88856305
13.76;2.88856305
13.761;2.893450635
13.762;2.913000978
13.763;2.922776149
13.764;2.922776149
13.765;2.913000978
13.766;2.908113392
13.767;2.893450635
13.768;2.898338221
13.769;2.913000978
13.77;2.922776149
13.771;2.93255132
13.772;2.93255132
13.773;2.917888563
13.774;2.913000978
13.775;2.908113392
13.776;2.917888563
13.777;2.927663734
13.778;2.942326491
13.779;2.947214076
13.78;2.937438905
13.781;2.927663734
13.782;2.917888563
13.783;2.917888563
13.784;2.927663734
13.785;2.947214076
13.786;2.952101662
13.787;2.952101662
13.788;2.942326491
13.789;2.927663734
13.79;2.922776149
13.791;2.927663734
13.792;2.942326491
13.793;2.952101662
13.794;2.956989247
13.795;2.952101662
13.796;2.937438905
13.797;2.93255132
13.798;2.93255132
13.799;2.937438905
13.8;2.952101662
13.801;2.961876833
13.802;2.956989247
13.803;2.952101662
13.804;2.942326491
13.805;2.93255132
13.806;2.937438905
13.807;2.947214076
13.808;2.961876833
13.809;2.961876833
13.81;2.961876833
13.811;2.947214076
13.812;2.937438905
13.813;2.93255132
13.814;2.942326491
13.815;2.952101662
13.816;2.961876833
13.817;2.961876833
13.818;2.952101662
13.819;2.937438905
13.82;2.93255132
13.821;2.927663734
13.822;2.937438905
13.823;2.952101662
13.824;2.956989247
13.825;2.952101662
13.826;2.942326491
13.827;2.927663734
13.828;2.917888563
13.829;2.927663734
13.83;2.937438905
13.831;2.947214076
13.832;2.947214076
13.833;2.937438905
13.834;2.922776149
13.835;2.913000978
13.836;2.917888563
13.837;2.917888563
13.838;2.93255132
13.839;2.942326491
13.84;2.937438905
13.841;2.922776149
13.842;2.913000978
13.843;2.908113392
13.844;2.908113392
13.845;2.917888563
13.846;2.93255132
13.847;2.93255132
13.848;2.922776149
13.849;2.913000978
13.85;2.898338221
13.851;2.898338221
13.852;2.903225806
13.853;2.913000978
13.854;2.922776149
13.855;2.922776149
13.856;2.913000978
13.857;2.898338221
13.858;2.893450635
13.859;2.893450635
13.86;2.903225806
13.861;2.913000978
13.862;2.922776149
13.863;2.913000978
13.864;2.903225806
13.865;2.893450635
13.866;2.88856305
13.867;2.893450635
13.868;2.908113392
13.869;2.913000978
13.87;2.917888563
13.871;2.908113392
13.872;2.898338221
13.873;2.88856305
13.874;2.88856305
13.875;2.898338221
13.876;2.913000978
13.877;2.922776149
13.878;2.917888563
13.879;2.908113392
13.88;2.893450635
13.881;2.893450635
13.882;2.898338221
13.883;2.908113392
13.884;2.922776149
13.885;2.922776149
13.886;2.917888563
13.887;2.903225806
13.888;2.893450635
13.889;2.893450635
13.89;2.903225806
13.891;2.917888563
13.892;2.922776149
13.893;2.927663734
13.894;2.913000978
13.895;2.898338221
13.896;2.893450635
13.897;2.898338221
13.898;2.908113392
13.899;2.917888563
13.9;2.927663734
13.901;2.917888563
13.902;2.908113392
13.903;2.898338221
13.904;2.893450635
13.905;2.903225806
13.906;2.913000978
13.907;2.922776149
13.908;2.922776149
13.909;2.913000978
13.91;2.903225806
13.911;2.893450635
13.912;2.898338221
13.913;2.908113392
13.914;2.913000978
13.915;2.922776149
13.916;2.917888563
13.917;2.903225806
13.918;2.893450635
13.919;2.88856305
13.92;2.893450635
13.921;2.903225806
13.922;2.913000978
13.923;2.913000978
13.924;2.908113392
13.925;2.893450635
13.926;2.883675464
13.927;2.88856305
13.928;2.893450635
13.929;2.903225806
13.93;2.908113392
13.931;2.903225806
13.932;2.893450635
13.933;2.878787879
13.934;2.878787879
13.935;2.883675464
13.936;2.893450635
13.937;2.903225806
13.938;2.903225806
13.939;2.898338221
13.94;2.88856305
13.941;2.878787879
13.942;2.873900293
13.943;2.883675464
13.944;2.893450635
13.945;2.903225806
13.946;2.898338221
13.947;2.893450635
13.948;2.878787879
13.949;2.869012708
13.95;2.873900293
13.951;2.88856305
13.952;2.893450635
13.953;2.898338221
13.954;2.893450635
13.955;2.883675464
13.956;2.869012708
13.957;2.864125122
13.958;2.873900293
13.959;2.883675464
13.96;2.88856305
13.961;2.883675464
13.962;2.873900293
13.963;2.859237537
13.964;2.849462366
13.965;2.839687195
13.966;2.849462366
13.967;2.859237537
13.968;2.859237537
13.969;2.854349951
13.97;2.84457478
13.971;2.825024438
13.972;2.820136852
13.973;2.820136852
13.974;2.829912023
13.975;2.834799609
13.976;2.834799609
13.977;2.825024438
13.978;2.810361681
13.979;2.795698925
13.98;2.790811339
13.981;2.795698925
13.982;2.805474096
13.983;2.810361681
13.984;2.795698925
13.985;2.785923754
13.986;2.766373412
13.987;2.75659824
13.988;2.75659824
13.989;2.761485826
13.99;2.766373412
13.991;2.761485826
13.992;2.746823069
13.993;2.732160313
13.994;2.712609971
13.995;2.707722385
13.996;2.707722385
13.997;2.712609971
13.998;2.712609971
13.999;2.7028348
14;2.683284457
14.001;2.668621701
14.002;2.649071359
14.003;2.649071359
14.004;2.653958944
14.005;2.65884653
14.006;2.653958944
14.007;2.639296188
14.008;2.619745846
14.009;2.600195503
14.01;2.590420332
14.011;2.595307918
14.012;2.600195503
14.013;2.605083089
14.014;2.595307918
14.015;2.580645161
14.016;2.556207234
14.017;2.541544477
14.018;2.541544477
14.019;2.546432063
14.02;2.556207234
14.021;2.556207234
14.022;2.546432063
14.023;2.52688172
14.024;2.512218964
14.025;2.502443793
14.026;2.507331378
14.027;2.517106549
14.028;2.52688172
14.029;2.521994135
14.03;2.512218964
14.031;2.492668622
14.032;2.478005865
14.033;2.482893451
14.034;2.492668622
14.035;2.502443793
14.036;2.512218964
14.037;2.507331378
14.038;2.492668622
14.039;2.478005865
14.04;2.47311828
14.041;2.478005865
14.042;2.492668622
14.043;2.507331378
14.044;2.512218964
14.045;2.497556207
14.046;2.487781036
14.047;2.478005865
14.048;2.47311828
14.049;2.487781036
14.05;2.507331378
14.051;2.517106549
14.052;2.512218964
14.053;2.502443793
14.054;2.492668622
14.055;2.487781036
14.056;2.492668622
14.057;2.512218964
14.058;2.52688172
14.059;2.531769306
14.06;2.52688172
14.061;2.512218964
14.062;2.507331378
14.063;2.507331378
14.064;2.517106549
14.065;2.536656891
14.066;2.551319648
14.067;2.551319648
14.068;2.546432063
14.069;2.536656891
14.07;2.531769306
14.071;2.536656891
14.072;2.551319648
14.073;2.561094819
14.074;2.575757576
14.075;2.57086999
14.076;2.565982405
14.077;2.556207234
14.078;2.561094819
14.079;2.57086999
14.08;2.585532747
14.081;2.600195503
14.082;2.605083089
14.083;2.600195503
14.084;2.590420332
14.085;2.585532747
14.086;2.595307918
14.087;2.605083089
14.088;2.624633431
14.089;2.634408602
14.09;2.634408602
14.091;2.624633431
14.092;2.619745846
14.093;2.61485826
14.094;2.629521017
14.095;2.644183773
14.096;2.65884653
14.097;2.663734115
14.098;2.65884653
14.099;2.649071359
14.1;2.644183773
14.101;2.649071359
14.102;2.65884653
14.103;2.673509286
14.104;2.683284457
14.105;2.683284457
14.106;2.673509286
14.107;2.663734115
14.108;2.663734115
14.109;2.668621701
14.11;2.678396872
14.111;2.693059629
14.112;2.693059629
14.113;2.693059629
14.114;2.683284457
14.115;2.673509286
14.116;2.673509286
14.117;2.683284457
14.118;2.693059629
14.119;2.7028348
14.12;2.7028348
14.121;2.693059629
14.122;2.683284457
14.123;2.678396872
14.124;2.678396872
14.125;2.688172043
14.126;2.697947214
14.127;2.7028348
14.128;2.693059629
14.129;2.688172043
14.13;2.673509286
14.131;2.668621701
14.132;2.678396872
14.133;2.688172043
14.134;2.693059629
14.135;2.693059629
14.136;2.683284457
14.137;2.673509286
14.138;2.663734115
14.139;2.663734115
14.14;2.673509286
14.141;2.678396872
14.142;2.683284457
14.143;2.678396872
14.144;2.663734115
14.145;2.65884653
14.146;2.649071359
14.147;2.653958944
14.148;2.663734115
14.149;2.673509286
14.15;2.668621701
14.151;2.65884653
14.152;2.649071359
14.153;2.639296188
14.154;2.639296188
14.155;2.649071359
14.156;2.653958944
14.157;2.65884653
14.158;2.653958944
14.159;2.644183773
14.16;2.629521017
14.161;2.624633431
14.162;2.624633431
14.163;2.634408602
14.164;2.644183773
14.165;2.644183773
14.166;2.634408602
14.167;2.624633431
14.168;2.61485826
14.169;2.609970674
14.17;2.61485826
14.171;2.624633431
14.172;2.629521017
14.173;2.624633431
14.174;2.61485826
14.175;2.605083089
14.176;2.590420332
14.177;2.595307918
14.178;2.605083089
14.179;2.605083089
14.18;2.609970674
14.181;2.605083089
14.182;2.590420332
14.183;2.575757576
14.184;2.57086999
14.185;2.575757576
14.186;2.585532747
14.187;2.595307918
14.188;2.590420332
14.189;2.580645161
14.19;2.565982405
14.191;2.551319648
14.192;2.551319648
14.193;2.561094819
14.194;2.57086999
14.195;2.57086999
14.196;2.565982405
14.197;2.551319648
14.198;2.541544477
14.199;2.531769306
14.2;2.536656891
14.201;2.546432063
14.202;2.556207234
14.203;2.556207234
14.204;2.546432063
14.205;2.52688172
14.206;2.517106549
14.207;2.517106549
14.208;2.521994135
14.209;2.536656891
14.21;2.546432063
14.211;2.536656891
14.212;2.52688172
14.213;2.517106549
14.214;2.507331378
14.215;2.512218964
14.216;2.52688172
14.217;2.536656891
14.218;2.536656891
14.219;2.531769306
14.22;2.517106549
14.221;2.507331378
14.222;2.507331378
14.223;2.512218964
14.224;2.52688172
14.225;2.536656891
14.226;2.536656891
14.227;2.521994135
14.228;2.512218964
14.229;2.502443793
14.23;2.507331378
14.231;2.517106549
14.232;2.531769306
14.233;2.531769306
14.234;2.52688172
14.235;2.517106549
14.236;2.507331378
14.237;2.502443793
14.238;2.512218964
14.239;2.521994135
14.24;2.52688172
14.241;2.531769306
14.242;2.521994135
14.243;2.502443793
14.244;2.497556207
14.245;2.497556207
14.246;2.507331378
14.247;2.521994135
14.248;2.52688172
14.249;2.521994135
14.25;2.507331378
14.251;2.492668622
14.252;2.492668622
14.253;2.492668622
14.254;2.507331378
14.255;2.512218964
14.256;2.512218964
14.257;2.507331378
14.258;2.492668622
14.259;2.478005865
14.26;2.478005865
14.261;2.487781036
14.262;2.497556207
14.263;2.502443793
14.264;2.492668622
14.265;2.478005865
14.266;2.463343109
14.267;2.453567937
14.268;2.458455523
14.269;2.463343109
14.27;2.47311828
14.271;2.47311828
14.272;2.458455523
14.273;2.443792766
14.274;2.42913001
14.275;2.419354839
14.276;2.42913001
14.277;2.438905181
14.278;2.443792766
14.279;2.434017595
14.28;2.419354839
14.281;2.404692082
14.282;2.390029326
14.283;2.390029326
14.284;2.394916911
14.285;2.404692082
14.286;2.404692082
14.287;2.394916911
14.288;2.375366569
14.289;2.355816227
14.29;2.346041056
14.291;2.346041056
14.292;2.360703812
14.293;2.365591398
14.294;2.365591398
14.295;2.350928641
14.296;2.326490714
14.297;2.311827957
14.298;2.306940371
14.299;2.316715543
14.3;2.326490714
14.301;2.331378299
14.302;2.321603128
14.303;2.302052786
14.304;2.282502444
14.305;2.272727273
14.306;2.277614858
14.307;2.287390029
14.308;2.302052786
14.309;2.2971652
14.31;2.282502444
14.311;2.262952102
14.312;2.24340176
14.313;2.238514174
14.314;2.248289345
14.315;2.262952102
14.316;2.267839687
14.317;2.262952102
14.318;2.238514174
14.319;2.218963832
14.32;2.204301075
14.321;2.214076246
14.322;2.223851417
14.323;2.233626588
14.324;2.238514174
14.325;2.228739003
14.326;2.19941349
14.327;2.184750733
14.328;2.174975562
14.329;2.184750733
14.33;2.19941349
14.331;2.209188661
14.332;2.204301075
14.333;2.184750733
14.334;2.160312805
14.335;2.145650049
14.336;2.145650049
14.337;2.165200391
14.338;2.179863148
14.339;2.179863148
14.34;2.174975562
14.341;2.150537634
14.342;2.126099707
14.343;2.121212121
14.344;2.130987292
14.345;2.150537634
14.346;2.160312805
14.347;2.15542522
14.348;2.135874878
14.349;2.106549365
14.35;2.086999022
14.351;2.086999022
14.352;2.096774194
14.353;2.11143695
14.354;2.11143695
14.355;2.096774194
14.356;2.06744868
14.357;2.038123167
14.358;2.018572825
14.359;2.018572825
14.36;2.028347996
14.361;2.038123167
14.362;2.028347996
14.363;1.999022483
14.364;1.964809384
14.365;1.935483871
14.366;1.920821114
14.367;1.9257087
14.368;1.930596285
14.369;1.935483871
14.37;1.915933529
14.371;1.876832845
14.372;1.83773216
14.373;1.808406647
14.374;1.803519062
14.375;1.813294233
14.376;1.823069404
14.377;1.813294233
14.378;1.783968719
14.379;1.73998045
14.38;1.69599218
14.381;1.676441838
14.382;1.681329423
14.383;1.69599218
14.384;1.700879765
14.385;1.686217009
14.386;1.647116325
14.387;1.598240469
14.388;1.56402737
14.389;1.559139785
14.39;1.573802542
14.391;1.593352884
14.392;1.593352884
14.393;1.56402737
14.394;1.520039101
14.395;1.476050831
14.396;1.456500489
14.397;1.461388074
14.398;1.485826002
14.399;1.500488759
14.4;1.490713587
14.401;1.456500489
14.402;1.412512219
14.403;1.373411535
14.404;1.368523949
14.405;1.388074291
14.406;1.412512219
14.407;1.42228739
14.408;1.402737048
14.409;1.363636364
14.41;1.319648094
14.411;1.300097752
14.412;1.309872923
14.413;1.339198436
14.414;1.363636364
14.415;1.363636364
14.416;1.33431085
14.417;1.285434995
14.418;1.251221896
14.419;1.246334311
14.42;1.275659824
14.421;1.304985337
14.422;1.324535679
14.423;1.309872923
14.424;1.275659824
14.425;1.231671554
14.426;1.207233627
14.427;1.221896383
14.428;1.256109482
14.429;1.285434995
14.43;1.295210166
14.431;1.270772239
14.432;1.226783969
14.433;1.19257087
14.434;1.187683284
14.435;1.212121212
14.436;1.251221896
14.437;1.28054741
14.438;1.270772239
14.439;1.23655914
14.44;1.197458456
14.441;1.177908113
14.442;1.187683284
14.443;1.221896383
14.444;1.260997067
14.445;1.28054741
14.446;1.260997067
14.447;1.221896383
14.448;1.182795699
14.449;1.173020528
14.45;1.202346041
14.451;1.241446725
14.452;1.28054741
14.453;1.28054741
14.454;1.251221896
14.455;1.212121212
14.456;1.187683284
14.457;1.19257087
14.458;1.231671554
14.459;1.275659824
14.46;1.295210166
14.461;1.285434995
14.462;1.251221896
14.463;1.212121212
14.464;1.197458456
14.465;1.226783969
14.466;1.265884653
14.467;1.304985337
14.468;1.314760508
14.469;1.290322581
14.47;1.251221896
14.471;1.221896383
14.472;1.226783969
14.473;1.265884653
14.474;1.309872923
14.475;1.339198436
14.476;1.329423265
14.477;1.300097752
14.478;1.260997067
14.479;1.246334311
14.48;1.265884653
14.481;1.309872923
14.482;1.353861193
14.483;1.363636364
14.484;1.348973607
14.485;1.314760508
14.486;1.28054741
14.487;1.290322581
14.488;1.319648094
14.489;1.363636364
14.49;1.397849462
14.491;1.397849462
14.492;1.373411535
14.493;1.33431085
14.494;1.319648094
14.495;1.339198436
14.496;1.37829912
14.497;1.417399804
14.498;1.436950147
14.499;1.427174976
14.5;1.397849462
14.501;1.368523949
14.502;1.363636364
14.503;1.397849462
14.504;1.441837732
14.505;1.476050831
14.506;1.485826002
14.507;1.46627566
14.508;1.432062561
14.509;1.417399804
14.51;1.432062561
14.511;1.471163245
14.512;1.51026393
14.513;1.539589443
14.514;1.529814272
14.515;1.505376344
14.516;1.480938416
14.517;1.480938416
14.518;1.505376344
14.519;1.549364614
14.52;1.583577713
14.521;1.598240469
14.522;1.583577713
14.523;1.559139785
14.524;1.539589443
14.525;1.554252199
14.526;1.588465298
14.527;1.632453568
14.528;1.656891496
14.529;1.661779081
14.53;1.642228739
14.531;1.617790811
14.532;1.612903226
14.533;1.642228739
14.534;1.671554252
14.535;1.710654936
14.536;1.730205279
14.537;1.720430108
14.538;1.700879765
14.539;1.686217009
14.54;1.691104594
14.541;1.725317693
14.542;1.759530792
14.543;1.788856305
14.544;1.793743891
14.545;1.779081134
14.546;1.759530792
14.547;1.749755621
14.548;1.769305963
14.549;1.803519062
14.55;1.832844575
14.551;1.852394917
14.552;1.847507331
14.553;1.827956989
14.554;1.813294233
14.555;1.813294233
14.556;1.842619746
14.557;1.871945259
14.558;1.901270772
14.559;1.906158358
14.56;1.896383187
14.561;1.871945259
14.562;1.867057674
14.563;1.876832845
14.564;1.906158358
14.565;1.930596285
14.566;1.950146628
14.567;1.945259042
14.568;1.930596285
14.569;1.911045943
14.57;1.911045943
14.571;1.9257087
14.572;1.955034213
14.573;1.979472141
14.574;1.989247312
14.575;1.979472141
14.576;1.955034213
14.577;1.945259042
14.578;1.950146628
14.579;1.974584555
14.58;1.999022483
14.581;2.018572825
14.582;2.013685239
14.583;1.994134897
14.584;1.979472141
14.585;1.96969697
14.586;1.984359726
14.587;2.008797654
14.588;2.028347996
14.589;2.038123167
14.59;2.028347996
14.591;2.003910068
14.592;1.989247312
14.593;1.994134897
14.594;2.008797654
14.595;2.033235582
14.596;2.047898338
14.597;2.047898338
14.598;2.028347996
14.599;2.008797654
14.6;1.999022483
14.601;2.003910068
14.602;2.023460411
14.603;2.047898338
14.604;2.057673509
14.605;2.043010753
14.606;2.023460411
14.607;2.003910068
14.608;1.999022483
14.609;2.013685239
14.61;2.033235582
14.611;2.052785924
14.612;2.047898338
14.613;2.033235582
14.614;2.008797654
14.615;1.989247312
14.616;1.994134897
14.617;2.013685239
14.618;2.033235582
14.619;2.043010753
14.62;2.028347996
14.621;2.008797654
14.622;1.979472141
14.623;1.96969697
14.624;1.979472141
14.625;1.999022483
14.626;2.018572825
14.627;2.013685239
14.628;1.994134897
14.629;1.96969697
14.63;1.945259042
14.631;1.945259042
14.632;1.959921799
14.633;1.979472141
14.634;1.989247312
14.635;1.979472141
14.636;1.950146628
14.637;1.920821114
14.638;1.906158358
14.639;1.911045943
14.64;1.930596285
14.641;1.950146628
14.642;1.950146628
14.643;1.930596285
14.644;1.901270772
14.645;1.871945259
14.646;1.867057674
14.647;1.88172043
14.648;1.901270772
14.649;1.915933529
14.65;1.906158358
14.651;1.88172043
14.652;1.847507331
14.653;1.827956989
14.654;1.832844575
14.655;1.852394917
14.656;1.867057674
14.657;1.876832845
14.658;1.857282502
14.659;1.827956989
14.66;1.798631476
14.661;1.788856305
14.662;1.803519062
14.663;1.827956989
14.664;1.847507331
14.665;1.842619746
14.666;1.818181818
14.667;1.788856305
14.668;1.764418377
14.669;1.769305963
14.67;1.793743891
14.671;1.818181818
14.672;1.832844575
14.673;1.818181818
14.674;1.788856305
14.675;1.759530792
14.676;1.749755621
14.677;1.764418377
14.678;1.788856305
14.679;1.818181818
14.68;1.818181818
14.681;1.793743891
14.682;1.769305963
14.683;1.744868035
14.684;1.749755621
14.685;1.774193548
14.686;1.798631476
14.687;1.818181818
14.688;1.813294233
14.689;1.783968719
14.69;1.754643206
14.691;1.744868035
14.692;1.759530792
14.693;1.793743891
14.694;1.818181818
14.695;1.827956989
14.696;1.808406647
14.697;1.779081134
14.698;1.759530792
14.699;1.759530792
14.7;1.788856305
14.701;1.813294233
14.702;1.83773216
14.703;1.83773216
14.704;1.813294233
14.705;1.783968719
14.706;1.774193548
14.707;1.788856305
14.708;1.818181818
14.709;1.842619746
14.71;1.857282502
14.711;1.847507331
14.712;1.823069404
14.713;1.793743891
14.714;1.798631476
14.715;1.818181818
14.716;1.852394917
14.717;1.876832845
14.718;1.88172043
14.719;1.862170088
14.72;1.832844575
14.721;1.818181818
14.722;1.832844575
14.723;1.857282502
14.724;1.891495601
14.725;1.911045943
14.726;1.901270772
14.727;1.88172043
14.728;1.857282502
14.729;1.852394917
14.73;1.871945259
14.731;1.906158358
14.732;1.930596285
14.733;1.935483871
14.734;1.9257087
14.735;1.896383187
14.736;1.88172043
14.737;1.886608016
14.738;1.911045943
14.739;1.940371457
14.74;1.959921799
14.741;1.955034213
14.742;1.930596285
14.743;1.906158358
14.744;1.896383187
14.745;1.911045943
14.746;1.940371457
14.747;1.964809384
14.748;1.96969697
14.749;1.955034213
14.75;1.930596285
14.751;1.911045943
14.752;1.906158358
14.753;1.930596285
14.754;1.959921799
14.755;1.974584555
14.756;1.96969697
14.757;1.950146628
14.758;1.920821114
14.759;1.906158358
14.76;1.915933529
14.761;1.935483871
14.762;1.964809384
14.763;1.974584555
14.764;1.959921799
14.765;1.930596285
14.766;1.906158358
14.767;1.901270772
14.768;1.915933529
14.769;1.945259042
14.77;1.964809384
14.771;1.959921799
14.772;1.940371457
14.773;1.906158358
14.774;1.886608016
14.775;1.891495601
14.776;1.920821114
14.777;1.940371457
14.778;1.955034213
14.779;1.945259042
14.78;1.911045943
14.781;1.88172043
14.782;1.871945259
14.783;1.886608016
14.784;1.911045943
14.785;1.930596285
14.786;1.930596285
14.787;1.911045943
14.788;1.88172043
14.789;1.857282502
14.79;1.857282502
14.791;1.876832845
14.792;1.906158358
14.793;1.915933529
14.794;1.911045943
14.795;1.88172043
14.796;1.852394917
14.797;1.842619746
14.798;1.852394917
14.799;1.88172043
14.8;1.906158358
14.801;1.911045943
14.802;1.896383187
14.803;1.862170088
14.804;1.842619746
14.805;1.842619746
14.806;1.862170088
14.807;1.891495601
14.808;1.915933529
14.809;1.911045943
14.81;1.886608016
14.811;1.862170088
14.812;1.842619746
14.813;1.862170088
14.814;1.886608016
14.815;1.915933529
14.816;1.9257087
14.817;1.915933529
14.818;1.891495601
14.819;1.871945259
14.82;1.871945259
14.821;1.891495601
14.822;1.920821114
14.823;1.950146628
14.824;1.950146628
14.825;1.930596285
14.826;1.911045943
14.827;1.896383187
14.828;1.906158358
14.829;1.940371457
14.83;1.96969697
14.831;1.989247312
14.832;1.984359726
14.833;1.964809384
14.834;1.945259042
14.835;1.940371457
14.836;1.964809384
14.837;1.999022483
14.838;2.023460411
14.839;2.033235582
14.84;2.018572825
14.841;1.999022483
14.842;1.989247312
14.843;1.999022483
14.844;2.028347996
14.845;2.062561095
14.846;2.077223851
14.847;2.082111437
14.848;2.072336266
14.849;2.052785924
14.85;2.052785924
14.851;2.072336266
14.852;2.101661779
14.853;2.135874878
14.854;2.145650049
14.855;2.140762463
14.856;2.121212121
14.857;2.11143695
14.858;2.116324536
14.859;2.160312805
14.86;2.19941349
14.861;2.091886608
14.862;2.082111437
14.863;2.06744868
14.864;2.047898338
14.865;2.038123167
14.866;2.052785924
14.867;2.072336266
14.868;2.096774194
14.869;2.106549365
14.87;2.096774194
14.871;2.077223851
14.872;2.057673509
14.873;2.057673509
14.874;2.077223851
14.875;2.096774194
14.876;2.11143695
14.877;2.11143695
14.878;2.096774194
14.879;2.072336266
14.88;2.062561095
14.881;2.062561095
14.882;2.082111437
14.883;2.101661779
14.884;2.11143695
14.885;2.101661779
14.886;2.082111437
14.887;2.057673509
14.888;2.052785924
14.889;2.062561095
14.89;2.086999022
14.891;2.101661779
14.892;2.101661779
14.893;2.086999022
14.894;2.062561095
14.895;2.047898338
14.896;2.047898338
14.897;2.062561095
14.898;2.086999022
14.899;2.096774194
14.9;2.086999022
14.901;2.062561095
14.902;2.043010753
14.903;2.028347996
14.904;2.038123167
14.905;2.057673509
14.906;2.077223851
14.907;2.082111437
14.908;2.062561095
14.909;2.038123167
14.91;2.018572825
14.911;2.023460411
14.912;2.033235582
14.913;2.057673509
14.914;2.072336266
14.915;2.062561095
14.916;2.043010753
14.917;2.018572825
14.918;2.003910068
14.919;2.008797654
14.92;2.033235582
14.921;2.052785924
14.922;2.057673509
14.923;2.043010753
14.924;2.018572825
14.925;1.999022483
14.926;1.994134897
14.927;2.013685239
14.928;2.033235582
14.929;2.052785924
14.93;2.047898338
14.931;2.028347996
14.932;2.003910068
14.933;1.984359726
14.934;1.994134897
14.935;2.013685239
14.936;2.038123167
14.937;2.047898338
14.938;2.038123167
14.939;2.013685239
14.94;1.989247312
14.941;1.984359726
14.942;2.003910068
14.943;2.028347996
14.944;2.047898338
14.945;2.052785924
14.946;2.033235582
14.947;2.008797654
14.948;1.989247312
14.949;1.999022483
14.95;2.023460411
14.951;2.047898338
14.952;2.06744868
14.953;2.057673509
14.954;2.038123167
14.955;2.013685239
14.956;2.003910068
14.957;2.018572825
14.958;2.047898338
14.959;2.06744868
14.96;2.072336266
14.961;2.057673509
14.962;2.033235582
14.963;2.013685239
14.964;2.018572825
14.965;2.043010753
14.966;2.06744868
14.967;2.086999022
14.968;2.086999022
14.969;2.06744868
14.97;2.047898338
14.971;2.038123167
14.972;2.047898338
14.973;2.082111437
14.974;2.11143695
14.975;2.126099707
14.976;2.11143695
14.977;2.091886608
14.978;2.072336266
14.979;2.072336266
14.98;2.096774194
14.981;2.130987292
14.982;2.15542522
14.983;2.165200391
14.984;2.165200391
14.985;2.11143695
14.986;2.06744868
14.987;2.086999022
14.988;2.121212121
14.989;2.165200391
14.99;2.189638319
14.991;2.194525904
14.992;2.184750733
14.993;2.179863148
14.994;2.189638319
14.995;2.214076246
14.996;2.24340176
14.997;2.277614858
14.998;2.277614858
14.999;2.272727273
15;2.248289345
15.001;2.24340176
15.002;2.262952102
15.003;2.287390029
15.004;2.311827957
15.005;2.321603128
15.006;2.316715543
15.007;2.2971652
15.008;2.282502444
15.009;2.282502444
15.01;2.302052786
15.011;2.326490714
15.012;2.350928641
15.013;2.365591398
15.014;2.355816227
15.015;2.34115347
15.016;2.331378299
15.017;2.336265885
15.018;2.355816227
15.019;2.38514174
15.02;2.394916911
15.021;2.409579668
15.022;2.399804497
15.023;2.331378299
15.024;2.336265885
15.025;2.355816227
15.026;2.38514174
15.027;2.42913001
15.028;2.316715543
15.029;2.321603128
15.03;2.336265885
15.031;2.360703812
15.032;2.38514174
15.033;2.419354839
15.034;2.458455523
15.035;2.52688172
15.036;2.453567937
15.037;2.438905181
15.038;2.404692082
15.039;2.380254154
15.04;2.38514174
15.041;2.399804497
15.042;2.419354839
15.043;2.42913001
15.044;2.42913001
15.045;2.419354839
15.046;2.409579668
15.047;2.409579668
15.048;2.424242424
15.049;2.443792766
15.05;2.463343109
15.051;2.468230694
15.052;2.463343109
15.053;2.453567937
15.054;2.443792766
15.055;2.448680352
15.056;2.463343109
15.057;2.482893451
15.058;2.497556207
15.059;2.492668622
15.06;2.482893451
15.061;2.47311828
15.062;2.47311828
15.063;2.482893451
15.064;2.497556207
15.065;2.512218964
15.066;2.517106549
15.067;2.512218964
15.068;2.497556207
15.069;2.492668622
15.07;2.497556207
15.071;2.512218964
15.072;2.531769306
15.073;2.551319648
15.074;2.556207234
15.075;2.546432063
15.076;2.546432063
15.077;2.556207234
15.078;2.629521017
15.079;2.512218964
15.08;2.52688172
15.081;2.546432063
15.082;2.561094819
15.083;2.531769306
15.084;2.497556207
15.085;2.497556207
15.086;2.521994135
15.087;2.531769306
15.088;2.556207234
15.089;2.556207234
15.09;2.556207234
15.091;2.57086999
15.092;2.404692082
15.093;2.414467253
15.094;2.424242424
15.095;2.434017595
15.096;2.434017595
15.097;2.424242424
15.098;2.409579668
15.099;2.390029326
15.1;2.380254154
15.101;2.38514174
15.102;2.394916911
15.103;2.399804497
15.104;2.399804497
15.105;2.380254154
15.106;2.360703812
15.107;2.346041056
15.108;2.350928641
15.109;2.355816227
15.11;2.365591398
15.111;2.370478983
15.112;2.360703812
15.113;2.34115347
15.114;2.321603128
15.115;2.311827957
15.116;2.316715543
15.117;2.326490714
15.118;2.336265885
15.119;2.326490714
15.12;2.316715543
15.121;2.292277615
15.122;2.272727273
15.123;2.267839687
15.124;2.277614858
15.125;2.287390029
15.126;2.292277615
15.127;2.287390029
15.128;2.262952102
15.129;2.238514174
15.13;2.228739003
15.131;2.233626588
15.132;2.24340176
15.133;2.258064516
15.134;2.258064516
15.135;2.24340176
15.136;2.218963832
15.137;2.19941349
15.138;2.189638319
15.139;2.194525904
15.14;2.209188661
15.141;2.218963832
15.142;2.209188661
15.143;2.194525904
15.144;2.165200391
15.145;2.150537634
15.146;2.145650049
15.147;2.15542522
15.148;2.165200391
15.149;2.174975562
15.15;2.160312805
15.151;2.135874878
15.152;2.116324536
15.153;2.116324536
15.154;2.126099707
15.155;2.140762463
15.156;2.150537634
15.157;2.150537634
15.158;2.140762463
15.159;2.11143695
15.16;2.086999022
15.161;2.086999022
15.162;2.101661779
15.163;2.121212121
15.164;2.126099707
15.165;2.116324536
15.166;2.096774194
15.167;2.077223851
15.168;2.072336266
15.169;2.082111437
15.17;2.101661779
15.171;2.116324536
15.172;2.121212121
15.173;2.11143695
15.174;2.086999022
15.175;2.077223851
15.176;2.077223851
15.177;2.091886608
15.178;2.11143695
15.179;2.126099707
15.18;2.121212121
15.181;2.11143695
15.182;2.091886608
15.183;2.082111437
15.184;2.096774194
15.185;2.116324536
15.186;2.135874878
15.187;2.145650049
15.188;2.135874878
15.189;2.121212121
15.19;2.11143695
15.191;2.11143695
15.192;2.126099707
15.193;2.145650049
15.194;2.160312805
15.195;2.160312805
15.196;2.150537634
15.197;2.135874878
15.198;2.130987292
15.199;2.130987292
15.2;2.15542522
15.201;2.170087977
15.202;2.179863148
15.203;2.174975562
15.204;2.165200391
15.205;2.150537634
15.206;2.150537634
15.207;2.160312805
15.208;2.184750733
15.209;2.194525904
15.21;2.19941349
15.211;2.189638319
15.212;2.174975562
15.213;2.170087977
15.214;2.174975562
15.215;2.189638319
15.216;2.209188661
15.217;2.218963832
15.218;2.218963832
15.219;2.204301075
15.22;2.194525904
15.221;2.189638319
15.222;2.19941349
15.223;2.218963832
15.224;2.233626588
15.225;2.238514174
15.226;2.233626588
15.227;2.218963832
15.228;2.209188661
15.229;2.214076246
15.23;2.228739003
15.231;2.24340176
15.232;2.258064516
15.233;2.258064516
15.234;2.24340176
15.235;2.233626588
15.236;2.228739003
15.237;2.238514174
15.238;2.253176931
15.239;2.267839687
15.24;2.277614858
15.241;2.272727273
15.242;2.258064516
15.243;2.24340176
15.244;2.248289345
15.245;2.258064516
15.246;2.277614858
15.247;2.287390029
15.248;2.287390029
15.249;2.277614858
15.25;2.262952102
15.251;2.258064516
15.252;2.262952102
15.253;2.277614858
15.254;2.292277615
15.255;2.2971652
15.256;2.292277615
15.257;2.277614858
15.258;2.262952102
15.259;2.262952102
15.26;2.272727273
15.261;2.287390029
15.262;2.2971652
15.263;2.2971652
15.264;2.287390029
15.265;2.272727273
15.266;2.262952102
15.267;2.267839687
15.268;2.282502444
15.269;2.292277615
15.27;2.302052786
15.271;2.2971652
15.272;2.277614858
15.273;2.267839687
15.274;2.258064516
15.275;2.267839687
15.276;2.277614858
15.277;2.292277615
15.278;2.292277615
15.279;2.282502444
15.28;2.262952102
15.281;2.253176931
15.282;2.248289345
15.283;2.262952102
15.284;2.272727273
15.285;2.282502444
15.286;2.277614858
15.287;2.262952102
15.288;2.24340176
15.289;2.233626588
15.29;2.238514174
15.291;2.253176931
15.292;2.262952102
15.293;2.267839687
15.294;2.258064516
15.295;2.238514174
15.296;2.223851417
15.297;2.218963832
15.298;2.228739003
15.299;2.24340176
15.3;2.253176931
15.301;2.248289345
15.302;2.233626588
15.303;2.214076246
15.304;2.204301075
15.305;2.204301075
15.306;2.218963832
15.307;2.233626588
15.308;2.238514174
15.309;2.228739003
15.31;2.209188661
15.311;2.189638319
15.312;2.184750733
15.313;2.194525904
15.314;2.209188661
15.315;2.223851417
15.316;2.218963832
15.317;2.204301075
15.318;2.189638319
15.319;2.174975562
15.32;2.174975562
15.321;2.189638319
15.322;2.204301075
15.323;2.209188661
15.324;2.204301075
15.325;2.184750733
15.326;2.165200391
15.327;2.15542522
15.328;2.165200391
15.329;2.184750733
15.33;2.194525904
15.331;2.19941349
15.332;2.184750733
15.333;2.165200391
15.334;2.150537634
15.335;2.150537634
15.336;2.165200391
15.337;2.179863148
15.338;2.189638319
15.339;2.184750733
15.34;2.165200391
15.341;2.145650049
15.342;2.135874878
15.343;2.140762463
15.344;2.160312805
15.345;2.174975562
15.346;2.174975562
15.347;2.165200391
15.348;2.145650049
15.349;2.130987292
15.35;2.126099707
15.351;2.140762463
15.352;2.15542522
15.353;2.170087977
15.354;2.165200391
15.355;2.150537634
15.356;2.126099707
15.357;2.11143695
15.358;2.121212121
15.359;2.135874878
15.36;2.15542522
15.361;2.160312805
15.362;2.150537634
15.363;2.130987292
15.364;2.11143695
15.365;2.106549365
15.366;2.116324536
15.367;2.135874878
15.368;2.150537634
15.369;2.150537634
15.37;2.135874878
15.371;2.116324536
15.372;2.101661779
15.373;2.106549365
15.374;2.121212121
15.375;2.140762463
15.376;2.150537634
15.377;2.145650049
15.378;2.126099707
15.379;2.106549365
15.38;2.101661779
15.381;2.116324536
15.382;2.135874878
15.383;2.15542522
15.384;2.160312805
15.385;2.145650049
15.386;2.126099707
15.387;2.116324536
15.388;2.121212121
15.389;2.140762463
15.39;2.160312805
15.391;2.179863148
15.392;2.174975562
15.393;2.160312805
15.394;2.145650049
15.395;2.140762463
15.396;2.15542522
15.397;2.179863148
15.398;2.19941349
15.399;2.209188661
15.4;2.204301075
15.401;2.189638319
15.402;2.179863148
15.403;2.184750733
15.404;2.204301075
15.405;2.228739003
15.406;2.248289345
15.407;2.253176931
15.408;2.24340176
15.409;2.228739003
15.41;2.223851417
15.411;2.24340176
15.412;2.262952102
15.413;2.287390029
15.414;2.302052786
15.415;2.302052786
15.416;2.2971652
15.417;2.287390029
15.418;2.292277615
15.419;2.311827957
15.42;2.336265885
15.421;2.355816227
15.422;2.365591398
15.423;2.360703812
15.424;2.350928641
15.425;2.350928641
15.426;2.360703812
15.427;2.38514174
15.428;2.404692082
15.429;2.424242424
15.43;2.424242424
15.431;2.419354839
15.432;2.414467253
15.433;2.414467253
15.434;2.42913001
15.435;2.453567937
15.436;2.47311828
15.437;2.482893451
15.438;2.478005865
15.439;2.468230694
15.44;2.468230694
15.441;2.478005865
15.442;2.492668622
15.443;2.517106549
15.444;2.52688172
15.445;2.531769306
15.446;2.52688172
15.447;2.517106549
15.448;2.517106549
15.449;2.531769306
15.45;2.551319648
15.451;2.565982405
15.452;2.575757576
15.453;2.575757576
15.454;2.565982405
15.455;2.561094819
15.456;2.565982405
15.457;2.580645161
15.458;2.590420332
15.459;2.609970674
15.46;2.609970674
15.461;2.605083089
15.462;2.595307918
15.463;2.595307918
15.464;2.600195503
15.465;2.619745846
15.466;2.634408602
15.467;2.639296188
15.468;2.639296188
15.469;2.629521017
15.47;2.624633431
15.471;2.624633431
15.472;2.634408602
15.473;2.653958944
15.474;2.65884653
15.475;2.668621701
15.476;2.65884653
15.477;2.649071359
15.478;2.644183773
15.479;2.649071359
15.48;2.65884653
15.481;2.673509286
15.482;2.683284457
15.483;2.678396872
15.484;2.673509286
15.485;2.663734115
15.486;2.663734115
15.487;2.668621701
15.488;2.678396872
15.489;2.693059629
15.49;2.693059629
15.491;2.688172043
15.492;2.678396872
15.493;2.673509286
15.494;2.673509286
15.495;2.683284457
15.496;2.697947214
15.497;2.7028348
15.498;2.7028348
15.499;2.693059629
15.5;2.683284457
15.501;2.683284457
15.502;2.688172043
15.503;2.697947214
15.504;2.707722385
15.505;2.712609971
15.506;2.707722385
15.507;2.697947214
15.508;2.688172043
15.509;2.688172043
15.51;2.697947214
15.511;2.707722385
15.512;2.717497556
15.513;2.717497556
15.514;2.707722385
15.515;2.697947214
15.516;2.693059629
15.517;2.697947214
15.518;2.707722385
15.519;2.717497556
15.52;2.722385142
15.521;2.717497556
15.522;2.707722385
15.523;2.697947214
15.524;2.697947214
15.525;2.707722385
15.526;2.717497556
15.527;2.722385142
15.528;2.727272727
15.529;2.717497556
15.53;2.707722385
15.531;2.7028348
15.532;2.7028348
15.533;2.712609971
15.534;2.727272727
15.535;2.727272727
15.536;2.727272727
15.537;2.717497556
15.538;2.707722385
15.539;2.7028348
15.54;2.712609971
15.541;2.722385142
15.542;2.732160313
15.543;2.732160313
15.544;2.727272727
15.545;2.712609971
15.546;2.707722385
15.547;2.707722385
15.548;2.717497556
15.549;2.727272727
15.55;2.732160313
15.551;2.732160313
15.552;2.722385142
15.553;2.707722385
15.554;2.707722385
15.555;2.712609971
15.556;2.722385142
15.557;2.727272727
15.558;2.732160313
15.559;2.727272727
15.56;2.717497556
15.561;2.707722385
15.562;2.707722385
15.563;2.717497556
15.564;2.722385142
15.565;2.732160313
15.566;2.732160313
15.567;2.722385142
15.568;2.712609971
15.569;2.707722385
15.57;2.707722385
15.571;2.717497556
15.572;2.727272727
15.573;2.732160313
15.574;2.727272727
15.575;2.717497556
15.576;2.707722385
15.577;2.7028348
15.578;2.712609971
15.579;2.722385142
15.58;2.727272727
15.581;2.732160313
15.582;2.722385142
15.583;2.712609971
15.584;2.7028348
15.585;2.707722385
15.586;2.712609971
15.587;2.722385142
15.588;2.727272727
15.589;2.722385142
15.59;2.712609971
15.591;2.707722385
15.592;2.7028348
15.593;2.707722385
15.594;2.717497556
15.595;2.727272727
15.596;2.727272727
15.597;2.717497556
15.598;2.707722385
15.599;2.697947214
15.6;2.7028348
15.601;2.712609971
15.602;2.717497556
15.603;2.722385142
15.604;2.722385142
15.605;2.707722385
15.606;2.7028348
15.607;2.697947214
15.608;2.7028348
15.609;2.707722385
15.61;2.717497556
15.611;2.717497556
15.612;2.712609971
15.613;2.697947214
15.614;2.693059629
15.615;2.688172043
15.616;2.697947214
15.617;2.707722385
15.618;2.712609971
15.619;2.712609971
15.62;2.7028348
15.621;2.688172043
15.622;2.683284457
15.623;2.683284457
15.624;2.693059629
15.625;2.7028348
15.626;2.707722385
15.627;2.697947214
15.628;2.688172043
15.629;2.673509286
15.63;2.673509286
15.631;2.678396872
15.632;2.688172043
15.633;2.693059629
15.634;2.693059629
15.635;2.683284457
15.636;2.668621701
15.637;2.65884653
15.638;2.663734115
15.639;2.668621701
15.64;2.678396872
15.641;2.683284457
15.642;2.678396872
15.643;2.663734115
15.644;2.653958944
15.645;2.644183773
15.646;2.653958944
15.647;2.65884653
15.648;2.668621701
15.649;2.668621701
15.65;2.65884653
15.651;2.644183773
15.652;2.634408602
15.653;2.629521017
15.654;2.644183773
15.655;2.649071359
15.656;2.653958944
15.657;2.649071359
15.658;2.639296188
15.659;2.624633431
15.66;2.61485826
15.661;2.619745846
15.662;2.629521017
15.663;2.639296188
15.664;2.639296188
15.665;2.634408602
15.666;2.619745846
15.667;2.609970674
15.668;2.605083089
15.669;2.609970674
15.67;2.624633431
15.671;2.629521017
15.672;2.624633431
15.673;2.61485826
15.674;2.605083089
15.675;2.595307918
15.676;2.600195503
15.677;2.609970674
15.678;2.619745846
15.679;2.624633431
15.68;2.619745846
15.681;2.605083089
15.682;2.590420332
15.683;2.590420332
15.684;2.600195503
15.685;2.609970674
15.686;2.619745846
15.687;2.619745846
15.688;2.609970674
15.689;2.600195503
15.69;2.590420332
15.691;2.595307918
15.692;2.605083089
15.693;2.619745846
15.694;2.624633431
15.695;2.619745846
15.696;2.609970674
15.697;2.595307918
15.698;2.595307918
15.699;2.600195503
15.7;2.61485826
15.701;2.624633431
15.702;2.624633431
15.703;2.619745846
15.704;2.605083089
15.705;2.600195503
15.706;2.600195503
15.707;2.609970674
15.708;2.624633431
15.709;2.629521017
15.71;2.629521017
15.711;2.619745846
15.712;2.609970674
15.713;2.605083089
15.714;2.609970674
15.715;2.624633431
15.716;2.634408602
15.717;2.634408602
15.718;2.634408602
15.719;2.619745846
15.72;2.609970674
15.721;2.609970674
15.722;2.624633431
15.723;2.634408602
15.724;2.644183773
15.725;2.639296188
15.726;2.634408602
15.727;2.619745846
15.728;2.61485826
15.729;2.619745846
15.73;2.629521017
15.731;2.644183773
15.732;2.649071359
15.733;2.639296188
15.734;2.629521017
15.735;2.619745846
15.736;2.619745846
15.737;2.629521017
15.738;2.644183773
15.739;2.649071359
15.74;2.649071359
15.741;2.639296188
15.742;2.629521017
15.743;2.624633431
15.744;2.624633431
15.745;2.639296188
15.746;2.649071359
15.747;2.653958944
15.748;2.649071359
15.749;2.639296188
15.75;2.629521017
15.751;2.624633431
15.752;2.634408602
15.753;2.644183773
15.754;2.653958944
15.755;2.65884653
15.756;2.649071359
15.757;2.639296188
15.758;2.629521017
15.759;2.634408602
15.76;2.644183773
15.761;2.653958944
15.762;2.663734115
15.763;2.65884653
15.764;2.649071359
15.765;2.639296188
15.766;2.634408602
15.767;2.644183773
15.768;2.653958944
15.769;2.668621701
15.77;2.668621701
15.771;2.663734115
15.772;2.653958944
15.773;2.644183773
15.774;2.644183773
15.775;2.65884653
15.776;2.668621701
15.777;2.678396872
15.778;2.678396872
15.779;2.668621701
15.78;2.65884653
15.781;2.653958944
15.782;2.65884653
15.783;2.673509286
15.784;2.683284457
15.785;2.688172043
15.786;2.683284457
15.787;2.673509286
15.788;2.663734115
15.789;2.663734115
15.79;2.673509286
15.791;2.683284457
15.792;2.693059629
15.793;2.693059629
15.794;2.688172043
15.795;2.678396872
15.796;2.668621701
15.797;2.673509286
15.798;2.688172043
15.799;2.697947214
15.8;2.7028348
15.801;2.697947214
15.802;2.688172043
15.803;2.678396872
15.804;2.678396872
15.805;2.683284457
15.806;2.697947214
15.807;2.707722385
15.808;2.707722385
15.809;2.697947214
15.81;2.688172043
15.811;2.683284457
15.812;2.683284457
15.813;2.693059629
15.814;2.7028348
15.815;2.707722385
15.816;2.707722385
15.817;2.697947214
15.818;2.688172043
15.819;2.678396872
15.82;2.688172043
15.821;2.697947214
15.822;2.707722385
15.823;2.707722385
15.824;2.7028348
15.825;2.688172043
15.826;2.678396872
15.827;2.678396872
15.828;2.688172043
15.829;2.697947214
15.83;2.7028348
15.831;2.697947214
15.832;2.688172043
15.833;2.678396872
15.834;2.668621701
15.835;2.673509286
15.836;2.683284457
15.837;2.693059629
15.838;2.693059629
15.839;2.688172043
15.84;2.673509286
15.841;2.65884653
15.842;2.65884653
15.843;2.663734115
15.844;2.673509286
15.845;2.678396872
15.846;2.678396872
15.847;2.668621701
15.848;2.649071359
15.849;2.639296188
15.85;2.644183773
15.851;2.653958944
15.852;2.65884653
15.853;2.663734115
15.854;2.65884653
15.855;2.644183773
15.856;2.629521017
15.857;2.624633431
15.858;2.629521017
15.859;2.639296188
15.86;2.649071359
15.861;2.644183773
15.862;2.634408602
15.863;2.619745846
15.864;2.609970674
15.865;2.609970674
15.866;2.619745846
15.867;2.629521017
15.868;2.634408602
15.869;2.629521017
15.87;2.61485826
15.871;2.605083089
15.872;2.595307918
15.873;2.600195503
15.874;2.609970674
15.875;2.624633431
15.876;2.624633431
15.877;2.61485826
15.878;2.600195503
15.879;2.590420332
15.88;2.590420332
15.881;2.600195503
15.882;2.609970674
15.883;2.619745846
15.884;2.61485826
15.885;2.605083089
15.886;2.590420332
15.887;2.585532747
15.888;2.590420332
15.889;2.605083089
15.89;2.61485826
15.891;2.619745846
15.892;2.61485826
15.893;2.600195503
15.894;2.590420332
15.895;2.590420332
15.896;2.600195503
15.897;2.61485826
15.898;2.624633431
15.899;2.624633431
15.9;2.61485826
15.901;2.605083089
15.902;2.600195503
15.903;2.600195503
15.904;2.61485826
15.905;2.629521017
15.906;2.639296188
15.907;2.634408602
15.908;2.624633431
15.909;2.61485826
15.91;2.61485826
15.911;2.624633431
15.912;2.639296188
15.913;2.649071359
15.914;2.653958944
15.915;2.649071359
15.916;2.639296188
15.917;2.634408602
15.918;2.639296188
15.919;2.653958944
15.92;2.668621701
15.921;2.678396872
15.922;2.678396872
15.923;2.668621701
15.924;2.663734115
15.925;2.65884653
15.926;2.673509286
15.927;2.688172043
15.928;2.697947214
15.929;2.707722385
15.93;2.7028348
15.931;2.693059629
15.932;2.688172043
15.933;2.693059629
15.934;2.707722385
15.935;2.722385142
15.936;2.737047898
15.937;2.737047898
15.938;2.732160313
15.939;2.722385142
15.94;2.722385142
15.941;2.727272727
15.942;2.741935484
15.943;2.75659824
15.944;2.761485826
15.945;2.761485826
15.946;2.75659824
15.947;2.746823069
15.948;2.751710655
15.949;2.761485826
15.95;2.776148583
15.951;2.785923754
15.952;2.790811339
15.953;2.785923754
15.954;2.776148583
15.955;2.776148583
15.956;2.776148583
15.957;2.790811339
15.958;2.805474096
15.959;2.810361681
15.96;2.805474096
15.961;2.80058651
15.962;2.790811339
15.963;2.790811339
15.964;2.80058651
15.965;2.810361681
15.966;2.820136852
15.967;2.825024438
15.968;2.815249267
15.969;2.810361681
15.97;2.805474096
15.971;2.810361681
15.972;2.815249267
15.973;2.825024438
15.974;2.834799609
15.975;2.834799609
15.976;2.820136852
15.977;2.815249267
15.978;2.810361681
15.979;2.820136852
15.98;2.829912023
15.981;2.834799609
15.982;2.839687195
15.983;2.834799609
15.984;2.825024438
15.985;2.815249267
15.986;2.820136852
15.987;2.829912023
15.988;2.834799609
15.989;2.839687195
15.99;2.839687195
15.991;2.829912023
15.992;2.820136852
15.993;2.815249267
15.994;2.820136852
15.995;2.825024438
15.996;2.834799609
15.997;2.839687195
15.998;2.834799609
15.999;2.825024438
16;2.815249267
16.001;2.815249267
16.002;2.820136852
16.003;2.829912023
16.004;2.834799609
16.005;2.829912023
16.006;2.825024438
16.007;2.810361681
16.008;2.805474096
16.009;2.810361681
16.01;2.815249267
16.011;2.820136852
16.012;2.825024438
16.013;2.820136852
16.014;2.810361681
16.015;2.795698925
16.016;2.790811339
16.017;2.795698925
16.018;2.805474096
16.019;2.810361681
16.02;2.810361681
16.021;2.80058651
16.022;2.785923754
16.023;2.776148583
16.024;2.776148583
16.025;2.781036168
16.026;2.790811339
16.027;2.790811339
16.028;2.785923754
16.029;2.771260997
16.03;2.761485826
16.031;2.751710655
16.032;2.75659824
16.033;2.761485826
16.034;2.766373412
16.035;2.766373412
16.036;2.75659824
16.037;2.741935484
16.038;2.732160313
16.039;2.727272727
16.04;2.732160313
16.041;2.741935484
16.042;2.746823069
16.043;2.737047898
16.044;2.727272727
16.045;2.707722385
16.046;2.7028348
16.047;2.7028348
16.048;2.707722385
16.049;2.717497556
16.05;2.717497556
16.051;2.707722385
16.052;2.693059629
16.053;2.678396872
16.054;2.673509286
16.055;2.678396872
16.056;2.688172043
16.057;2.697947214
16.058;2.693059629
16.059;2.678396872
16.06;2.663734115
16.061;2.653958944
16.062;2.653958944
16.063;2.663734115
16.064;2.668621701
16.065;2.673509286
16.066;2.663734115
16.067;2.649071359
16.068;2.634408602
16.069;2.624633431
16.07;2.634408602
16.071;2.644183773
16.072;2.649071359
16.073;2.649071359
16.074;2.634408602
16.075;2.619745846
16.076;2.609970674
16.077;2.609970674
16.078;2.61485826
16.079;2.624633431
16.08;2.629521017
16.081;2.624633431
16.082;2.605083089
16.083;2.590420332
16.084;2.580645161
16.085;2.585532747
16.086;2.595307918
16.087;2.605083089
16.088;2.605083089
16.089;2.595307918
16.09;2.575757576
16.091;2.556207234
16.092;2.556207234
16.093;2.565982405
16.094;2.575757576
16.095;2.580645161
16.096;2.575757576
16.097;2.556207234
16.098;2.536656891
16.099;2.52688172
16.1;2.531769306
16.101;2.536656891
16.102;2.546432063
16.103;2.546432063
16.104;2.536656891
16.105;2.517106549
16.106;2.497556207
16.107;2.492668622
16.108;2.497556207
16.109;2.512218964
16.11;2.517106549
16.111;2.512218964
16.112;2.492668622
16.113;2.47311828
16.114;2.458455523
16.115;2.458455523
16.116;2.468230694
16.117;2.478005865
16.118;2.478005865
16.119;2.468230694
16.12;2.448680352
16.121;2.42913001
16.122;2.424242424
16.123;2.424242424
16.124;2.438905181
16.125;2.448680352
16.126;2.443792766
16.127;2.42913001
16.128;2.409579668
16.129;2.394916911
16.13;2.394916911
16.131;2.404692082
16.132;2.419354839
16.133;2.424242424
16.134;2.419354839
16.135;2.399804497
16.136;2.380254154
16.137;2.370478983
16.138;2.380254154
16.139;2.394916911
16.14;2.404692082
16.141;2.409579668
16.142;2.394916911
16.143;2.380254154
16.144;2.365591398
16.145;2.365591398
16.146;2.380254154
16.147;2.394916911
16.148;2.404692082
16.149;2.399804497
16.15;2.390029326
16.151;2.370478983
16.152;2.365591398
16.153;2.370478983
16.154;2.390029326
16.155;2.404692082
16.156;2.414467253
16.157;2.404692082
16.158;2.390029326
16.159;2.375366569
16.16;2.375366569
16.161;2.390029326
16.162;2.409579668
16.163;2.424242424
16.164;2.424242424
16.165;2.414467253
16.166;2.399804497
16.167;2.394916911
16.168;2.399804497
16.169;2.419354839
16.17;2.434017595
16.171;2.443792766
16.172;2.438905181
16.173;2.42913001
16.174;2.419354839
16.175;2.419354839
16.176;2.42913001
16.177;2.453567937
16.178;2.468230694
16.179;2.47311828
16.18;2.463343109
16.181;2.448680352
16.182;2.438905181
16.183;2.448680352
16.184;2.463343109
16.185;2.482893451
16.186;2.497556207
16.187;2.492668622
16.188;2.482893451
16.189;2.47311828
16.19;2.468230694
16.191;2.482893451
16.192;2.497556207
16.193;2.517106549
16.194;2.521994135
16.195;2.517106549
16.196;2.502443793
16.197;2.492668622
16.198;2.497556207
16.199;2.512218964
16.2;2.531769306
16.201;2.541544477
16.202;2.541544477
16.203;2.52688172
16.204;2.517106549
16.205;2.512218964
16.206;2.521994135
16.207;2.536656891
16.208;2.551319648
16.209;2.561094819
16.21;2.556207234
16.211;2.536656891
16.212;2.531769306
16.213;2.531769306
16.214;2.541544477
16.215;2.561094819
16.216;2.57086999
16.217;2.57086999
16.218;2.561094819
16.219;2.546432063
16.22;2.541544477
16.221;2.546432063
16.222;2.561094819
16.223;2.580645161
16.224;2.585532747
16.225;2.580645161
16.226;2.565982405
16.227;2.556207234
16.228;2.556207234
16.229;2.565982405
16.23;2.580645161
16.231;2.590420332
16.232;2.590420332
16.233;2.580645161
16.234;2.57086999
16.235;2.561094819
16.236;2.565982405
16.237;2.575757576
16.238;2.590420332
16.239;2.600195503
16.24;2.595307918
16.241;2.585532747
16.242;2.57086999
16.243;2.565982405
16.244;2.575757576
16.245;2.590420332
16.246;2.605083089
16.247;2.605083089
16.248;2.595307918
16.249;2.580645161
16.25;2.57086999
16.251;2.57086999
16.252;2.585532747
16.253;2.600195503
16.254;2.609970674
16.255;2.609970674
16.256;2.595307918
16.257;2.580645161
16.258;2.575757576
16.259;2.580645161
16.26;2.595307918
16.261;2.609970674
16.262;2.61485826
16.263;2.605083089
16.264;2.595307918
16.265;2.580645161
16.266;2.580645161
16.267;2.590420332
16.268;2.605083089
16.269;2.61485826
16.27;2.61485826
16.271;2.605083089
16.272;2.590420332
16.273;2.580645161
16.274;2.585532747
16.275;2.600195503
16.276;2.61485826
16.277;2.619745846
16.278;2.61485826
16.279;2.600195503
16.28;2.585532747
16.281;2.585532747
16.282;2.595307918
16.283;2.609970674
16.284;2.619745846
16.285;2.619745846
16.286;2.609970674
16.287;2.595307918
16.288;2.585532747
16.289;2.590420332
16.29;2.600195503
16.291;2.61485826
16.292;2.624633431
16.293;2.61485826
16.294;2.605083089
16.295;2.590420332
16.296;2.585532747
16.297;2.595307918
16.298;2.609970674
16.299;2.619745846
16.3;2.619745846
16.301;2.609970674
16.302;2.595307918
16.303;2.585532747
16.304;2.585532747
16.305;2.600195503
16.306;2.61485826
16.307;2.619745846
16.308;2.619745846
16.309;2.605083089
16.31;2.590420332
16.311;2.580645161
16.312;2.585532747
16.313;2.600195503
16.314;2.609970674
16.315;2.61485826
16.316;2.605083089
16.317;2.590420332
16.318;2.575757576
16.319;2.575757576
16.32;2.585532747
16.321;2.600195503
16.322;2.609970674
16.323;2.605083089
16.324;2.590420332
16.325;2.575757576
16.326;2.565982405
16.327;2.565982405
16.328;2.580645161
16.329;2.590420332
16.33;2.600195503
16.331;2.585532747
16.332;2.57086999
16.333;2.551319648
16.334;2.546432063
16.335;2.556207234
16.336;2.57086999
16.337;2.580645161
16.338;2.575757576
16.339;2.561094819
16.34;2.546432063
16.341;2.531769306
16.342;2.531769306
16.343;2.546432063
16.344;2.561094819
16.345;2.561094819
16.346;2.556207234
16.347;2.536656891
16.348;2.517106549
16.349;2.507331378
16.35;2.512218964
16.351;2.531769306
16.352;2.541544477
16.353;2.541544477
16.354;2.52688172
16.355;2.507331378
16.356;2.492668622
16.357;2.492668622
16.358;2.502443793
16.359;2.517106549
16.36;2.52688172
16.361;2.517106549
16.362;2.502443793
16.363;2.482893451
16.364;2.47311828
16.365;2.478005865
16.366;2.492668622
16.367;2.512218964
16.368;2.512218964
16.369;2.502443793
16.37;2.482893451
16.371;2.468230694
16.372;2.463343109
16.373;2.478005865
16.374;2.492668622
16.375;2.507331378
16.376;2.507331378
16.377;2.492668622
16.378;2.47311828
16.379;2.463343109
16.38;2.468230694
16.381;2.487781036
16.382;2.502443793
16.383;2.512218964
16.384;2.507331378
16.385;2.492668622
16.386;2.478005865
16.387;2.478005865
16.388;2.487781036
16.389;2.507331378
16.39;2.52688172
16.391;2.52688172
16.392;2.517106549
16.393;2.502443793
16.394;2.497556207
16.395;2.507331378
16.396;2.521994135
16.397;2.541544477
16.398;2.556207234
16.399;2.551319648
16.4;2.541544477
16.401;2.531769306
16.402;2.531769306
16.403;2.546432063
16.404;2.565982405
16.405;2.585532747
16.406;2.595307918
16.407;2.585532747
16.408;2.575757576
16.409;2.565982405
16.41;2.575757576
16.411;2.590420332
16.412;2.61485826
16.413;2.624633431
16.414;2.624633431
16.415;2.619745846
16.416;2.609970674
16.417;2.605083089
16.418;2.619745846
16.419;2.639296188
16.42;2.653958944
16.421;2.663734115
16.422;2.65884653
16.423;2.644183773
16.424;2.639296188
16.425;2.639296188
16.426;2.65884653
16.427;2.673509286
16.428;2.688172043
16.429;2.688172043
16.43;2.678396872
16.431;2.668621701
16.432;2.663734115
16.433;2.668621701
16.434;2.688172043
16.435;2.7028348
16.436;2.707722385
16.437;2.7028348
16.438;2.688172043
16.439;2.678396872
16.44;2.678396872
16.441;2.693059629
16.442;2.707722385
16.443;2.722385142
16.444;2.717497556
16.445;2.712609971
16.446;2.697947214
16.447;2.688172043
16.448;2.693059629
16.449;2.707722385
16.45;2.722385142
16.451;2.727272727
16.452;2.722385142
16.453;2.707722385
16.454;2.697947214
16.455;2.697947214
16.456;2.7028348
16.457;2.717497556
16.458;2.727272727
16.459;2.727272727
16.46;2.717497556
16.461;2.7028348
16.462;2.693059629
16.463;2.697947214
16.464;2.707722385
16.465;2.722385142
16.466;2.727272727
16.467;2.722385142
16.468;2.707722385
16.469;2.693059629
16.47;2.688172043
16.471;2.697947214
16.472;2.707722385
16.473;2.722385142
16.474;2.722385142
16.475;2.712609971
16.476;2.697947214
16.477;2.683284457
16.478;2.688172043
16.479;2.697947214
16.48;2.707722385
16.481;2.717497556
16.482;2.717497556
16.483;2.7028348
16.484;2.683284457
16.485;2.678396872
16.486;2.683284457
16.487;2.697947214
16.488;2.707722385
16.489;2.712609971
16.49;2.7028348
16.491;2.688172043
16.492;2.678396872
16.493;2.673509286
16.494;2.683284457
16.495;2.697947214
16.496;2.707722385
16.497;2.707722385
16.498;2.693059629
16.499;2.678396872
16.5;2.668621701
16.501;2.678396872
16.502;2.688172043
16.503;2.697947214
16.504;2.707722385
16.505;2.7028348
16.506;2.683284457
16.507;2.673509286
16.508;2.668621701
16.509;2.683284457
16.51;2.697947214
16.511;2.707722385
16.512;2.707722385
16.513;2.693059629
16.514;2.678396872
16.515;2.673509286
16.516;2.678396872
16.517;2.693059629
16.518;2.7028348
16.519;2.712609971
16.52;2.707722385
16.521;2.693059629
16.522;2.678396872
16.523;2.678396872
16.524;2.688172043
16.525;2.7028348
16.526;2.712609971
16.527;2.717497556
16.528;2.707722385
16.529;2.693059629
16.53;2.683284457
16.531;2.688172043
16.532;2.7028348
16.533;2.712609971
16.534;2.727272727
16.535;2.722385142
16.536;2.707722385
16.537;2.697947214
16.538;2.688172043
16.539;2.697947214
16.54;2.712609971
16.541;2.727272727
16.542;2.732160313
16.543;2.727272727
16.544;2.712609971
16.545;2.7028348
16.546;2.7028348
16.547;2.712609971
16.548;2.727272727
16.549;2.737047898
16.55;2.737047898
16.551;2.727272727
16.552;2.712609971
16.553;2.707722385
16.554;2.712609971
16.555;2.727272727
16.556;2.737047898
16.557;2.741935484
16.558;2.737047898
16.559;2.722385142
16.56;2.707722385
16.561;2.707722385
16.562;2.717497556
16.563;2.732160313
16.564;2.741935484
16.565;2.741935484
16.566;2.727272727
16.567;2.717497556
16.568;2.7028348
16.569;2.707722385
16.57;2.722385142
16.571;2.732160313
16.572;2.737047898
16.573;2.727272727
16.574;2.717497556
16.575;2.7028348
16.576;2.697947214
16.577;2.7028348
16.578;2.717497556
16.579;2.727272727
16.58;2.727272727
16.581;2.712609971
16.582;2.697947214
16.583;2.683284457
16.584;2.683284457
16.585;2.697947214
16.586;2.707722385
16.587;2.712609971
16.588;2.7028348
16.589;2.688172043
16.59;2.673509286
16.591;2.663734115
16.592;2.668621701
16.593;2.678396872
16.594;2.693059629
16.595;2.688172043
16.596;2.678396872
16.597;2.65884653
16.598;2.644183773
16.599;2.639296188
16.6;2.649071359
16.601;2.65884653
16.602;2.668621701
16.603;2.65884653
16.604;2.644183773
16.605;2.624633431
16.606;2.609970674
16.607;2.61485826
16.608;2.624633431
16.609;2.634408602
16.61;2.634408602
16.611;2.624633431
16.612;2.605083089
16.613;2.585532747
16.614;2.580645161
16.615;2.585532747
16.616;2.600195503
16.617;2.605083089
16.618;2.600195503
16.619;2.580645161
16.62;2.561094819
16.621;2.546432063
16.622;2.546432063
16.623;2.556207234
16.624;2.565982405
16.625;2.57086999
16.626;2.556207234
16.627;2.536656891
16.628;2.512218964
16.629;2.507331378
16.63;2.512218964
16.631;2.521994135
16.632;2.531769306
16.633;2.52688172
16.634;2.507331378
16.635;2.487781036
16.636;2.468230694
16.637;2.468230694
16.638;2.478005865
16.639;2.492668622
16.64;2.492668622
16.641;2.482893451
16.642;2.463343109
16.643;2.438905181
16.644;2.42913001
16.645;2.434017595
16.646;2.448680352
16.647;2.458455523
16.648;2.458455523
16.649;2.443792766
16.65;2.419354839
16.651;2.404692082
16.652;2.399804497
16.653;2.414467253
16.654;2.42913001
16.655;2.434017595
16.656;2.42913001
16.657;2.409579668
16.658;2.390029326
16.659;2.375366569
16.66;2.38514174
16.661;2.399804497
16.662;2.414467253
16.663;2.419354839
16.664;2.409579668
16.665;2.38514174
16.666;2.370478983
16.667;2.370478983
16.668;2.38514174
16.669;2.399804497
16.67;2.414467253
16.671;2.414467253
16.672;2.394916911
16.673;2.380254154
16.674;2.370478983
16.675;2.375366569
16.676;2.394916911
16.677;2.414467253
16.678;2.424242424
16.679;2.414467253
16.68;2.399804497
16.681;2.380254154
16.682;2.380254154
16.683;2.394916911
16.684;2.414467253
16.685;2.42913001
16.686;2.434017595
16.687;2.419354839
16.688;2.399804497
16.689;2.390029326
16.69;2.399804497
16.691;2.414467253
16.692;2.434017595
16.693;2.443792766
16.694;2.443792766
16.695;2.424242424
16.696;2.409579668
16.697;2.404692082
16.698;2.419354839
16.699;2.438905181
16.7;2.458455523
16.701;2.463343109
16.702;2.453567937
16.703;2.434017595
16.704;2.424242424
16.705;2.42913001
16.706;2.448680352
16.707;2.468230694
16.708;2.482893451
16.709;2.482893451
16.71;2.463343109
16.711;2.448680352
16.712;2.443792766
16.713;2.458455523
16.714;2.478005865
16.715;2.497556207
16.716;2.502443793
16.717;2.497556207
16.718;2.478005865
16.719;2.468230694
16.72;2.468230694
16.721;2.487781036
16.722;2.507331378
16.723;2.517106549
16.724;2.521994135
16.725;2.507331378
16.726;2.492668622
16.727;2.487781036
16.728;2.497556207
16.729;2.512218964
16.73;2.531769306
16.731;2.541544477
16.732;2.536656891
16.733;2.517106549
16.734;2.507331378
16.735;2.502443793
16.736;2.517106549
16.737;2.536656891
16.738;2.556207234
16.739;2.556207234
16.74;2.546432063
16.741;2.531769306
16.742;2.517106549
16.743;2.52688172
16.744;2.541544477
16.745;2.561094819
16.746;2.57086999
16.747;2.565982405
16.748;2.551319648
16.749;2.536656891
16.75;2.531769306
16.751;2.541544477
16.752;2.561094819
16.753;2.575757576
16.754;2.580645161
16.755;2.565982405
16.756;2.551319648
16.757;2.541544477
16.758;2.541544477
16.759;2.556207234
16.76;2.575757576
16.761;2.585532747
16.762;2.580645161
16.763;2.565982405
16.764;2.551319648
16.765;2.546432063
16.766;2.551319648
16.767;2.565982405
16.768;2.585532747
16.769;2.585532747
16.77;2.575757576
16.771;2.556207234
16.772;2.546432063
16.773;2.546432063
16.774;2.556207234
16.775;2.575757576
16.776;2.585532747
16.777;2.585532747
16.778;2.565982405
16.779;2.551319648
16.78;2.541544477
16.781;2.546432063
16.782;2.565982405
16.783;2.580645161
16.784;2.585532747
16.785;2.575757576
16.786;2.556207234
16.787;2.541544477
16.788;2.536656891
16.789;2.551319648
16.79;2.565982405
16.791;2.580645161
16.792;2.580645161
16.793;2.565982405
16.794;2.546432063
16.795;2.536656891
16.796;2.541544477
16.797;2.556207234
16.798;2.57086999
16.799;2.575757576
16.8;2.57086999
16.801;2.551319648
16.802;2.536656891
16.803;2.52688172
16.804;2.541544477
16.805;2.556207234
16.806;2.57086999
16.807;2.57086999
16.808;2.556207234
16.809;2.536656891
16.81;2.52688172
16.811;2.52688172
16.812;2.541544477
16.813;2.556207234
16.814;2.565982405
16.815;2.561094819
16.816;2.541544477
16.817;2.52688172
16.818;2.517106549
16.819;2.52688172
16.82;2.541544477
16.821;2.561094819
16.822;2.561094819
16.823;2.546432063
16.824;2.52688172
16.825;2.512218964
16.826;2.512218964
16.827;2.521994135
16.828;2.541544477
16.829;2.551319648
16.83;2.546432063
16.831;2.531769306
16.832;2.512218964
16.833;2.502443793
16.834;2.507331378
16.835;2.521994135
16.836;2.536656891
16.837;2.541544477
16.838;2.531769306
16.839;2.512218964
16.84;2.497556207
16.841;2.492668622
16.842;2.507331378
16.843;2.521994135
16.844;2.536656891
16.845;2.531769306
16.846;2.517106549
16.847;2.497556207
16.848;2.487781036
16.849;2.487781036
16.85;2.507331378
16.851;2.521994135
16.852;2.531769306
16.853;2.521994135
16.854;2.502443793
16.855;2.487781036
16.856;2.482893451
16.857;2.492668622
16.858;2.512218964
16.859;2.531769306
16.86;2.531769306
16.861;2.521994135
16.862;2.497556207
16.863;2.487781036
16.864;2.492668622
16.865;2.507331378
16.866;2.52688172
16.867;2.536656891
16.868;2.536656891
16.869;2.517106549
16.87;2.502443793
16.871;2.497556207
16.872;2.507331378
16.873;2.52688172
16.874;2.546432063
16.875;2.556207234
16.876;2.541544477
16.877;2.52688172
16.878;2.512218964
16.879;2.517106549
16.88;2.536656891
16.881;2.556207234
16.882;2.57086999
16.883;2.57086999
16.884;2.556207234
16.885;2.541544477
16.886;2.536656891
16.887;2.546432063
16.888;2.565982405
16.889;2.585532747
16.89;2.595307918
16.891;2.585532747
16.892;2.57086999
16.893;2.561094819
16.894;2.561094819
16.895;2.575757576
16.896;2.600195503
16.897;2.61485826
16.898;2.61485826
16.899;2.605083089
16.9;2.590420332
16.901;2.580645161
16.902;2.590420332
16.903;2.605083089
16.904;2.624633431
16.905;2.629521017
16.906;2.629521017
16.907;2.61485826
16.908;2.600195503
16.909;2.600195503
16.91;2.61485826
16.911;2.629521017
16.912;2.644183773
16.913;2.649071359
16.914;2.634408602
16.915;2.619745846
16.916;2.609970674
16.917;2.619745846
16.918;2.634408602
16.919;2.649071359
16.92;2.65884653
16.921;2.653958944
16.922;2.639296188
16.923;2.624633431
16.924;2.619745846
16.925;2.629521017
16.926;2.644183773
16.927;2.65884653
16.928;2.663734115
16.929;2.653958944
16.93;2.634408602
16.931;2.624633431
16.932;2.624633431
16.933;2.639296188
16.934;2.653958944
16.935;2.663734115
16.936;2.65884653
16.937;2.644183773
16.938;2.629521017
16.939;2.624633431
16.94;2.629521017
16.941;2.644183773
16.942;2.65884653
16.943;2.65884653
16.944;2.653958944
16.945;2.634408602
16.946;2.624633431
16.947;2.619745846
16.948;2.629521017
16.949;2.644183773
16.95;2.65884653
16.951;2.653958944
16.952;2.639296188
16.953;2.619745846
16.954;2.609970674
16.955;2.61485826
16.956;2.629521017
16.957;2.644183773
16.958;2.649071359
16.959;2.634408602
16.96;2.619745846
16.961;2.605083089
16.962;2.600195503
16.963;2.609970674
16.964;2.624633431
16.965;2.634408602
16.966;2.629521017
16.967;2.61485826
16.968;2.595307918
16.969;2.585532747
16.97;2.585532747
16.971;2.600195503
16.972;2.61485826
16.973;2.619745846
16.974;2.609970674
16.975;2.585532747
16.976;2.57086999
16.977;2.561094819
16.978;2.57086999
16.979;2.585532747
16.98;2.600195503
16.981;2.595307918
16.982;2.580645161
16.983;2.561094819
16.984;2.541544477
16.985;2.546432063
16.986;2.556207234
16.987;2.575757576
16.988;2.580645161
16.989;2.57086999
16.99;2.551319648
16.991;2.531769306
16.992;2.521994135
16.993;2.531769306
16.994;2.541544477
16.995;2.561094819
16.996;2.561094819
16.997;2.546432063
16.998;2.521994135
16.999;2.507331378
17;2.502443793
17.001;2.517106549
17.002;2.531769306
17.003;2.546432063
17.004;2.536656891
17.005;2.517106549
17.006;2.497556207
17.007;2.487781036
17.008;2.492668622
17.009;2.512218964
17.01;2.521994135
17.011;2.531769306
17.012;2.517106549
17.013;2.497556207
17.014;2.478005865
17.015;2.47311828
17.016;2.487781036
17.017;2.507331378
17.018;2.517106549
17.019;2.517106549
17.02;2.497556207
17.021;2.478005865
17.022;2.463343109
17.023;2.468230694
17.024;2.482893451
17.025;2.502443793
17.026;2.507331378
17.027;2.497556207
17.028;2.478005865
17.029;2.458455523
17.03;2.453567937
17.031;2.463343109
17.032;2.482893451
17.033;2.497556207
17.034;2.497556207
17.035;2.482893451
17.036;2.458455523
17.037;2.443792766
17.038;2.448680352
17.039;2.463343109
17.04;2.478005865
17.041;2.487781036
17.042;2.478005865
17.043;2.458455523
17.044;2.438905181
17.045;2.42913001
17.046;2.438905181
17.047;2.458455523
17.048;2.47311828
17.049;2.47311828
17.05;2.458455523
17.051;2.434017595
17.052;2.414467253
17.053;2.414467253
17.054;2.42913001
17.055;2.448680352
17.056;2.458455523
17.057;2.448680352
17.058;2.424242424
17.059;2.404692082
17.06;2.394916911
17.061;2.399804497
17.062;2.414467253
17.063;2.434017595
17.064;2.434017595
17.065;2.424242424
17.066;2.394916911
17.067;2.375366569
17.068;2.370478983
17.069;2.38514174
17.07;2.399804497
17.071;2.414467253
17.072;2.409579668
17.073;2.390029326
17.074;2.360703812
17.075;2.350928641
17.076;2.350928641
17.077;2.370478983
17.078;2.38514174
17.079;2.390029326
17.08;2.380254154
17.081;2.355816227
17.082;2.331378299
17.083;2.321603128
17.084;2.331378299
17.085;2.350928641
17.086;2.365591398
17.087;2.365591398
17.088;2.34115347
17.089;2.316715543
17.09;2.292277615
17.091;2.2971652
17.092;2.311827957
17.093;2.331378299
17.094;2.34115347
17.095;2.326490714
17.096;2.302052786
17.097;2.272727273
17.098;2.262952102
17.099;2.272727273
17.1;2.292277615
17.101;2.306940371
17.102;2.306940371
17.103;2.287390029
17.104;2.258064516
17.105;2.233626588
17.106;2.228739003
17.107;2.24340176
17.108;2.262952102
17.109;2.272727273
17.11;2.262952102
17.111;2.238514174
17.112;2.209188661
17.113;2.189638319
17.114;2.19941349
17.115;2.218963832
17.116;2.238514174
17.117;2.238514174
17.118;2.218963832
17.119;2.184750733
17.12;2.160312805
17.121;2.150537634
17.122;2.170087977
17.123;2.189638319
17.124;2.204301075
17.125;2.194525904
17.126;2.170087977
17.127;2.135874878
17.128;2.116324536
17.129;2.121212121
17.13;2.145650049
17.131;2.165200391
17.132;2.170087977
17.133;2.15542522
17.134;2.126099707
17.135;2.096774194
17.136;2.091886608
17.137;2.106549365
17.138;2.135874878
17.139;2.150537634
17.14;2.15542522
17.141;2.130987292
17.142;2.101661779
17.143;2.082111437
17.144;2.091886608
17.145;2.116324536
17.146;2.145650049
17.147;2.160312805
17.148;2.150537634
17.149;2.126099707
17.15;2.101661779
17.151;2.101661779
17.152;2.121212121
17.153;2.150537634
17.154;2.174975562
17.155;2.184750733
17.156;2.170087977
17.157;2.145650049
17.158;2.135874878
17.159;2.140762463
17.16;2.170087977
17.161;2.204301075
17.162;2.223851417
17.163;2.223851417
17.164;2.204301075
17.165;2.189638319
17.166;2.179863148
17.167;2.19941349
17.168;2.228739003
17.169;2.262952102
17.17;2.272727273
17.171;2.267839687
17.172;2.24340176
17.173;2.228739003
17.174;2.238514174
17.175;2.262952102
17.176;2.292277615
17.177;2.316715543
17.178;2.321603128
17.179;2.306940371
17.18;2.287390029
17.181;2.277614858
17.182;2.292277615
17.183;2.321603128
17.184;2.350928641
17.185;2.365591398
17.186;2.360703812
17.187;2.34115347
17.188;2.326490714
17.189;2.326490714
17.19;2.346041056
17.191;2.375366569
17.192;2.394916911
17.193;2.399804497
17.194;2.390029326
17.195;2.370478983
17.196;2.360703812
17.197;2.365591398
17.198;2.394916911
17.199;2.414467253
17.2;2.42913001
17.201;2.424242424
17.202;2.409579668
17.203;2.390029326
17.204;2.390029326
17.205;2.399804497
17.206;2.424242424
17.207;2.448680352
17.208;2.448680352
17.209;2.438905181
17.21;2.419354839
17.211;2.404692082
17.212;2.409579668
17.213;2.42913001
17.214;2.448680352
17.215;2.463343109
17.216;2.463343109
17.217;2.443792766
17.218;2.424242424
17.219;2.414467253
17.22;2.424242424
17.221;2.443792766
17.222;2.463343109
17.223;2.468230694
17.224;2.458455523
17.225;2.434017595
17.226;2.419354839
17.227;2.414467253
17.228;2.42913001
17.229;2.453567937
17.23;2.463343109
17.231;2.463343109
17.232;2.443792766
17.233;2.419354839
17.234;2.404692082
17.235;2.414467253
17.236;2.42913001
17.237;2.448680352
17.238;2.453567937
17.239;2.438905181
17.24;2.414467253
17.241;2.394916911
17.242;2.390029326
17.243;2.399804497
17.244;2.419354839
17.245;2.434017595
17.246;2.42913001
17.247;2.409579668
17.248;2.380254154
17.249;2.365591398
17.25;2.365591398
17.251;2.38514174
17.252;2.399804497
17.253;2.404692082
17.254;2.394916911
17.255;2.370478983
17.256;2.34115347
17.257;2.331378299
17.258;2.34115347
17.259;2.360703812
17.26;2.375366569
17.261;2.375366569
17.262;2.355816227
17.263;2.321603128
17.264;2.302052786
17.265;2.2971652
17.266;2.311827957
17.267;2.331378299
17.268;2.34115347
17.269;2.331378299
17.27;2.302052786
17.271;2.272727273
17.272;2.253176931
17.273;2.262952102
17.274;2.282502444
17.275;2.302052786
17.276;2.302052786
17.277;2.282502444
17.278;2.253176931
17.279;2.223851417
17.28;2.218963832
17.281;2.238514174
17.282;2.258064516
17.283;2.267839687
17.284;2.262952102
17.285;2.233626588
17.286;2.204301075
17.287;2.184750733
17.288;2.189638319
17.289;2.214076246
17.29;2.233626588
17.291;2.238514174
17.292;2.223851417
17.293;2.189638319
17.294;2.160312805
17.295;2.150537634
17.296;2.170087977
17.297;2.194525904
17.298;2.209188661
17.299;2.204301075
17.3;2.179863148
17.301;2.145650049
17.302;2.126099707
17.303;2.130987292
17.304;2.15542522
17.305;2.179863148
17.306;2.189638319
17.307;2.174975562
17.308;2.145650049
17.309;2.121212121
17.31;2.11143695
17.311;2.126099707
17.312;2.15542522
17.313;2.179863148
17.314;2.179863148
17.315;2.15542522
17.316;2.126099707
17.317;2.106549365
17.318;2.11143695
17.319;2.135874878
17.32;2.165200391
17.321;2.179863148
17.322;2.174975562
17.323;2.145650049
17.324;2.116324536
17.325;2.11143695
17.326;2.126099707
17.327;2.15542522
17.328;2.184750733
17.329;2.189638319
17.33;2.174975562
17.331;2.150537634
17.332;2.126099707
17.333;2.130987292
17.334;2.15542522
17.335;2.189638319
17.336;2.209188661
17.337;2.209188661
17.338;2.184750733
17.339;2.160312805
17.34;2.150537634
17.341;2.165200391
17.342;2.194525904
17.343;2.223851417
17.344;2.238514174
17.345;2.228739003
17.346;2.204301075
17.347;2.184750733
17.348;2.184750733
17.349;2.209188661
17.35;2.24340176
17.351;2.267839687
17.352;2.267839687
17.353;2.253176931
17.354;2.228739003
17.355;2.214076246
17.356;2.228739003
17.357;2.258064516
17.358;2.287390029
17.359;2.306940371
17.36;2.2971652
17.361;2.277614858
17.362;2.258064516
17.363;2.253176931
17.364;2.277614858
17.365;2.306940371
17.366;2.331378299
17.367;2.336265885
17.368;2.321603128
17.369;2.2971652
17.37;2.287390029
17.371;2.292277615
17.372;2.321603128
17.373;2.346041056
17.374;2.365591398
17.375;2.360703812
17.376;2.34115347
17.377;2.316715543
17.378;2.311827957
17.379;2.326490714
17.38;2.355816227
17.381;2.380254154
17.382;2.38514174
17.383;2.370478983
17.384;2.350928641
17.385;2.331378299
17.386;2.336265885
17.387;2.355816227
17.388;2.380254154
17.389;2.399804497
17.39;2.394916911
17.391;2.375366569
17.392;2.350928641
17.393;2.34115347
17.394;2.350928641
17.395;2.375366569
17.396;2.399804497
17.397;2.409579668
17.398;2.399804497
17.399;2.370478983
17.4;2.350928641
17.401;2.350928641
17.402;2.370478983
17.403;2.390029326
17.404;2.409579668
17.405;2.409579668
17.406;2.390029326
17.407;2.365591398
17.408;2.350928641
17.409;2.355816227
17.41;2.380254154
17.411;2.404692082
17.412;2.414467253
17.413;2.404692082
17.414;2.380254154
17.415;2.355816227
17.416;2.350928641
17.417;2.365591398
17.418;2.390029326
17.419;2.404692082
17.42;2.409579668
17.421;2.390029326
17.422;2.360703812
17.423;2.346041056
17.424;2.350928641
17.425;2.370478983
17.426;2.394916911
17.427;2.404692082
17.428;2.394916911
17.429;2.375366569
17.43;2.346041056
17.431;2.34115347
17.432;2.350928641
17.433;2.375366569
17.434;2.394916911
17.435;2.399804497
17.436;2.380254154
17.437;2.355816227
17.438;2.331378299
17.439;2.331378299
17.44;2.350928641
17.441;2.375366569
17.442;2.394916911
17.443;2.38514174
17.444;2.360703812
17.445;2.336265885
17.446;2.321603128
17.447;2.331378299
17.448;2.355816227
17.449;2.380254154
17.45;2.38514174
17.451;2.370478983
17.452;2.34115347
17.453;2.316715543
17.454;2.311827957
17.455;2.331378299
17.456;2.360703812
17.457;2.375366569
17.458;2.375366569
17.459;2.350928641
17.46;2.326490714
17.461;2.306940371
17.462;2.316715543
17.463;2.34115347
17.464;2.365591398
17.465;2.375366569
17.466;2.365591398
17.467;2.336265885
17.468;2.311827957
17.469;2.306940371
17.47;2.321603128
17.471;2.350928641
17.472;2.370478983
17.473;2.370478983
17.474;2.355816227
17.475;2.326490714
17.476;2.306940371
17.477;2.311827957
17.478;2.34115347
17.479;2.365591398
17.48;2.375366569
17.481;2.370478983
17.482;2.346041056
17.483;2.321603128
17.484;2.311827957
17.485;2.331378299
17.486;2.355816227
17.487;2.380254154
17.488;2.38514174
17.489;2.370478983
17.49;2.346041056
17.491;2.326490714
17.492;2.326490714
17.493;2.350928641
17.494;2.380254154
17.495;2.399804497
17.496;2.390029326
17.497;2.370478983
17.498;2.346041056
17.499;2.336265885
17.5;2.350928641
17.501;2.375366569
17.502;2.399804497
17.503;2.409579668
17.504;2.394916911
17.505;2.370478983
17.506;2.350928641
17.507;2.355816227
17.508;2.375366569
17.509;2.399804497
17.51;2.419354839
17.511;2.419354839
17.512;2.399804497
17.513;2.375366569
17.514;2.365591398
17.515;2.375366569
17.516;2.399804497
17.517;2.424242424
17.518;2.42913001
17.519;2.424242424
17.52;2.399804497
17.521;2.380254154
17.522;2.375366569
17.523;2.394916911
17.524;2.419354839
17.525;2.438905181
17.526;2.438905181
17.527;2.424242424
17.528;2.399804497
17.529;2.38514174
17.53;2.394916911
17.531;2.414467253
17.532;2.438905181
17.533;2.448680352
17.534;2.443792766
17.535;2.424242424
17.536;2.399804497
17.537;2.390029326
17.538;2.409579668
17.539;2.42913001
17.54;2.453567937
17.541;2.453567937
17.542;2.438905181
17.543;2.414467253
17.544;2.399804497
17.545;2.399804497
17.546;2.419354839
17.547;2.438905181
17.548;2.453567937
17.549;2.448680352
17.55;2.42913001
17.551;2.404692082
17.552;2.394916911
17.553;2.399804497
17.554;2.424242424
17.555;2.443792766
17.556;2.453567937
17.557;2.434017595
17.558;2.409579668
17.559;2.390029326
17.56;2.38514174
17.561;2.399804497
17.562;2.424242424
17.563;2.434017595
17.564;2.434017595
17.565;2.409579668
17.566;2.38514174
17.567;2.365591398
17.568;2.375366569
17.569;2.390029326
17.57;2.409579668
17.571;2.414467253
17.572;2.404692082
17.573;2.375366569
17.574;2.350928641
17.575;2.34115347
17.576;2.350928641
17.577;2.370478983
17.578;2.38514174
17.579;2.380254154
17.58;2.360703812
17.581;2.331378299
17.582;2.306940371
17.583;2.306940371
17.584;2.321603128
17.585;2.34115347
17.586;2.350928641
17.587;2.34115347
17.588;2.306940371
17.589;2.277614858
17.59;2.262952102
17.591;2.272727273
17.592;2.292277615
17.593;2.311827957
17.594;2.306940371
17.595;2.287390029
17.596;2.253176931
17.597;2.228739003
17.598;2.228739003
17.599;2.24340176
17.6;2.262952102
17.601;2.277614858
17.602;2.267839687
17.603;2.238514174
17.604;2.204301075
17.605;2.189638319
17.606;2.19941349
17.607;2.223851417
17.608;2.24340176
17.609;2.248289345
17.61;2.228739003
17.611;2.194525904
17.612;2.170087977
17.613;2.165200391
17.614;2.189638319
17.615;2.209188661
17.616;2.228739003
17.617;2.223851417
17.618;2.19941349
17.619;2.170087977
17.62;2.150537634
17.621;2.160312805
17.622;2.189638319
17.623;2.214076246
17.624;2.228739003
17.625;2.214076246
17.626;2.184750733
17.627;2.160312805
17.628;2.15542522
17.629;2.174975562
17.63;2.204301075
17.631;2.228739003
17.632;2.228739003
17.633;2.209188661
17.634;2.179863148
17.635;2.165200391
17.636;2.174975562
17.637;2.19941349
17.638;2.228739003
17.639;2.24340176
17.64;2.238514174
17.641;2.214076246
17.642;2.189638319
17.643;2.184750733
17.644;2.204301075
17.645;2.233626588
17.646;2.258064516
17.647;2.262952102
17.648;2.248289345
17.649;2.218963832
17.65;2.204301075
17.651;2.209188661
17.652;2.233626588
17.653;2.262952102
17.654;2.282502444
17.655;2.277614858
17.656;2.258064516
17.657;2.233626588
17.658;2.223851417
17.659;2.238514174
17.66;2.267839687
17.661;2.2971652
17.662;2.306940371
17.663;2.292277615
17.664;2.267839687
17.665;2.24340176
17.666;2.248289345
17.667;2.272727273
17.668;2.2971652
17.669;2.321603128
17.67;2.321603128
17.671;2.302052786
17.672;2.272727273
17.673;2.262952102
17.674;2.272727273
17.675;2.302052786
17.676;2.326490714
17.677;2.34115347
17.678;2.331378299
17.679;2.302052786
17.68;2.277614858
17.681;2.277614858
17.682;2.2971652
17.683;2.326490714
17.684;2.346041056
17.685;2.350928641
17.686;2.326490714
17.687;2.302052786
17.688;2.282502444
17.689;2.292277615
17.69;2.316715543
17.691;2.346041056
17.692;2.355816227
17.693;2.346041056
17.694;2.321603128
17.695;2.2971652
17.696;2.287390029
17.697;2.302052786
17.698;2.331378299
17.699;2.350928641
17.7;2.350928641
17.701;2.336265885
17.702;2.306940371
17.703;2.287390029
17.704;2.287390029
17.705;2.311827957
17.706;2.336265885
17.707;2.355816227
17.708;2.346041056
17.709;2.321603128
17.71;2.292277615
17.711;2.282502444
17.712;2.292277615
17.713;2.321603128
17.714;2.34115347
17.715;2.346041056
17.716;2.326490714
17.717;2.302052786
17.718;2.277614858
17.719;2.272727273
17.72;2.2971652
17.721;2.321603128
17.722;2.34115347
17.723;2.336265885
17.724;2.311827957
17.725;2.282502444
17.726;2.267839687
17.727;2.277614858
17.728;2.302052786
17.729;2.326490714
17.73;2.336265885
17.731;2.321603128
17.732;2.287390029
17.733;2.267839687
17.734;2.262952102
17.735;2.277614858
17.736;2.306940371
17.737;2.331378299
17.738;2.326490714
17.739;2.302052786
17.74;2.272727273
17.741;2.258064516
17.742;2.262952102
17.743;2.287390029
17.744;2.316715543
17.745;2.326490714
17.746;2.316715543
17.747;2.287390029
17.748;2.258064516
17.749;2.253176931
17.75;2.267839687
17.751;2.2971652
17.752;2.321603128
17.753;2.321603128
17.754;2.302052786
17.755;2.272727273
17.756;2.253176931
17.757;2.258064516
17.758;2.277614858
17.759;2.306940371
17.76;2.321603128
17.761;2.311827957
17.762;2.282502444
17.763;2.258064516
17.764;2.248289345
17.765;2.262952102
17.766;2.287390029
17.767;2.311827957
17.768;2.316715543
17.769;2.302052786
17.77;2.267839687
17.771;2.24340176
17.772;2.248289345
17.773;2.267839687
17.774;2.302052786
17.775;2.316715543
17.776;2.311827957
17.777;2.282502444
17.778;2.253176931
17.779;2.238514174
17.78;2.253176931
17.781;2.282502444
17.782;2.306940371
17.783;2.311827957
17.784;2.2971652
17.785;2.267839687
17.786;2.24340176
17.787;2.24340176
17.788;2.262952102
17.789;2.287390029
17.79;2.311827957
17.791;2.306940371
17.792;2.282502444
17.793;2.253176931
17.794;2.233626588
17.795;2.24340176
17.796;2.272727273
17.797;2.2971652
17.798;2.306940371
17.799;2.2971652
17.8;2.267839687
17.801;2.24340176
17.802;2.233626588
17.803;2.253176931
17.804;2.282502444
17.805;2.306940371
17.806;2.306940371
17.807;2.287390029
17.808;2.258064516
17.809;2.238514174
17.81;2.24340176
17.811;2.267839687
17.812;2.2971652
17.813;2.311827957
17.814;2.302052786
17.815;2.277614858
17.816;2.248289345
17.817;2.24340176
17.818;2.258064516
17.819;2.287390029
17.82;2.316715543
17.821;2.316715543
17.822;2.302052786
17.823;2.272727273
17.824;2.253176931
17.825;2.258064516
17.826;2.282502444
17.827;2.311827957
17.828;2.331378299
17.829;2.326490714
17.83;2.302052786
17.831;2.272727273
17.832;2.262952102
17.833;2.277614858
17.834;2.306940371
17.835;2.331378299
17.836;2.34115347
17.837;2.326490714
17.838;2.302052786
17.839;2.277614858
17.84;2.277614858
17.841;2.302052786
17.842;2.331378299
17.843;2.350928641
17.844;2.350928641
17.845;2.326490714
17.846;2.302052786
17.847;2.287390029
17.848;2.2971652
17.849;2.321603128
17.85;2.350928641
17.851;2.360703812
17.852;2.350928641
17.853;2.321603128
17.854;2.302052786
17.855;2.2971652
17.856;2.316715543
17.857;2.34115347
17.858;2.360703812
17.859;2.360703812
17.86;2.34115347
17.861;2.316715543
17.862;2.2971652
17.863;2.306940371
17.864;2.331378299
17.865;2.355816227
17.866;2.365591398
17.867;2.355816227
17.868;2.331378299
17.869;2.302052786
17.87;2.2971652
17.871;2.311827957
17.872;2.336265885
17.873;2.360703812
17.874;2.360703812
17.875;2.34115347
17.876;2.311827957
17.877;2.292277615
17.878;2.292277615
17.879;2.316715543
17.88;2.34115347
17.881;2.355816227
17.882;2.346041056
17.883;2.321603128
17.884;2.287390029
17.885;2.277614858
17.886;2.292277615
17.887;2.316715543
17.888;2.336265885
17.889;2.34115347
17.89;2.321603128
17.891;2.292277615
17.892;2.267839687
17.893;2.267839687
17.894;2.287390029
17.895;2.311827957
17.896;2.331378299
17.897;2.321603128
17.898;2.2971652
17.899;2.267839687
17.9;2.248289345
17.901;2.262952102
17.902;2.282502444
17.903;2.306940371
17.904;2.311827957
17.905;2.2971652
17.906;2.267839687
17.907;2.238514174
17.908;2.238514174
17.909;2.253176931
17.91;2.282502444
17.911;2.2971652
17.912;2.2971652
17.913;2.267839687
17.914;2.238514174
17.915;2.218963832
17.916;2.228739003
17.917;2.253176931
17.918;2.277614858
17.919;2.287390029
17.92;2.272727273
17.921;2.24340176
17.922;2.214076246
17.923;2.19941349
17.924;2.223851417
17.925;2.248289345
17.926;2.272727273
17.927;2.267839687
17.928;2.248289345
17.929;2.214076246
17.93;2.189638319
17.931;2.194525904
17.932;2.218963832
17.933;2.24340176
17.934;2.258064516
17.935;2.248289345
17.936;2.218963832
17.937;2.184750733
17.938;2.170087977
17.939;2.184750733
17.94;2.214076246
17.941;2.238514174
17.942;2.238514174
17.943;2.218963832
17.944;2.184750733
17.945;2.160312805
17.946;2.15542522
17.947;2.179863148
17.948;2.209188661
17.949;2.223851417
17.95;2.218963832
17.951;2.189638319
17.952;2.15542522
17.953;2.135874878
17.954;2.150537634
17.955;2.174975562
17.956;2.19941349
17.957;2.209188661
17.958;2.189638319
17.959;2.15542522
17.96;2.126099707
17.961;2.121212121
17.962;2.140762463
17.963;2.170087977
17.964;2.184750733
17.965;2.184750733
17.966;2.15542522
17.967;2.121212121
17.968;2.096774194
17.969;2.106549365
17.97;2.130987292
17.971;2.15542522
17.972;2.165200391
17.973;2.150537634
17.974;2.116324536
17.975;2.086999022
17.976;2.072336266
17.977;2.091886608
17.978;2.121212121
17.979;2.140762463
17.98;2.140762463
17.981;2.116324536
17.982;2.077223851
17.983;2.052785924
17.984;2.057673509
17.985;2.082111437
17.986;2.106549365
17.987;2.121212121
17.988;2.11143695
17.989;2.077223851
17.99;2.043010753
17.991;2.028347996
17.992;2.043010753
17.993;2.072336266
17.994;2.096774194
17.995;2.096774194
17.996;2.077223851
17.997;2.038123167
17.998;2.013685239
17.999;2.008797654
18;2.033235582
18.001;2.062561095
18.002;2.082111437
18.003;2.072336266
18.004;2.043010753
18.005;2.003910068
18.006;1.984359726
18.007;1.999022483
18.008;2.028347996
18.009;2.052785924
18.01;2.062561095
18.011;2.043010753
18.012;2.003910068
18.013;1.974584555
18.014;1.96969697
18.015;1.989247312
18.016;2.023460411
18.017;2.043010753
18.018;2.038123167
18.019;2.008797654
18.02;1.96969697
18.021;1.950146628
18.022;1.955034213
18.023;1.989247312
18.024;2.018572825
18.025;2.028347996
18.026;2.013685239
18.027;1.974584555
18.028;1.945259042
18.029;1.930596285
18.03;1.955034213
18.031;1.984359726
18.032;2.008797654
18.033;2.008797654
18.034;1.984359726
18.035;1.945259042
18.036;1.920821114
18.037;1.9257087
18.038;1.955034213
18.039;1.984359726
18.04;1.999022483
18.041;1.989247312
18.042;1.955034213
18.043;1.920821114
18.044;1.906158358
18.045;1.9257087
18.046;1.959921799
18.047;1.989247312
18.048;1.994134897
18.049;1.96969697
18.05;1.935483871
18.051;1.906158358
18.052;1.906158358
18.053;1.935483871
18.054;1.96969697
18.055;1.994134897
18.056;1.984359726
18.057;1.959921799
18.058;1.920821114
18.059;1.906158358
18.06;1.920821114
18.061;1.955034213
18.062;1.989247312
18.063;1.999022483
18.064;1.984359726
18.065;1.950146628
18.066;1.920821114
18.067;1.920821114
18.068;1.950146628
18.069;1.984359726
18.07;2.008797654
18.071;2.013685239
18.072;1.984359726
18.073;1.955034213
18.074;1.940371457
18.075;1.950146628
18.076;1.984359726
18.077;2.023460411
18.078;2.038123167
18.079;2.028347996
18.08;1.999022483
18.081;1.96969697
18.082;1.964809384
18.083;1.994134897
18.084;2.028347996
18.085;2.057673509
18.086;2.062561095
18.087;2.043010753
18.088;2.013685239
18.089;1.994134897
18.09;2.003910068
18.091;2.038123167
18.092;2.072336266
18.093;2.096774194
18.094;2.091886608
18.095;2.062561095
18.096;2.033235582
18.097;2.028347996
18.098;2.052785924
18.099;2.086999022
18.1;2.116324536
18.101;2.126099707
18.102;2.106549365
18.103;2.077223851
18.104;2.057673509
18.105;2.062561095
18.106;2.096774194
18.107;2.130987292
18.108;2.15542522
18.109;2.150537634
18.11;2.126099707
18.111;2.096774194
18.112;2.086999022
18.113;2.101661779
18.114;2.135874878
18.115;2.165200391
18.116;2.179863148
18.117;2.165200391
18.118;2.130987292
18.119;2.11143695
18.12;2.11143695
18.121;2.140762463
18.122;2.170087977
18.123;2.19941349
18.124;2.194525904
18.125;2.174975562
18.126;2.140762463
18.127;2.126099707
18.128;2.140762463
18.129;2.170087977
18.13;2.204301075
18.131;2.214076246
18.132;2.204301075
18.133;2.174975562
18.134;2.145650049
18.135;2.145650049
18.136;2.165200391
18.137;2.19941349
18.138;2.223851417
18.139;2.223851417
18.14;2.204301075
18.141;2.174975562
18.142;2.15542522
18.143;2.165200391
18.144;2.189638319
18.145;2.223851417
18.146;2.238514174
18.147;2.228739003
18.148;2.19941349
18.149;2.174975562
18.15;2.160312805
18.151;2.184750733
18.152;2.214076246
18.153;2.238514174
18.154;2.24340176
18.155;2.228739003
18.156;2.194525904
18.157;2.174975562
18.158;2.174975562
18.159;2.204301075
18.16;2.233626588
18.161;2.248289345
18.162;2.24340176
18.163;2.218963832
18.164;2.189638319
18.165;2.179863148
18.166;2.189638319
18.167;2.218963832
18.168;2.248289345
18.169;2.253176931
18.17;2.238514174
18.171;2.209188661
18.172;2.184750733
18.173;2.179863148
18.174;2.204301075
18.175;2.233626588
18.176;2.258064516
18.177;2.253176931
18.178;2.228739003
18.179;2.194525904
18.18;2.174975562
18.181;2.189638319
18.182;2.214076246
18.183;2.24340176
18.184;2.253176931
18.185;2.238514174
18.186;2.209188661
18.187;2.179863148
18.188;2.174975562
18.189;2.194525904
18.19;2.223851417
18.191;2.248289345
18.192;2.248289345
18.193;2.223851417
18.194;2.189638319
18.195;2.165200391
18.196;2.174975562
18.197;2.19941349
18.198;2.228739003
18.199;2.248289345
18.2;2.233626588
18.201;2.19941349
18.202;2.174975562
18.203;2.160312805
18.204;2.179863148
18.205;2.209188661
18.206;2.233626588
18.207;2.238514174
18.208;2.218963832
18.209;2.184750733
18.21;2.160312805
18.211;2.165200391
18.212;2.189638319
18.213;2.218963832
18.214;2.238514174
18.215;2.233626588
18.216;2.19941349
18.217;2.170087977
18.218;2.15542522
18.219;2.174975562
18.22;2.204301075
18.221;2.228739003
18.222;2.238514174
18.223;2.218963832
18.224;2.189638319
18.225;2.165200391
18.226;2.160312805
18.227;2.189638319
18.228;2.218963832
18.229;2.24340176
18.23;2.238514174
18.231;2.209188661
18.232;2.179863148
18.233;2.160312805
18.234;2.174975562
18.235;2.204301075
18.236;2.233626588
18.237;2.248289345
18.238;2.233626588
18.239;2.204301075
18.24;2.179863148
18.241;2.174975562
18.242;2.19941349
18.243;2.228739003
18.244;2.253176931
18.245;2.258064516
18.246;2.233626588
18.247;2.204301075
18.248;2.184750733
18.249;2.194525904
18.25;2.223851417
18.251;2.258064516
18.252;2.272727273
18.253;2.262952102
18.254;2.238514174
18.255;2.209188661
18.256;2.204301075
18.257;2.223851417
18.258;2.258064516
18.259;2.282502444
18.26;2.287390029
18.261;2.267839687
18.262;2.238514174
18.263;2.218963832
18.264;2.228739003
18.265;2.253176931
18.266;2.287390029
18.267;2.306940371
18.268;2.302052786
18.269;2.277614858
18.27;2.248289345
18.271;2.238514174
18.272;2.258064516
18.273;2.287390029
18.274;2.316715543
18.275;2.321603128
18.276;2.311827957
18.277;2.277614858
18.278;2.258064516
18.279;2.258064516
18.28;2.287390029
18.281;2.316715543
18.282;2.336265885
18.283;2.336265885
18.284;2.311827957
18.285;2.282502444
18.286;2.267839687
18.287;2.282502444
18.288;2.311827957
18.289;2.34115347
18.29;2.350928641
18.291;2.34115347
18.292;2.311827957
18.293;2.287390029
18.294;2.282502444
18.295;2.306940371
18.296;2.336265885
18.297;2.355816227
18.298;2.360703812
18.299;2.336265885
18.3;2.306940371
18.301;2.292277615
18.302;2.302052786
18.303;2.326490714
18.304;2.355816227
18.305;2.370478983
18.306;2.355816227
18.307;2.331378299
18.308;2.302052786
18.309;2.2971652
18.31;2.311827957
18.311;2.346041056
18.312;2.365591398
18.313;2.370478983
18.314;2.350928641
18.315;2.316715543
18.316;2.2971652
18.317;2.302052786
18.318;2.326490714
18.319;2.355816227
18.32;2.370478983
18.321;2.360703812
18.322;2.336265885
18.323;2.302052786
18.324;2.292277615
18.325;2.306940371
18.326;2.336265885
18.327;2.360703812
18.328;2.365591398
18.329;2.346041056
18.33;2.316715543
18.331;2.292277615
18.332;2.287390029
18.333;2.311827957
18.334;2.34115347
18.335;2.360703812
18.336;2.355816227
18.337;2.326490714
18.338;2.2971652
18.339;2.277614858
18.34;2.292277615
18.341;2.321603128
18.342;2.346041056
18.343;2.355816227
18.344;2.34115347
18.345;2.306940371
18.346;2.282502444
18.347;2.277614858
18.348;2.2971652
18.349;2.331378299
18.35;2.350928641
18.351;2.346041056
18.352;2.326490714
18.353;2.292277615
18.354;2.272727273
18.355;2.282502444
18.356;2.306940371
18.357;2.336265885
18.358;2.350928641
18.359;2.336265885
18.36;2.306940371
18.361;2.277614858
18.362;2.272727273
18.363;2.292277615
18.364;2.321603128
18.365;2.350928641
18.366;2.350928641
18.367;2.326490714
18.368;2.2971652
18.369;2.277614858
18.37;2.282502444
18.371;2.311827957
18.372;2.34115347
18.373;2.360703812
18.374;2.350928641
18.375;2.326490714
18.376;2.292277615
18.377;2.287390029
18.378;2.302052786
18.379;2.336265885
18.38;2.360703812
18.381;2.370478983
18.382;2.350928641
18.383;2.321603128
18.384;2.2971652
18.385;2.302052786
18.386;2.331378299
18.387;2.360703812
18.388;2.380254154
18.389;2.375366569
18.39;2.355816227
18.391;2.326490714
18.392;2.311827957
18.393;2.326490714
18.394;2.360703812
18.395;2.390029326
18.396;2.394916911
18.397;2.38514174
18.398;2.355816227
18.399;2.331378299
18.4;2.331378299
18.401;2.355816227
18.402;2.38514174
18.403;2.409579668
18.404;2.409579668
18.405;2.38514174
18.406;2.360703812
18.407;2.346041056
18.408;2.355816227
18.409;2.38514174
18.41;2.414467253
18.411;2.42913001
18.412;2.414467253
18.413;2.390029326
18.414;2.365591398
18.415;2.360703812
18.416;2.380254154
18.417;2.409579668
18.418;2.434017595
18.419;2.434017595
18.42;2.414467253
18.421;2.390029326
18.422;2.370478983
18.423;2.375366569
18.424;2.404692082
18.425;2.434017595
18.426;2.448680352
18.427;2.438905181
18.428;2.414467253
18.429;2.38514174
18.43;2.380254154
18.431;2.390029326
18.432;2.419354839
18.433;2.443792766
18.434;2.448680352
18.435;2.42913001
18.436;2.404692082
18.437;2.380254154
18.438;2.38514174
18.439;2.404692082
18.44;2.434017595
18.441;2.448680352
18.442;2.443792766
18.443;2.419354839
18.444;2.390029326
18.445;2.375366569
18.446;2.390029326
18.447;2.414467253
18.448;2.438905181
18.449;2.443792766
18.45;2.42913001
18.451;2.399804497
18.452;2.375366569
18.453;2.370478983
18.454;2.390029326
18.455;2.419354839
18.456;2.434017595
18.457;2.42913001
18.458;2.409579668
18.459;2.380254154
18.46;2.360703812
18.461;2.365591398
18.462;2.394916911
18.463;2.414467253
18.464;2.424242424
18.465;2.414467253
18.466;2.380254154
18.467;2.350928641
18.468;2.346041056
18.469;2.360703812
18.47;2.390029326
18.471;2.409579668
18.472;2.404692082
18.473;2.38514174
18.474;2.350928641
18.475;2.331378299
18.476;2.331378299
18.477;2.355816227
18.478;2.380254154
18.479;2.394916911
18.48;2.380254154
18.481;2.355816227
18.482;2.321603128
18.483;2.311827957
18.484;2.321603128
18.485;2.350928641
18.486;2.370478983
18.487;2.370478983
18.488;2.350928641
18.489;2.316715543
18.49;2.287390029
18.491;2.287390029
18.492;2.311827957
18.493;2.34115347
18.494;2.350928641
18.495;2.346041056
18.496;2.311827957
18.497;2.277614858
18.498;2.258064516
18.499;2.272727273
18.5;2.2971652
18.501;2.321603128
18.502;2.326490714
18.503;2.302052786
18.504;2.267839687
18.505;2.238514174
18.506;2.238514174
18.507;2.253176931
18.508;2.282502444
18.509;2.302052786
18.51;2.2971652
18.511;2.262952102
18.512;2.228739003
18.513;2.204301075
18.514;2.214076246
18.515;2.24340176
18.516;2.267839687
18.517;2.277614858
18.518;2.258064516
18.519;2.218963832
18.52;2.189638319
18.521;2.179863148
18.522;2.19941349
18.523;2.228739003
18.524;2.253176931
18.525;2.248289345
18.526;2.223851417
18.527;2.184750733
18.528;2.160312805
18.529;2.165200391
18.53;2.189638319
18.531;2.218963832
18.532;2.233626588
18.533;2.218963832
18.534;2.184750733
18.535;2.150537634
18.536;2.135874878
18.537;2.15542522
18.538;2.184750733
18.539;2.209188661
18.54;2.209188661
18.541;2.184750733
18.542;2.150537634
18.543;2.121212121
18.544;2.126099707
18.545;2.150537634
18.546;2.179863148
18.547;2.19941349
18.548;2.189638319
18.549;2.160312805
18.55;2.126099707
18.551;2.11143695
18.552;2.126099707
18.553;2.15542522
18.554;2.184750733
18.555;2.194525904
18.556;2.174975562
18.557;2.135874878
18.558;2.11143695
18.559;2.11143695
18.56;2.135874878
18.561;2.165200391
18.562;2.184750733
18.563;2.184750733
18.564;2.15542522
18.565;2.121212121
18.566;2.106549365
18.567;2.116324536
18.568;2.145650049
18.569;2.174975562
18.57;2.189638319
18.571;2.174975562
18.572;2.140762463
18.573;2.11143695
18.574;2.106549365
18.575;2.130987292
18.576;2.165200391
18.577;2.184750733
18.578;2.184750733
18.579;2.160312805
18.58;2.130987292
18.581;2.106549365
18.582;2.116324536
18.583;2.140762463
18.584;2.174975562
18.585;2.189638319
18.586;2.179863148
18.587;2.145650049
18.588;2.116324536
18.589;2.106549365
18.59;2.126099707
18.591;2.15542522
18.592;2.184750733
18.593;2.184750733
18.594;2.165200391
18.595;2.130987292
18.596;2.11143695
18.597;2.11143695
18.598;2.140762463
18.599;2.170087977
18.6;2.189638319
18.601;2.184750733
18.602;2.15542522
18.603;2.121212121
18.604;2.11143695
18.605;2.126099707
18.606;2.160312805
18.607;2.189638319
18.608;2.19941349
18.609;2.179863148
18.61;2.145650049
18.611;2.121212121
18.612;2.126099707
18.613;2.150537634
18.614;2.184750733
18.615;2.204301075
18.616;2.19941349
18.617;2.174975562
18.618;2.145650049
18.619;2.130987292
18.62;2.145650049
18.621;2.174975562
18.622;2.204301075
18.623;2.218963832
18.624;2.204301075
18.625;2.174975562
18.626;2.145650049
18.627;2.140762463
18.628;2.165200391
18.629;2.19941349
18.63;2.223851417
18.631;2.223851417
18.632;2.204301075
18.633;2.170087977
18.634;2.150537634
18.635;2.160312805
18.636;2.189638319
18.637;2.223851417
18.638;2.238514174
18.639;2.228739003
18.64;2.19941349
18.641;2.170087977
18.642;2.160312805
18.643;2.179863148
18.644;2.214076246
18.645;2.238514174
18.646;2.248289345
18.647;2.223851417
18.648;2.189638319
18.649;2.170087977
18.65;2.174975562
18.651;2.204301075
18.652;2.233626588
18.653;2.253176931
18.654;2.24340176
18.655;2.214076246
18.656;2.184750733
18.657;2.170087977
18.658;2.189638319
18.659;2.218963832
18.66;2.248289345
18.661;2.253176931
18.662;2.233626588
18.663;2.19941349
18.664;2.174975562
18.665;2.174975562
18.666;2.19941349
18.667;2.233626588
18.668;2.253176931
18.669;2.248289345
18.67;2.218963832
18.671;2.184750733
18.672;2.165200391
18.673;2.179863148
18.674;2.209188661
18.675;2.238514174
18.676;2.248289345
18.677;2.228739003
18.678;2.19941349
18.679;2.165200391
18.68;2.160312805
18.681;2.184750733
18.682;2.214076246
18.683;2.238514174
18.684;2.238514174
18.685;2.209188661
18.686;2.174975562
18.687;2.150537634
18.688;2.165200391
18.689;2.189638319
18.69;2.223851417
18.691;2.238514174
18.692;2.223851417
18.693;2.189638319
18.694;2.15542522
18.695;2.145650049
18.696;2.165200391
18.697;2.204301075
18.698;2.228739003
18.699;2.233626588
18.7;2.209188661
18.701;2.170087977
18.702;2.145650049
18.703;2.15542522
18.704;2.179863148
18.705;2.214076246
18.706;2.233626588
18.707;2.223851417
18.708;2.194525904
18.709;2.160312805
18.71;2.145650049
18.711;2.165200391
18.712;2.19941349
18.713;2.233626588
18.714;2.238514174
18.715;2.218963832
18.716;2.184750733
18.717;2.160312805
18.718;2.160312805
18.719;2.189638319
18.72;2.223851417
18.721;2.248289345
18.722;2.24340176
18.723;2.214076246
18.724;2.179863148
18.725;2.165200391
18.726;2.184750733
18.727;2.218963832
18.728;2.248289345
18.729;2.262952102
18.73;2.24340176
18.731;2.214076246
18.732;2.184750733
18.733;2.184750733
18.734;2.209188661
18.735;2.24340176
18.736;2.272727273
18.737;2.267839687
18.738;2.248289345
18.739;2.214076246
18.74;2.194525904
18.741;2.204301075
18.742;2.238514174
18.743;2.272727273
18.744;2.287390029
18.745;2.277614858
18.746;2.248289345
18.747;2.214076246
18.748;2.209188661
18.749;2.233626588
18.75;2.267839687
18.751;2.2971652
18.752;2.302052786
18.753;2.277614858
18.754;2.248289345
18.755;2.223851417
18.756;2.233626588
18.757;2.262952102
18.758;2.2971652
18.759;2.316715543
18.76;2.306940371
18.761;2.282502444
18.762;2.253176931
18.763;2.238514174
18.764;2.262952102
18.765;2.2971652
18.766;2.326490714
18.767;2.331378299
18.768;2.311827957
18.769;2.277614858
18.77;2.258064516
18.771;2.258064516
18.772;2.287390029
18.773;2.321603128
18.774;2.34115347
18.775;2.336265885
18.776;2.311827957
18.777;2.277614858
18.778;2.267839687
18.779;2.282502444
18.78;2.316715543
18.781;2.346041056
18.782;2.350928641
18.783;2.336265885
18.784;2.306940371
18.785;2.282502444
18.786;2.282502444
18.787;2.306940371
18.788;2.336265885
18.789;2.360703812
18.79;2.355816227
18.791;2.336265885
18.792;2.302052786
18.793;2.287390029
18.794;2.2971652
18.795;2.326490714
18.796;2.355816227
18.797;2.370478983
18.798;2.355816227
18.799;2.326490714
18.8;2.302052786
18.801;2.292277615
18.802;2.316715543
18.803;2.346041056
18.804;2.370478983
18.805;2.370478983
18.806;2.350928641
18.807;2.316715543
18.808;2.2971652
18.809;2.302052786
18.81;2.331378299
18.811;2.360703812
18.812;2.380254154
18.813;2.365591398
18.814;2.336265885
18.815;2.306940371
18.816;2.2971652
18.817;2.316715543
18.818;2.346041056
18.819;2.370478983
18.82;2.375366569
18.821;2.355816227
18.822;2.321603128
18.823;2.2971652
18.824;2.2971652
18.825;2.321603128
18.826;2.355816227
18.827;2.370478983
18.828;2.360703812
18.829;2.336265885
18.83;2.302052786
18.831;2.287390029
18.832;2.302052786
18.833;2.331378299
18.834;2.355816227
18.835;2.365591398
18.836;2.346041056
18.837;2.311827957
18.838;2.282502444
18.839;2.282502444
18.84;2.302052786
18.841;2.331378299
18.842;2.350928641
18.843;2.346041056
18.844;2.321603128
18.845;2.287390029
18.846;2.262952102
18.847;2.277614858
18.848;2.306940371
18.849;2.336265885
18.85;2.34115347
18.851;2.326490714
18.852;2.292277615
18.853;2.262952102
18.854;2.253176931
18.855;2.277614858
18.856;2.306940371
18.857;2.331378299
18.858;2.326490714
18.859;2.2971652
18.86;2.262952102
18.861;2.238514174
18.862;2.24340176
18.863;2.272727273
18.864;2.302052786
18.865;2.311827957
18.866;2.2971652
18.867;2.262952102
18.868;2.233626588
18.869;2.218963832
18.87;2.238514174
18.871;2.267839687
18.872;2.292277615
18.873;2.292277615
18.874;2.267839687
18.875;2.228739003
18.876;2.204301075
18.877;2.204301075
18.878;2.228739003
18.879;2.262952102
18.88;2.277614858
18.881;2.267839687
18.882;2.233626588
18.883;2.194525904
18.884;2.179863148
18.885;2.194525904
18.886;2.223851417
18.887;2.253176931
18.888;2.258064516
18.889;2.233626588
18.89;2.19941349
18.891;2.165200391
18.892;2.165200391
18.893;2.184750733
18.894;2.218963832
18.895;2.238514174
18.896;2.233626588
18.897;2.19941349
18.898;2.160312805
18.899;2.140762463
18.9;2.150537634
18.901;2.184750733
18.902;2.214076246
18.903;2.223851417
18.904;2.19941349
18.905;2.165200391
18.906;2.130987292
18.907;2.126099707
18.908;2.150537634
18.909;2.179863148
18.91;2.204301075
18.911;2.19941349
18.912;2.170087977
18.913;2.130987292
18.914;2.106549365
18.915;2.116324536
18.916;2.145650049
18.917;2.174975562
18.918;2.189638319
18.919;2.174975562
18.92;2.140762463
18.921;2.106549365
18.922;2.091886608
18.923;2.11143695
18.924;2.145650049
18.925;2.170087977
18.926;2.170087977
18.927;2.145650049
18.928;2.106549365
18.929;2.077223851
18.93;2.082111437
18.931;2.11143695
18.932;2.140762463
18.933;2.160312805
18.934;2.145650049
18.935;2.11143695
18.936;2.072336266
18.937;2.057673509
18.938;2.072336266
18.939;2.106549365
18.94;2.135874878
18.941;2.140762463
18.942;2.116324536
18.943;2.077223851
18.944;2.043010753
18.945;2.043010753
18.946;2.06744868
18.947;2.101661779
18.948;2.121212121
18.949;2.11143695
18.95;2.082111437
18.951;2.043010753
18.952;2.023460411
18.953;2.033235582
18.954;2.062561095
18.955;2.091886608
18.956;2.101661779
18.957;2.082111437
18.958;2.043010753
18.959;2.008797654
18.96;2.003910068
18.961;2.028347996
18.962;2.057673509
18.963;2.082111437
18.964;2.077223851
18.965;2.047898338
18.966;2.008797654
18.967;1.984359726
18.968;1.994134897
18.969;2.023460411
18.97;2.057673509
18.971;2.072336266
18.972;2.052785924
18.973;2.013685239
18.974;1.979472141
18.975;1.964809384
18.976;1.989247312
18.977;2.023460411
18.978;2.052785924
18.979;2.052785924
18.98;2.023460411
18.981;1.984359726
18.982;1.955034213
18.983;1.959921799
18.984;1.989247312
18.985;2.028347996
18.986;2.043010753
18.987;2.033235582
18.988;1.999022483
18.989;1.959921799
18.99;1.945259042
18.991;1.964809384
18.992;1.999022483
18.993;2.033235582
18.994;2.038123167
18.995;2.013685239
18.996;1.974584555
18.997;1.945259042
18.998;1.945259042
18.999;1.974584555
19;2.013685239
19.001;2.038123167
19.002;2.028347996
19.003;1.999022483
19.004;1.959921799
19.005;1.940371457
19.006;1.955034213
19.007;1.994134897
19.008;2.028347996
19.009;2.043010753
19.01;2.023460411
19.011;1.989247312
19.012;1.955034213
19.013;1.955034213
19.014;1.979472141
19.015;2.023460411
19.016;2.047898338
19.017;2.047898338
19.018;2.023460411
19.019;1.984359726
19.02;1.964809384
19.021;1.979472141
19.022;2.013685239
19.023;2.052785924
19.024;2.072336266
19.025;2.057673509
19.026;2.023460411
19.027;1.994134897
19.028;1.984359726
19.029;2.013685239
19.03;2.052785924
19.031;2.086999022
19.032;2.091886608
19.033;2.06744868
19.034;2.033235582
19.035;2.008797654
19.036;2.018572825
19.037;2.052785924
19.038;2.091886608
19.039;2.11143695
19.04;2.101661779
19.041;2.072336266
19.042;2.043010753
19.043;2.028347996
19.044;2.047898338
19.045;2.091886608
19.046;2.121212121
19.047;2.130987292
19.048;2.11143695
19.049;2.077223851
19.05;2.052785924
19.051;2.052785924
19.052;2.086999022
19.053;2.121212121
19.054;2.150537634
19.055;2.145650049
19.056;2.116324536
19.057;2.082111437
19.058;2.06744868
19.059;2.082111437
19.06;2.116324536
19.061;2.150537634
19.062;2.165200391
19.063;2.150537634
19.064;2.116324536
19.065;2.082111437
19.066;2.082111437
19.067;2.11143695
19.068;2.145650049
19.069;2.174975562
19.07;2.174975562
19.071;2.145650049
19.072;2.11143695
19.073;2.091886608
19.074;2.106549365
19.075;2.135874878
19.076;2.170087977
19.077;2.189638319
19.078;2.174975562
19.079;2.140762463
19.08;2.11143695
19.081;2.101661779
19.082;2.126099707
19.083;2.160312805
19.084;2.189638319
19.085;2.189638319
19.086;2.170087977
19.087;2.130987292
19.088;2.106549365
19.089;2.11143695
19.09;2.145650049
19.091;2.179863148
19.092;2.194525904
19.093;2.184750733
19.094;2.150537634
19.095;2.116324536
19.096;2.106549365
19.097;2.121212121
19.098;2.160312805
19.099;2.189638319
19.1;2.194525904
19.101;2.170087977
19.102;2.130987292
19.103;2.101661779
19.104;2.101661779
19.105;2.130987292
19.106;2.165200391
19.107;2.189638319
19.108;2.179863148
19.109;2.145650049
19.11;2.11143695
19.111;2.091886608
19.112;2.106549365
19.113;2.140762463
19.114;2.170087977
19.115;2.179863148
19.116;2.160312805
19.117;2.121212121
19.118;2.086999022
19.119;2.082111437
19.12;2.106549365
19.121;2.145650049
19.122;2.170087977
19.123;2.165200391
19.124;2.130987292
19.125;2.091886608
19.126;2.072336266
19.127;2.082111437
19.128;2.116324536
19.129;2.145650049
19.13;2.160312805
19.131;2.145650049
19.132;2.106549365
19.133;2.06744868
19.134;2.062561095
19.135;2.086999022
19.136;2.121212121
19.137;2.150537634
19.138;2.150537634
19.139;2.121212121
19.14;2.077223851
19.141;2.052785924
19.142;2.057673509
19.143;2.091886608
19.144;2.126099707
19.145;2.145650049
19.146;2.130987292
19.147;2.096774194
19.148;2.057673509
19.149;2.043010753
19.15;2.06744868
19.151;2.101661779
19.152;2.135874878
19.153;2.140762463
19.154;2.11143695
19.155;2.072336266
19.156;2.043010753
19.157;2.043010753
19.158;2.077223851
19.159;2.11143695
19.16;2.140762463
19.161;2.130987292
19.162;2.091886608
19.163;2.057673509
19.164;2.038123167
19.165;2.052785924
19.166;2.091886608
19.167;2.126099707
19.168;2.140762463
19.169;2.116324536
19.17;2.082111437
19.171;2.043010753
19.172;2.043010753
19.173;2.077223851
19.174;2.11143695
19.175;2.140762463
19.176;2.135874878
19.177;2.106549365
19.178;2.06744868
19.179;2.047898338
19.18;2.062561095
19.181;2.096774194
19.182;2.135874878
19.183;2.15542522
19.184;2.135874878
19.185;2.101661779
19.186;2.06744868
19.187;2.062561095
19.188;2.091886608
19.189;2.130987292
19.19;2.160312805
19.191;2.160312805
19.192;2.135874878
19.193;2.101661779
19.194;2.077223851
19.195;2.086999022
19.196;2.126099707
19.197;2.165200391
19.198;2.184750733
19.199;2.174975562
19.2;2.140762463
19.201;2.106549365
19.202;2.096774194
19.203;2.126099707
19.204;2.160312805
19.205;2.194525904
19.206;2.204301075
19.207;2.179863148
19.208;2.145650049
19.209;2.121212121
19.21;2.130987292
19.211;2.165200391
19.212;2.19941349
19.213;2.228739003
19.214;2.223851417
19.215;2.194525904
19.216;2.160312805
19.217;2.150537634
19.218;2.170087977
19.219;2.209188661
19.22;2.24340176
19.221;2.253176931
19.222;2.238514174
19.223;2.209188661
19.224;2.179863148
19.225;2.184750733
19.226;2.214076246
19.227;2.248289345
19.228;2.277614858
19.229;2.277614858
19.23;2.253176931
19.231;2.218963832
19.232;2.204301075
19.233;2.218963832
19.234;2.258064516
19.235;2.287390029
19.236;2.302052786
19.237;2.292277615
19.238;2.262952102
19.239;2.233626588
19.24;2.233626588
19.241;2.258064516
19.242;2.292277615
19.243;2.321603128
19.244;2.321603128
19.245;2.302052786
19.246;2.267839687
19.247;2.248289345
19.248;2.258064516
19.249;2.292277615
19.25;2.321603128
19.251;2.34115347
19.252;2.326490714
19.253;2.2971652
19.254;2.267839687
19.255;2.262952102
19.256;2.282502444
19.257;2.316715543
19.258;2.34115347
19.259;2.346041056
19.26;2.326490714
19.261;2.292277615
19.262;2.267839687
19.263;2.272727273
19.264;2.302052786
19.265;2.331378299
19.266;2.350928641
19.267;2.34115347
19.268;2.311827957
19.269;2.282502444
19.27;2.267839687
19.271;2.282502444
19.272;2.311827957
19.273;2.34115347
19.274;2.346041056
19.275;2.326490714
19.276;2.292277615
19.277;2.262952102
19.278;2.262952102
19.279;2.287390029
19.28;2.316715543
19.281;2.336265885
19.282;2.331378299
19.283;2.302052786
19.284;2.267839687
19.285;2.253176931
19.286;2.262952102
19.287;2.292277615
19.288;2.316715543
19.289;2.326490714
19.29;2.306940371
19.291;2.272727273
19.292;2.24340176
19.293;2.238514174
19.294;2.258064516
19.295;2.287390029
19.296;2.311827957
19.297;2.306940371
19.298;2.282502444
19.299;2.248289345
19.3;2.223851417
19.301;2.228739003
19.302;2.258064516
19.303;2.287390029
19.304;2.302052786
19.305;2.287390029
19.306;2.253176931
19.307;2.218963832
19.308;2.209188661
19.309;2.228739003
19.31;2.262952102
19.311;2.287390029
19.312;2.287390029
19.313;2.262952102
19.314;2.228739003
19.315;2.204301075
19.316;2.204301075
19.317;2.233626588
19.318;2.267839687
19.319;2.282502444
19.32;2.272727273
19.321;2.24340176
19.322;2.209188661
19.323;2.194525904
19.324;2.214076246
19.325;2.24340176
19.326;2.272727273
19.327;2.277614858
19.328;2.258064516
19.329;2.223851417
19.33;2.194525904
19.331;2.194525904
19.332;2.223851417
19.333;2.258064516
19.334;2.277614858
19.335;2.272727273
19.336;2.24340176
19.337;2.209188661
19.338;2.189638319
19.339;2.204301075
19.34;2.238514174
19.341;2.267839687
19.342;2.277614858
19.343;2.262952102
19.344;2.228739003
19.345;2.19941349
19.346;2.194525904
19.347;2.218963832
19.348;2.253176931
19.349;2.277614858
19.35;2.272727273
19.351;2.253176931
19.352;2.214076246
19.353;2.194525904
19.354;2.204301075
19.355;2.238514174
19.356;2.262952102
19.357;2.277614858
19.358;2.267839687
19.359;2.233626588
19.36;2.19941349
19.361;2.194525904
19.362;2.214076246
19.363;2.248289345
19.364;2.272727273
19.365;2.272727273
19.366;2.248289345
19.367;2.214076246
19.368;2.189638319
19.369;2.194525904
19.37;2.223851417
19.371;2.253176931
19.372;2.272727273
19.373;2.262952102
19.374;2.228739003
19.375;2.19941349
19.376;2.179863148
19.377;2.19941349
19.378;2.233626588
19.379;2.258064516
19.38;2.262952102
19.381;2.238514174
19.382;2.204301075
19.383;2.179863148
19.384;2.179863148
19.385;2.204301075
19.386;2.233626588
19.387;2.253176931
19.388;2.24340176
19.389;2.214076246
19.39;2.184750733
19.391;2.165200391
19.392;2.174975562
19.393;2.209188661
19.394;2.238514174
19.395;2.24340176
19.396;2.223851417
19.397;2.189638319
19.398;2.160312805
19.399;2.15542522
19.4;2.179863148
19.401;2.209188661
19.402;2.228739003
19.403;2.223851417
19.404;2.19941349
19.405;2.160312805
19.406;2.140762463
19.407;2.150537634
19.408;2.174975562
19.409;2.204301075
19.41;2.214076246
19.411;2.19941349
19.412;2.165200391
19.413;2.130987292
19.414;2.121212121
19.415;2.140762463
19.416;2.170087977
19.417;2.194525904
19.418;2.189638319
19.419;2.165200391
19.42;2.126099707
19.421;2.101661779
19.422;2.101661779
19.423;2.130987292
19.424;2.15542522
19.425;2.170087977
19.426;2.15542522
19.427;2.116324536
19.428;2.082111437
19.429;2.06744868
19.43;2.082111437
19.431;2.11143695
19.432;2.130987292
19.433;2.135874878
19.434;2.106549365
19.435;2.06744868
19.436;2.033235582
19.437;2.033235582
19.438;2.052785924
19.439;2.082111437
19.44;2.096774194
19.441;2.086999022
19.442;2.047898338
19.443;2.008797654
19.444;1.984359726
19.445;1.994134897
19.446;2.023460411
19.447;2.047898338
19.448;2.047898338
19.449;2.023460411
19.45;1.984359726
19.451;1.945259042
19.452;1.935483871
19.453;1.955034213
19.454;1.979472141
19.455;1.999022483
19.456;1.989247312
19.457;1.955034213
19.458;1.911045943
19.459;1.88172043
19.46;1.886608016
19.461;1.911045943
19.462;1.940371457
19.463;1.945259042
19.464;1.9257087
19.465;1.88172043
19.466;1.842619746
19.467;1.827956989
19.468;1.847507331
19.469;1.876832845
19.47;1.901270772
19.471;1.896383187
19.472;1.867057674
19.473;1.823069404
19.474;1.793743891
19.475;1.793743891
19.476;1.823069404
19.477;1.857282502
19.478;1.871945259
19.479;1.857282502
19.48;1.818181818
19.481;1.779081134
19.482;1.764418377
19.483;1.783968719
19.484;1.818181818
19.485;1.852394917
19.486;1.852394917
19.487;1.827956989
19.488;1.788856305
19.489;1.759530792
19.49;1.764418377
19.491;1.793743891
19.492;1.832844575
19.493;1.857282502
19.494;1.852394917
19.495;1.818181818
19.496;1.783968719
19.497;1.769305963
19.498;1.788856305
19.499;1.832844575
19.5;1.867057674
19.501;1.876832845
19.502;1.862170088
19.503;1.827956989
19.504;1.798631476
19.505;1.803519062
19.506;1.832844575
19.507;1.876832845
19.508;1.906158358
19.509;1.911045943
19.51;1.88172043
19.511;1.852394917
19.512;1.83773216
19.513;1.857282502
19.514;1.896383187
19.515;1.935483871
19.516;1.955034213
19.517;1.945259042
19.518;1.915933529
19.519;1.891495601
19.52;1.891495601
19.521;1.920821114
19.522;1.964809384
19.523;1.994134897
19.524;2.003910068
19.525;1.979472141
19.526;1.950146628
19.527;1.935483871
19.528;1.950146628
19.529;1.989247312
19.53;2.028347996
19.531;2.047898338
19.532;2.043010753
19.533;2.013685239
19.534;1.989247312
19.535;1.984359726
19.536;2.013685239
19.537;2.047898338
19.538;2.082111437
19.539;2.091886608
19.54;2.072336266
19.541;2.043010753
19.542;2.023460411
19.543;2.033235582
19.544;2.06744868
19.545;2.101661779
19.546;2.126099707
19.547;2.121212121
19.548;2.096774194
19.549;2.06744868
19.55;2.057673509
19.551;2.077223851
19.552;2.116324536
19.553;2.145650049
19.554;2.15542522
19.555;2.140762463
19.556;2.11143695
19.557;2.091886608
19.558;2.086999022
19.559;2.116324536
19.56;2.15542522
19.561;2.174975562
19.562;2.174975562
19.563;2.150537634
19.564;2.121212121
19.565;2.106549365
19.566;2.121212121
19.567;2.15542522
19.568;2.179863148
19.569;2.194525904
19.57;2.179863148
19.571;2.150537634
19.572;2.126099707
19.573;2.121212121
19.574;2.145650049
19.575;2.179863148
19.576;2.204301075
19.577;2.19941349
19.578;2.179863148
19.579;2.150537634
19.58;2.130987292
19.581;2.140762463
19.582;2.170087977
19.583;2.19941349
19.584;2.214076246
19.585;2.204301075
19.586;2.170087977
19.587;2.140762463
19.588;2.135874878
19.589;2.15542522
19.59;2.184750733
19.591;2.209188661
19.592;2.209188661
19.593;2.189638319
19.594;2.15542522
19.595;2.135874878
19.596;2.140762463
19.597;2.165200391
19.598;2.194525904
19.599;2.209188661
19.6;2.204301075
19.601;2.174975562
19.602;2.140762463
19.603;2.130987292
19.604;2.145650049
19.605;2.174975562
19.606;2.19941349
19.607;2.204301075
19.608;2.184750733
19.609;2.150537634
19.61;2.126099707
19.611;2.126099707
19.612;2.150537634
19.613;2.179863148
19.614;2.19941349
19.615;2.189638319
19.616;2.160312805
19.617;2.126099707
19.618;2.11143695
19.619;2.126099707
19.62;2.150537634
19.621;2.179863148
19.622;2.184750733
19.623;2.170087977
19.624;2.135874878
19.625;2.101661779
19.626;2.101661779
19.627;2.121212121
19.628;2.150537634
19.629;2.170087977
19.63;2.170087977
19.631;2.140762463
19.632;2.106549365
19.633;2.086999022
19.634;2.096774194
19.635;2.121212121
19.636;2.150537634
19.637;2.160312805
19.638;2.145650049
19.639;2.11143695
19.64;2.082111437
19.641;2.072336266
19.642;2.091886608
19.643;2.121212121
19.644;2.145650049
19.645;2.145650049
19.646;2.121212121
19.647;2.086999022
19.648;2.062561095
19.649;2.06744868
19.65;2.091886608
19.651;2.121212121
19.652;2.135874878
19.653;2.126099707
19.654;2.091886608
19.655;2.057673509
19.656;2.043010753
19.657;2.062561095
19.658;2.091886608
19.659;2.116324536
19.66;2.121212121
19.661;2.101661779
19.662;2.062561095
19.663;2.038123167
19.664;2.038123167
19.665;2.062561095
19.666;2.091886608
19.667;2.11143695
19.668;2.101661779
19.669;2.072336266
19.67;2.038123167
19.671;2.023460411
19.672;2.033235582
19.673;2.06744868
19.674;2.091886608
19.675;2.101661779
19.676;2.082111437
19.677;2.047898338
19.678;2.018572825
19.679;2.013685239
19.68;2.038123167
19.681;2.06744868
19.682;2.091886608
19.683;2.086999022
19.684;2.062561095
19.685;2.023460411
19.686;2.003910068
19.687;2.013685239
19.688;2.043010753
19.689;2.072336266
19.69;2.086999022
19.691;2.06744868
19.692;2.033235582
19.693;2.003910068
19.694;1.999022483
19.695;2.018572825
19.696;2.047898338
19.697;2.072336266
19.698;2.077223851
19.699;2.047898338
19.7;2.013685239
19.701;1.989247312
19.702;1.999022483
19.703;2.023460411
19.704;2.057673509
19.705;2.072336266
19.706;2.062561095
19.707;2.023460411
19.708;1.989247312
19.709;1.979472141
19.71;1.999022483
19.711;2.028347996
19.712;2.057673509
19.713;2.057673509
19.714;2.038123167
19.715;1.999022483
19.716;1.974584555
19.717;1.96969697
19.718;1.999022483
19.719;2.028347996
19.72;2.052785924
19.721;2.043010753
19.722;2.008797654
19.723;1.96969697
19.724;1.955034213
19.725;1.96969697
19.726;1.999022483
19.727;2.028347996
19.728;2.038123167
19.729;2.013685239
19.73;1.979472141
19.731;1.945259042
19.732;1.940371457
19.733;1.964809384
19.734;1.999022483
19.735;2.018572825
19.736;2.013685239
19.737;1.979472141
19.738;1.945259042
19.739;1.920821114
19.74;1.9257087
19.741;1.959921799
19.742;1.989247312
19.743;1.999022483
19.744;1.979472141
19.745;1.945259042
19.746;1.906158358
19.747;1.891495601
19.748;1.911045943
19.749;1.945259042
19.75;1.96969697
19.751;1.96969697
19.752;1.935483871
19.753;1.896383187
19.754;1.867057674
19.755;1.871945259
19.756;1.896383187
19.757;1.930596285
19.758;1.940371457
19.759;1.9257087
19.76;1.886608016
19.761;1.847507331
19.762;1.827956989
19.763;1.847507331
19.764;1.876832845
19.765;1.906158358
19.766;1.906158358
19.767;1.88172043
19.768;1.83773216
19.769;1.798631476
19.77;1.798631476
19.771;1.827956989
19.772;1.857282502
19.773;1.876832845
19.774;1.867057674
19.775;1.827956989
19.776;1.783968719
19.777;1.764418377
19.778;1.779081134
19.779;1.808406647
19.78;1.83773216
19.781;1.842619746
19.782;1.818181818
19.783;1.779081134
19.784;1.744868035
19.785;1.735092864
19.786;1.764418377
19.787;1.798631476
19.788;1.818181818
19.789;1.813294233
19.79;1.779081134
19.791;1.73998045
19.792;1.715542522
19.793;1.725317693
19.794;1.754643206
19.795;1.788856305
19.796;1.798631476
19.797;1.783968719
19.798;1.744868035
19.799;1.710654936
19.8;1.700879765
19.801;1.725317693
19.802;1.754643206
19.803;1.779081134
19.804;1.779081134
19.805;1.754643206
19.806;1.715542522
19.807;1.691104594
19.808;1.69599218
19.809;1.725317693
19.81;1.754643206
19.811;1.769305963
19.812;1.754643206
19.813;1.725317693
19.814;1.691104594
19.815;1.681329423
19.816;1.69599218
19.817;1.730205279
19.818;1.754643206
19.819;1.759530792
19.82;1.730205279
19.821;1.700879765
19.822;1.671554252
19.823;1.671554252
19.824;1.700879765
19.825;1.730205279
19.826;1.749755621
19.827;1.73998045
19.828;1.710654936
19.829;1.676441838
19.83;1.661779081
19.831;1.676441838
19.832;1.705767351
19.833;1.730205279
19.834;1.735092864
19.835;1.720430108
19.836;1.686217009
19.837;1.656891496
19.838;1.65200391
19.839;1.676441838
19.84;1.705767351
19.841;1.725317693
19.842;1.720430108
19.843;1.69599218
19.844;1.661779081
19.845;1.642228739
19.846;1.65200391
19.847;1.676441838
19.848;1.705767351
19.849;1.715542522
19.85;1.700879765
19.851;1.666666667
19.852;1.637341153
19.853;1.632453568
19.854;1.65200391
19.855;1.676441838
19.856;1.700879765
19.857;1.700879765
19.858;1.676441838
19.859;1.642228739
19.86;1.622678397
19.861;1.627565982
19.862;1.65200391
19.863;1.676441838
19.864;1.691104594
19.865;1.676441838
19.866;1.647116325
19.867;1.612903226
19.868;1.603128055
19.869;1.617790811
19.87;1.647116325
19.871;1.666666667
19.872;1.671554252
19.873;1.647116325
19.874;1.612903226
19.875;1.588465298
19.876;1.588465298
19.877;1.612903226
19.878;1.637341153
19.879;1.656891496
19.88;1.642228739
19.881;1.612903226
19.882;1.578690127
19.883;1.56402737
19.884;1.573802542
19.885;1.598240469
19.886;1.627565982
19.887;1.627565982
19.888;1.60801564
19.889;1.573802542
19.89;1.539589443
19.891;1.534701857
19.892;1.554252199
19.893;1.583577713
19.894;1.598240469
19.895;1.593352884
19.896;1.559139785
19.897;1.524926686
19.898;1.500488759
19.899;1.51026393
19.9;1.529814272
19.901;1.554252199
19.902;1.559139785
19.903;1.539589443
19.904;1.500488759
19.905;1.46627566
19.906;1.451612903
19.907;1.471163245
19.908;1.490713587
19.909;1.51026393
19.91;1.505376344
19.911;1.471163245
19.912;1.427174976
19.913;1.397849462
19.914;1.397849462
19.915;1.42228739
19.916;1.441837732
19.917;1.451612903
19.918;1.432062561
19.919;1.392961877
19.92;1.348973607
19.921;1.329423265
19.922;1.339198436
19.923;1.368523949
19.924;1.392961877
19.925;1.388074291
19.926;1.353861193
19.927;1.309872923
19.928;1.275659824
19.929;1.270772239
19.93;1.295210166
19.931;1.319648094
19.932;1.33431085
19.933;1.319648094
19.934;1.28054741
19.935;1.231671554
19.936;1.212121212
19.937;1.226783969
19.938;1.251221896
19.939;1.28054741
19.94;1.285434995
19.941;1.256109482
19.942;1.207233627
19.943;1.173020528
19.944;1.168132942
19.945;1.19257087
19.946;1.226783969
19.947;1.246334311
19.948;1.23655914
19.949;1.197458456
19.95;1.158357771
19.951;1.129032258
19.952;1.143695015
19.953;1.173020528
19.954;1.202346041
19.955;1.217008798
19.956;1.19257087
19.957;1.1485826
19.958;1.109481916
19.959;1.10459433
19.96;1.129032258
19.961;1.158357771
19.962;1.187683284
19.963;1.182795699
19.964;1.153470186
19.965;1.109481916
19.966;1.080156403
19.967;1.089931574
19.968;1.119257087
19.969;1.153470186
19.97;1.168132942
19.971;1.1485826
19.972;1.114369501
19.973;1.075268817
19.974;1.065493646
19.975;1.085043988
19.976;1.119257087
19.977;1.1485826
19.978;1.153470186
19.979;1.124144673
19.98;1.085043988
19.981;1.055718475
19.982;1.060606061
19.983;1.089931574
19.984;1.129032258
19.985;1.1485826
19.986;1.138807429
19.987;1.10459433
19.988;1.065493646
19.989;1.045943304
19.99;1.065493646
19.991;1.10459433
19.992;1.138807429
19.993;1.143695015
19.994;1.119257087
19.995;1.085043988
19.996;1.05083089
19.997;1.05083089
19.998;1.085043988
19.999;1.124144673
20;1.143695015
20.001;1.143695015
20.002;1.109481916
20.003;1.070381232
20.004;1.05083089
20.005;1.065493646
20.006;1.10459433
20.007;1.138807429
20.008;1.153470186
20.009;1.133919844
20.01;1.094819159
20.011;1.060606061
20.012;1.055718475
20.013;1.085043988
20.014;1.124144673
20.015;1.153470186
20.016;1.1485826
20.017;1.124144673
20.018;1.080156403
20.019;1.060606061
20.02;1.070381232
20.021;1.10459433
20.022;1.143695015
20.023;1.158357771
20.024;1.1485826
20.025;1.10459433
20.026;1.070381232
20.027;1.060606061
20.028;1.085043988
20.029;1.124144673
20.03;1.158357771
20.031;1.163245357
20.032;1.129032258
20.033;1.089931574
20.034;1.065493646
20.035;1.070381232
20.036;1.10459433
20.037;1.138807429
20.038;1.163245357
20.039;1.153470186
20.04;1.119257087
20.041;1.080156403
20.042;1.065493646
20.043;1.085043988
20.044;1.119257087
20.045;1.153470186
20.046;1.163245357
20.047;1.138807429
20.048;1.099706745
20.049;1.065493646
20.05;1.070381232
20.051;1.099706745
20.052;1.138807429
20.053;1.163245357
20.054;1.158357771
20.055;1.124144673
20.056;1.085043988
20.057;1.065493646
20.058;1.080156403
20.059;1.119257087
20.06;1.153470186
20.061;1.168132942
20.062;1.1485826
20.063;1.109481916
20.064;1.075268817
20.065;1.070381232
20.066;1.099706745
20.067;1.138807429
20.068;1.163245357
20.069;1.163245357
20.07;1.133919844
20.071;1.094819159
20.072;1.070381232
20.073;1.080156403
20.074;1.114369501
20.075;1.158357771
20.076;1.173020528
20.077;1.158357771
20.078;1.119257087
20.079;1.080156403
20.08;1.070381232
20.081;1.099706745
20.082;1.138807429
20.083;1.173020528
20.084;1.173020528
20.085;1.143695015
20.086;1.10459433
20.087;1.075268817
20.088;1.085043988
20.089;1.119257087
20.09;1.158357771
20.091;1.182795699
20.092;1.173020528
20.093;1.133919844
20.094;1.094819159
20.095;1.080156403
20.096;1.099706745
20.097;1.138807429
20.098;1.177908113
20.099;1.187683284
20.1;1.163245357
20.101;1.119257087
20.102;1.085043988
20.103;1.089931574
20.104;1.124144673
20.105;1.168132942
20.106;1.19257087
20.107;1.187683284
20.108;1.153470186
20.109;1.109481916
20.11;1.089931574
20.111;1.10459433
20.112;1.1485826
20.113;1.187683284
20.114;1.202346041
20.115;1.177908113
20.116;1.138807429
20.117;1.099706745
20.118;1.094819159
20.119;1.129032258
20.12;1.173020528
20.121;1.202346041
20.122;1.202346041
20.123;1.168132942
20.124;1.124144673
20.125;1.094819159
20.126;1.109481916
20.127;1.1485826
20.128;1.19257087
20.129;1.207233627
20.13;1.19257087
20.131;1.1485826
20.132;1.109481916
20.133;1.094819159
20.134;1.124144673
20.135;1.168132942
20.136;1.202346041
20.137;1.207233627
20.138;1.177908113
20.139;1.129032258
20.14;1.099706745
20.141;1.10459433
20.142;1.143695015
20.143;1.187683284
20.144;1.212121212
20.145;1.197458456
20.146;1.158357771
20.147;1.114369501
20.148;1.099706745
20.149;1.119257087
20.15;1.163245357
20.151;1.197458456
20.152;1.207233627
20.153;1.182795699
20.154;1.133919844
20.155;1.10459433
20.156;1.099706745
20.157;1.138807429
20.158;1.177908113
20.159;1.207233627
20.16;1.197458456
20.161;1.163245357
20.162;1.119257087
20.163;1.094819159
20.164;1.114369501
20.165;1.153470186
20.166;1.19257087
20.167;1.207233627
20.168;1.187683284
20.169;1.143695015
20.17;1.10459433
20.171;1.10459433
20.172;1.133919844
20.173;1.173020528
20.174;1.207233627
20.175;1.202346041
20.176;1.168132942
20.177;1.129032258
20.178;1.099706745
20.179;1.114369501
20.18;1.1485826
20.181;1.19257087
20.182;1.212121212
20.183;1.19257087
20.184;1.1485826
20.185;1.109481916
20.186;1.099706745
20.187;1.129032258
20.188;1.173020528
20.189;1.202346041
20.19;1.207233627
20.191;1.177908113
20.192;1.133919844
20.193;1.10459433
20.194;1.109481916
20.195;1.1485826
20.196;1.187683284
20.197;1.212121212
20.198;1.197458456
20.199;1.158357771
20.2;1.114369501
20.201;1.099706745
20.202;1.124144673
20.203;1.163245357
20.204;1.202346041
20.205;1.207233627
20.206;1.182795699
20.207;1.138807429
20.208;1.10459433
20.209;1.10459433
20.21;1.138807429
20.211;1.177908113
20.212;1.207233627
20.213;1.197458456
20.214;1.163245357
20.215;1.119257087
20.216;1.094819159
20.217;1.114369501
20.218;1.153470186
20.219;1.19257087
20.22;1.202346041
20.221;1.182795699
20.222;1.138807429
20.223;1.10459433
20.224;1.099706745
20.225;1.129032258
20.226;1.168132942
20.227;1.197458456
20.228;1.197458456
20.229;1.163245357
20.23;1.119257087
20.231;1.094819159
20.232;1.10459433
20.233;1.143695015
20.234;1.182795699
20.235;1.202346041
20.236;1.182795699
20.237;1.138807429
20.238;1.099706745
20.239;1.089931574
20.24;1.119257087
20.241;1.158357771
20.242;1.187683284
20.243;1.19257087
20.244;1.163245357
20.245;1.119257087
20.246;1.089931574
20.247;1.094819159
20.248;1.129032258
20.249;1.168132942
20.25;1.19257087
20.251;1.182795699
20.252;1.138807429
20.253;1.099706745
20.254;1.080156403
20.255;1.10459433
20.256;1.143695015
20.257;1.177908113
20.258;1.187683284
20.259;1.163245357
20.26;1.114369501
20.261;1.085043988
20.262;1.085043988
20.263;1.119257087
20.264;1.158357771
20.265;1.187683284
20.266;1.177908113
20.267;1.143695015
20.268;1.094819159
20.269;1.075268817
20.27;1.089931574
20.271;1.133919844
20.272;1.173020528
20.273;1.182795699
20.274;1.158357771
20.275;1.119257087
20.276;1.080156403
20.277;1.075268817
20.278;1.10459433
20.279;1.1485826
20.28;1.177908113
20.281;1.173020528
20.282;1.138807429
20.283;1.099706745
20.284;1.070381232
20.285;1.085043988
20.286;1.124144673
20.287;1.163245357
20.288;1.177908113
20.289;1.158357771
20.29;1.119257087
20.291;1.080156403
20.292;1.070381232
20.293;1.094819159
20.294;1.138807429
20.295;1.173020528
20.296;1.173020528
20.297;1.143695015
20.298;1.099706745
20.299;1.070381232
20.3;1.075268817
20.301;1.109481916
20.302;1.153470186
20.303;1.177908113
20.304;1.163245357
20.305;1.124144673
20.306;1.085043988
20.307;1.065493646
20.308;1.089931574
20.309;1.129032258
20.31;1.163245357
20.311;1.173020528
20.312;1.143695015
20.313;1.099706745
20.314;1.070381232
20.315;1.070381232
20.316;1.10459433
20.317;1.143695015
20.318;1.173020528
20.319;1.163245357
20.32;1.124144673
20.321;1.085043988
20.322;1.060606061
20.323;1.080156403
20.324;1.119257087
20.325;1.158357771
20.326;1.168132942
20.327;1.1485826
20.328;1.10459433
20.329;1.065493646
20.33;1.065493646
20.331;1.094819159
20.332;1.133919844
20.333;1.163245357
20.334;1.163245357
20.335;1.129032258
20.336;1.085043988
20.337;1.060606061
20.338;1.070381232
20.339;1.109481916
20.34;1.1485826
20.341;1.163245357
20.342;1.1485826
20.343;1.10459433
20.344;1.065493646
20.345;1.055718475
20.346;1.085043988
20.347;1.124144673
20.348;1.153470186
20.349;1.158357771
20.35;1.129032258
20.351;1.080156403
20.352;1.05083089
20.353;1.060606061
20.354;1.099706745
20.355;1.138807429
20.356;1.158357771
20.357;1.143695015
20.358;1.10459433
20.359;1.065493646
20.36;1.045943304
20.361;1.070381232
20.362;1.109481916
20.363;1.143695015
20.364;1.153470186
20.365;1.124144673
20.366;1.085043988
20.367;1.045943304
20.368;1.05083089
20.369;1.085043988
20.37;1.129032258
20.371;1.1485826
20.372;1.138807429
20.373;1.10459433
20.374;1.060606061
20.375;1.041055718
20.376;1.060606061
20.377;1.099706745
20.378;1.133919844
20.379;1.143695015
20.38;1.124144673
20.381;1.080156403
20.382;1.045943304
20.383;1.041055718
20.384;1.075268817
20.385;1.109481916
20.386;1.138807429
20.387;1.138807429
20.388;1.099706745
20.389;1.055718475
20.39;1.036168133
20.391;1.045943304
20.392;1.085043988
20.393;1.124144673
20.394;1.138807429
20.395;1.114369501
20.396;1.080156403
20.397;1.041055718
20.398;1.031280547
20.399;1.060606061
20.4;1.099706745
20.401;1.129032258
20.402;1.129032258
20.403;1.099706745
20.404;1.055718475
20.405;1.031280547
20.406;1.036168133
20.407;1.070381232
20.408;1.109481916
20.409;1.129032258
20.41;1.114369501
20.411;1.075268817
20.412;1.036168133
20.413;1.021505376
20.414;1.045943304
20.415;1.085043988
20.416;1.114369501
20.417;1.124144673
20.418;1.094819159
20.419;1.05083089
20.42;1.016617791
20.421;1.021505376
20.422;1.055718475
20.423;1.094819159
20.424;1.114369501
20.425;1.109481916
20.426;1.070381232
20.427;1.026392962
20.428;1.00684262
20.429;1.026392962
20.43;1.065493646
20.431;1.10459433
20.432;1.109481916
20.433;1.085043988
20.434;1.045943304
20.435;1.011730205
20.436;1.00684262
20.437;1.036168133
20.438;1.075268817
20.439;1.10459433
20.44;1.099706745
20.441;1.065493646
20.442;1.021505376
20.443;0.997067449
20.444;1.011730205
20.445;1.05083089
20.446;1.085043988
20.447;1.099706745
20.448;1.080156403
20.449;1.041055718
20.45;1.001955034
20.451;0.992179863
20.452;1.021505376
20.453;1.055718475
20.454;1.089931574
20.455;1.089931574
20.456;1.060606061
20.457;1.016617791
20.458;0.987292278
20.459;0.997067449
20.46;1.031280547
20.461;1.070381232
20.462;1.085043988
20.463;1.075268817
20.464;1.036168133
20.465;0.997067449
20.466;0.982404692
20.467;1.00684262
20.468;1.045943304
20.469;1.080156403
20.47;1.085043988
20.471;1.055718475
20.472;1.011730205
20.473;0.982404692
20.474;0.987292278
20.475;1.016617791
20.476;1.060606061
20.477;1.080156403
20.478;1.070381232
20.479;1.036168133
20.48;0.992179863
20.481;0.977517107
20.482;0.992179863
20.483;1.031280547
20.484;1.070381232
20.485;1.080156403
20.486;1.055718475
20.487;1.011730205
20.488;0.977517107
20.489;0.972629521
20.49;1.00684262
20.491;1.041055718
20.492;1.075268817
20.493;1.065493646
20.494;1.031280547
20.495;0.992179863
20.496;0.967741935
20.497;0.982404692
20.498;1.021505376
20.499;1.055718475
20.5;1.070381232
20.501;1.05083089
20.502;1.011730205
20.503;0.972629521
20.504;0.967741935
20.505;0.992179863
20.506;1.031280547
20.507;1.060606061
20.508;1.060606061
20.509;1.031280547
20.51;0.987292278
20.511;0.96285435
20.512;0.967741935
20.513;1.00684262
20.514;1.041055718
20.515;1.060606061
20.516;1.045943304
20.517;1.00684262
20.518;0.967741935
20.519;0.957966764
20.52;0.977517107
20.521;1.016617791
20.522;1.045943304
20.523;1.05083089
20.524;1.026392962
20.525;0.987292278
20.526;0.953079179
20.527;0.957966764
20.528;0.987292278
20.529;1.026392962
20.53;1.045943304
20.531;1.041055718
20.532;1.001955034
20.533;0.96285435
20.534;0.943304008
20.535;0.96285435
20.536;0.997067449
20.537;1.031280547
20.538;1.041055718
20.539;1.016617791
20.54;0.977517107
20.541;0.948191593
20.542;0.943304008
20.543;0.972629521
20.544;1.011730205
20.545;1.036168133
20.546;1.031280547
20.547;0.997067449
20.548;0.957966764
20.549;0.938416422
20.55;0.948191593
20.551;0.982404692
20.552;1.016617791
20.553;1.031280547
20.554;1.011730205
20.555;0.977517107
20.556;0.943304008
20.557;0.933528837
20.558;0.957966764
20.559;0.997067449
20.56;1.026392962
20.561;1.026392962
20.562;0.997067449
20.563;0.957966764
20.564;0.933528837
20.565;0.938416422
20.566;0.972629521
20.567;1.00684262
20.568;1.026392962
20.569;1.011730205
20.57;0.977517107
20.571;0.938416422
20.572;0.928641251
20.573;0.948191593
20.574;0.982404692
20.575;1.011730205
20.576;1.021505376
20.577;0.997067449
20.578;0.953079179
20.579;0.928641251
20.58;0.933528837
20.581;0.96285435
20.582;0.997067449
20.583;1.016617791
20.584;1.011730205
20.585;0.972629521
20.586;0.938416422
20.587;0.91886608
20.588;0.938416422
20.589;0.972629521
20.59;1.00684262
20.591;1.016617791
20.592;0.992179863
20.593;0.957966764
20.594;0.923753666
20.595;0.923753666
20.596;0.953079179
20.597;0.987292278
20.598;1.011730205
20.599;1.00684262
20.6;0.977517107
20.601;0.938416422
20.602;0.91886608
20.603;0.928641251
20.604;0.967741935
20.605;1.001955034
20.606;1.011730205
20.607;0.997067449
20.608;0.957966764
20.609;0.928641251
20.61;0.91886608
20.611;0.943304008
20.612;0.982404692
20.613;1.00684262
20.614;1.00684262
20.615;0.982404692
20.616;0.938416422
20.617;0.913978495
20.618;0.923753666
20.619;0.957966764
20.62;0.992179863
20.621;1.011730205
20.622;0.997067449
20.623;0.96285435
20.624;0.928641251
20.625;0.913978495
20.626;0.938416422
20.627;0.977517107
20.628;1.011730205
20.629;1.011730205
20.63;0.987292278
20.631;0.948191593
20.632;0.91886608
20.633;0.923753666
20.634;0.953079179
20.635;0.992179863
20.636;1.016617791
20.637;1.011730205
20.638;0.972629521
20.639;0.933528837
20.64;0.91886608
20.641;0.938416422
20.642;0.972629521
20.643;1.011730205
20.644;1.021505376
20.645;1.001955034
20.646;0.957966764
20.647;0.928641251
20.648;0.923753666
20.649;0.957966764
20.65;0.997067449
20.651;1.026392962
20.652;1.021505376
20.653;0.987292278
20.654;0.948191593
20.655;0.928641251
20.656;0.943304008
20.657;0.982404692
20.658;1.021505376
20.659;1.036168133
20.66;1.016617791
20.661;0.977517107
20.662;0.943304008
20.663;0.933528837
20.664;0.96285435
20.665;1.00684262
20.666;1.036168133
20.667;1.036168133
20.668;1.00684262
20.669;0.967741935
20.67;0.938416422
20.671;0.948191593
20.672;0.992179863
20.673;1.031280547
20.674;1.05083089
20.675;1.036168133
20.676;0.997067449
20.677;0.957966764
20.678;0.948191593
20.679;0.972629521
20.68;1.011730205
20.681;1.05083089
20.682;1.055718475
20.683;1.026392962
20.684;0.987292278
20.685;0.957966764
20.686;0.96285435
20.687;0.997067449
20.688;1.041055718
20.689;1.065493646
20.69;1.055718475
20.691;1.016617791
20.692;0.982404692
20.693;0.96285435
20.694;0.982404692
20.695;1.026392962
20.696;1.060606061
20.697;1.070381232
20.698;1.045943304
20.699;1.00684262
20.7;0.977517107
20.701;0.972629521
20.702;1.00684262
20.703;1.05083089
20.704;1.075268817
20.705;1.070381232
20.706;1.036168133
20.707;1.001955034
20.708;0.977517107
20.709;0.992179863
20.71;1.031280547
20.711;1.070381232
20.712;1.085043988
20.713;1.070381232
20.714;1.026392962
20.715;0.992179863
20.716;0.987292278
20.717;1.016617791
20.718;1.055718475
20.719;1.089931574
20.72;1.089931574
20.721;1.060606061
20.722;1.016617791
20.723;0.997067449
20.724;1.00684262
20.725;1.041055718
20.726;1.080156403
20.727;1.099706745
20.728;1.085043988
20.729;1.05083089
20.73;1.011730205
20.731;1.00684262
20.732;1.026392962
20.733;1.065493646
20.734;1.099706745
20.735;1.10459433
20.736;1.080156403
20.737;1.041055718
20.738;1.011730205
20.739;1.016617791
20.74;1.05083089
20.741;1.094819159
20.742;1.114369501
20.743;1.109481916
20.744;1.075268817
20.745;1.036168133
20.746;1.021505376
20.747;1.041055718
20.748;1.080156403
20.749;1.114369501
20.75;1.124144673
20.751;1.10459433
20.752;1.065493646
20.753;1.031280547
20.754;1.031280547
20.755;1.065493646
20.756;1.10459433
20.757;1.133919844
20.758;1.129032258
20.759;1.094819159
20.76;1.060606061
20.761;1.036168133
20.762;1.055718475
20.763;1.089931574
20.764;1.129032258
20.765;1.143695015
20.766;1.124144673
20.767;1.085043988
20.768;1.055718475
20.769;1.045943304
20.77;1.075268817
20.771;1.114369501
20.772;1.1485826
20.773;1.1485826
20.774;1.119257087
20.775;1.080156403
20.776;1.055718475
20.777;1.065493646
20.778;1.10459433
20.779;1.138807429
20.78;1.163245357
20.781;1.1485826
20.782;1.109481916
20.783;1.075268817
20.784;1.060606061
20.785;1.085043988
20.786;1.124144673
20.787;1.163245357
20.788;1.168132942
20.789;1.143695015
20.79;1.099706745
20.791;1.070381232
20.792;1.075268817
20.793;1.109481916
20.794;1.1485826
20.795;1.173020528
20.796;1.163245357
20.797;1.129032258
20.798;1.089931574
20.799;1.075268817
20.8;1.094819159
20.801;1.133919844
20.802;1.173020528
20.803;1.182795699
20.804;1.158357771
20.805;1.119257087
20.806;1.085043988
20.807;1.085043988
20.808;1.114369501
20.809;1.158357771
20.81;1.182795699
20.811;1.177908113
20.812;1.143695015
20.813;1.10459433
20.814;1.080156403
20.815;1.099706745
20.816;1.138807429
20.817;1.177908113
20.818;1.19257087
20.819;1.173020528
20.82;1.133919844
20.821;1.094819159
20.822;1.089931574
20.823;1.119257087
20.824;1.163245357
20.825;1.19257087
20.826;1.19257087
20.827;1.158357771
20.828;1.114369501
20.829;1.089931574
20.83;1.099706745
20.831;1.138807429
20.832;1.177908113
20.833;1.202346041
20.834;1.187683284
20.835;1.1485826
20.836;1.10459433
20.837;1.094819159
20.838;1.119257087
20.839;1.163245357
20.84;1.197458456
20.841;1.202346041
20.842;1.173020528
20.843;1.129032258
20.844;1.099706745
20.845;1.10459433
20.846;1.143695015
20.847;1.182795699
20.848;1.207233627
20.849;1.197458456
20.85;1.158357771
20.851;1.119257087
20.852;1.10459433
20.853;1.124144673
20.854;1.163245357
20.855;1.202346041
20.856;1.212121212
20.857;1.187683284
20.858;1.1485826
20.859;1.109481916
20.86;1.109481916
20.861;1.143695015
20.862;1.182795699
20.863;1.212121212
20.864;1.212121212
20.865;1.173020528
20.866;1.129032258
20.867;1.109481916
20.868;1.129032258
20.869;1.168132942
20.87;1.207233627
20.871;1.221896383
20.872;1.202346041
20.873;1.158357771
20.874;1.124144673
20.875;1.114369501
20.876;1.1485826
20.877;1.187683284
20.878;1.221896383
20.879;1.221896383
20.88;1.187683284
20.881;1.143695015
20.882;1.119257087
20.883;1.129032258
20.884;1.168132942
20.885;1.207233627
20.886;1.226783969
20.887;1.217008798
20.888;1.173020528
20.889;1.133919844
20.89;1.124144673
20.891;1.1485826
20.892;1.19257087
20.893;1.226783969
20.894;1.231671554
20.895;1.207233627
20.896;1.163245357
20.897;1.133919844
20.898;1.138807429
20.899;1.177908113
20.9;1.217008798
20.901;1.241446725
20.902;1.231671554
20.903;1.197458456
20.904;1.158357771
20.905;1.143695015
20.906;1.163245357
20.907;1.202346041
20.908;1.241446725
20.909;1.251221896
20.91;1.226783969
20.911;1.187683284
20.912;1.153470186
20.913;1.153470186
20.914;1.187683284
20.915;1.231671554
20.916;1.260997067
20.917;1.256109482
20.918;1.221896383
20.919;1.182795699
20.92;1.163245357
20.921;1.177908113
20.922;1.217008798
20.923;1.256109482
20.924;1.270772239
20.925;1.251221896
20.926;1.212121212
20.927;1.177908113
20.928;1.173020528
20.929;1.202346041
20.93;1.241446725
20.931;1.275659824
20.932;1.270772239
20.933;1.241446725
20.934;1.202346041
20.935;1.177908113
20.936;1.187683284
20.937;1.226783969
20.938;1.265884653
20.939;1.28054741
20.94;1.270772239
20.941;1.231671554
20.942;1.19257087
20.943;1.182795699
20.944;1.207233627
20.945;1.246334311
20.946;1.28054741
20.947;1.285434995
20.948;1.256109482
20.949;1.217008798
20.95;1.187683284
20.951;1.19257087
20.952;1.226783969
20.953;1.265884653
20.954;1.290322581
20.955;1.28054741
20.956;1.241446725
20.957;1.202346041
20.958;1.182795699
20.959;1.207233627
20.96;1.246334311
20.961;1.28054741
20.962;1.290322581
20.963;1.265884653
20.964;1.226783969
20.965;1.19257087
20.966;1.19257087
20.967;1.226783969
20.968;1.265884653
20.969;1.290322581
20.97;1.285434995
20.971;1.251221896
20.972;1.212121212
20.973;1.187683284
20.974;1.202346041
20.975;1.241446725
20.976;1.28054741
20.977;1.290322581
20.978;1.275659824
20.979;1.231671554
20.98;1.197458456
20.981;1.19257087
20.982;1.221896383
20.983;1.260997067
20.984;1.290322581
20.985;1.290322581
20.986;1.256109482
20.987;1.217008798
20.988;1.187683284
20.989;1.197458456
20.99;1.23655914
20.991;1.270772239
20.992;1.290322581
20.993;1.275659824
20.994;1.23655914
20.995;1.197458456
20.996;1.187683284
20.997;1.212121212
20.998;1.251221896
20.999;1.285434995
21;1.285434995
21.001;1.260997067
21.002;1.217008798
21.003;1.187683284
21.004;1.187683284
21.005;1.226783969
21.006;1.260997067
21.007;1.285434995
21.008;1.270772239
21.009;1.23655914
21.01;1.197458456
21.011;1.182795699
21.012;1.197458456
21.013;1.23655914
21.014;1.270772239
21.015;1.28054741
21.016;1.256109482
21.017;1.212121212
21.018;1.177908113
21.019;1.173020528
21.02;1.207233627
21.021;1.246334311
21.022;1.270772239
21.023;1.265884653
21.024;1.226783969
21.025;1.187683284
21.026;1.163245357
21.027;1.177908113
21.028;1.212121212
21.029;1.251221896
21.03;1.260997067
21.031;1.241446725
21.032;1.197458456
21.033;1.158357771
21.034;1.153470186
21.035;1.177908113
21.036;1.217008798
21.037;1.246334311
21.038;1.241446725
21.039;1.212121212
21.04;1.168132942
21.041;1.138807429
21.042;1.1485826
21.043;1.182795699
21.044;1.217008798
21.045;1.23655914
21.046;1.221896383
21.047;1.177908113
21.048;1.138807429
21.049;1.124144673
21.05;1.1485826
21.051;1.187683284
21.052;1.221896383
21.053;1.221896383
21.054;1.19257087
21.055;1.1485826
21.056;1.119257087
21.057;1.119257087
21.058;1.153470186
21.059;1.19257087
21.06;1.212121212
21.061;1.202346041
21.062;1.163245357
21.063;1.119257087
21.064;1.10459433
21.065;1.119257087
21.066;1.158357771
21.067;1.19257087
21.068;1.202346041
21.069;1.177908113
21.07;1.129032258
21.071;1.094819159
21.072;1.094819159
21.073;1.124144673
21.074;1.163245357
21.075;1.19257087
21.076;1.182795699
21.077;1.1485826
21.078;1.10459433
21.079;1.080156403
21.08;1.089931574
21.081;1.133919844
21.082;1.168132942
21.083;1.182795699
21.084;1.158357771
21.085;1.119257087
21.086;1.075268817
21.087;1.070381232
21.088;1.099706745
21.089;1.138807429
21.09;1.168132942
21.091;1.168132942
21.092;1.129032258
21.093;1.089931574
21.094;1.060606061
21.095;1.070381232
21.096;1.10459433
21.097;1.1485826
21.098;1.168132942
21.099;1.143695015
21.1;1.10459433
21.101;1.065493646
21.102;1.05083089
21.103;1.080156403
21.104;1.119257087
21.105;1.153470186
21.106;1.153470186
21.107;1.124144673
21.108;1.080156403
21.109;1.045943304
21.11;1.05083089
21.111;1.089931574
21.112;1.129032258
21.113;1.153470186
21.114;1.138807429
21.115;1.099706745
21.116;1.060606061
21.117;1.041055718
21.118;1.065493646
21.119;1.10459433
21.12;1.138807429
21.121;1.1485826
21.122;1.124144673
21.123;1.075268817
21.124;1.045943304
21.125;1.045943304
21.126;1.075268817
21.127;1.114369501
21.128;1.1485826
21.129;1.138807429
21.13;1.099706745
21.131;1.055718475
21.132;1.036168133
21.133;1.055718475
21.134;1.094819159
21.135;1.129032258
21.136;1.143695015
21.137;1.124144673
21.138;1.080156403
21.139;1.041055718
21.14;1.036168133
21.141;1.070381232
21.142;1.114369501
21.143;1.138807429
21.144;1.138807429
21.145;1.10459433
21.146;1.060606061
21.147;1.036168133
21.148;1.045943304
21.149;1.085043988
21.15;1.124144673
21.151;1.143695015
21.152;1.124144673
21.153;1.085043988
21.154;1.045943304
21.155;1.036168133
21.156;1.060606061
21.157;1.10459433
21.158;1.133919844
21.159;1.138807429
21.16;1.109481916
21.161;1.065493646
21.162;1.036168133
21.163;1.041055718
21.164;1.075268817
21.165;1.119257087
21.166;1.138807429
21.167;1.129032258
21.168;1.089931574
21.169;1.045943304
21.17;1.031280547
21.171;1.055718475
21.172;1.094819159
21.173;1.129032258
21.174;1.138807429
21.175;1.109481916
21.176;1.070381232
21.177;1.036168133
21.178;1.036168133
21.179;1.070381232
21.18;1.109481916
21.181;1.138807429
21.182;1.129032258
21.183;1.094819159
21.184;1.05083089
21.185;1.031280547
21.186;1.045943304
21.187;1.085043988
21.188;1.124144673
21.189;1.138807429
21.19;1.114369501
21.191;1.070381232
21.192;1.031280547
21.193;1.031280547
21.194;1.060606061
21.195;1.099706745
21.196;1.133919844
21.197;1.129032258
21.198;1.094819159
21.199;1.05083089
21.2;1.026392962
21.201;1.036168133
21.202;1.075268817
21.203;1.114369501
21.204;1.133919844
21.205;1.114369501
21.206;1.075268817
21.207;1.031280547
21.208;1.021505376
21.209;1.05083089
21.21;1.094819159
21.211;1.124144673
21.212;1.129032258
21.213;1.099706745
21.214;1.05083089
21.215;1.021505376
21.216;1.031280547
21.217;1.065493646
21.218;1.109481916
21.219;1.129032258
21.22;1.119257087
21.221;1.075268817
21.222;1.036168133
21.223;1.016617791
21.224;1.041055718
21.225;1.085043988
21.226;1.119257087
21.227;1.129032258
21.228;1.10459433
21.229;1.055718475
21.23;1.026392962
21.231;1.021505376
21.232;1.060606061
21.233;1.099706745
21.234;1.129032258
21.235;1.119257087
21.236;1.085043988
21.237;1.036168133
21.238;1.016617791
21.239;1.031280547
21.24;1.080156403
21.241;1.114369501
21.242;1.133919844
21.243;1.109481916
21.244;1.060606061
21.245;1.026392962
21.246;1.021505376
21.247;1.055718475
21.248;1.099706745
21.249;1.129032258
21.25;1.124144673
21.251;1.089931574
21.252;1.045943304
21.253;1.021505376
21.254;1.031280547
21.255;1.075268817
21.256;1.114369501
21.257;1.133919844
21.258;1.114369501
21.259;1.075268817
21.26;1.031280547
21.261;1.021505376
21.262;1.05083089
21.263;1.094819159
21.264;1.129032258
21.265;1.133919844
21.266;1.099706745
21.267;1.055718475
21.268;1.021505376
21.269;1.031280547
21.27;1.070381232
21.271;1.114369501
21.272;1.138807429
21.273;1.124144673
21.274;1.080156403
21.275;1.036168133
21.276;1.021505376
21.277;1.05083089
21.278;1.089931574
21.279;1.129032258
21.28;1.138807429
21.281;1.109481916
21.282;1.060606061
21.283;1.026392962
21.284;1.031280547
21.285;1.065493646
21.286;1.109481916
21.287;1.138807429
21.288;1.129032258
21.289;1.089931574
21.29;1.041055718
21.291;1.021505376
21.292;1.045943304
21.293;1.085043988
21.294;1.129032258
21.295;1.138807429
21.296;1.119257087
21.297;1.070381232
21.298;1.031280547
21.299;1.026392962
21.3;1.060606061
21.301;1.10459433
21.302;1.138807429
21.303;1.133919844
21.304;1.099706745
21.305;1.05083089
21.306;1.026392962
21.307;1.041055718
21.308;1.080156403
21.309;1.124144673
21.31;1.143695015
21.311;1.124144673
21.312;1.080156403
21.313;1.041055718
21.314;1.031280547
21.315;1.060606061
21.316;1.10459433
21.317;1.138807429
21.318;1.143695015
21.319;1.109481916
21.32;1.065493646
21.321;1.031280547
21.322;1.041055718
21.323;1.085043988
21.324;1.124144673
21.325;1.1485826
21.326;1.133919844
21.327;1.089931574
21.328;1.05083089
21.329;1.036168133
21.33;1.060606061
21.331;1.10459433
21.332;1.138807429
21.333;1.1485826
21.334;1.119257087
21.335;1.075268817
21.336;1.041055718
21.337;1.045943304
21.338;1.080156403
21.339;1.124144673
21.34;1.1485826
21.341;1.143695015
21.342;1.10459433
21.343;1.060606061
21.344;1.041055718
21.345;1.060606061
21.346;1.099706745
21.347;1.138807429
21.348;1.153470186
21.349;1.129032258
21.35;1.085043988
21.351;1.05083089
21.352;1.045943304
21.353;1.080156403
21.354;1.119257087
21.355;1.153470186
21.356;1.1485826
21.357;1.114369501
21.358;1.070381232
21.359;1.045943304
21.36;1.055718475
21.361;1.099706745
21.362;1.138807429
21.363;1.153470186
21.364;1.133919844
21.365;1.094819159
21.366;1.05083089
21.367;1.045943304
21.368;1.070381232
21.369;1.114369501
21.37;1.143695015
21.371;1.1485826
21.372;1.119257087
21.373;1.075268817
21.374;1.045943304
21.375;1.05083089
21.376;1.089931574
21.377;1.133919844
21.378;1.153470186
21.379;1.138807429
21.38;1.099706745
21.381;1.055718475
21.382;1.045943304
21.383;1.070381232
21.384;1.109481916
21.385;1.1485826
21.386;1.1485826
21.387;1.124144673
21.388;1.080156403
21.389;1.045943304
21.39;1.05083089
21.391;1.085043988
21.392;1.129032258
21.393;1.153470186
21.394;1.143695015
21.395;1.10459433
21.396;1.060606061
21.397;1.041055718
21.398;1.065493646
21.399;1.10459433
21.4;1.138807429
21.401;1.153470186
21.402;1.129032258
21.403;1.085043988
21.404;1.05083089
21.405;1.045943304
21.406;1.075268817
21.407;1.119257087
21.408;1.153470186
21.409;1.1485826
21.41;1.109481916
21.411;1.070381232
21.412;1.041055718
21.413;1.055718475
21.414;1.094819159
21.415;1.138807429
21.416;1.153470186
21.417;1.133919844
21.418;1.089931574
21.419;1.05083089
21.42;1.041055718
21.421;1.070381232
21.422;1.114369501
21.423;1.1485826
21.424;1.153470186
21.425;1.114369501
21.426;1.070381232
21.427;1.041055718
21.428;1.05083089
21.429;1.089931574
21.43;1.133919844
21.431;1.153470186
21.432;1.138807429
21.433;1.094819159
21.434;1.05083089
21.435;1.041055718
21.436;1.065493646
21.437;1.109481916
21.438;1.143695015
21.439;1.1485826
21.44;1.124144673
21.441;1.075268817
21.442;1.041055718
21.443;1.045943304
21.444;1.085043988
21.445;1.124144673
21.446;1.153470186
21.447;1.143695015
21.448;1.099706745
21.449;1.055718475
21.45;1.036168133
21.451;1.060606061
21.452;1.10459433
21.453;1.138807429
21.454;1.153470186
21.455;1.129032258
21.456;1.085043988
21.457;1.041055718
21.458;1.041055718
21.459;1.075268817
21.46;1.119257087
21.461;1.1485826
21.462;1.143695015
21.463;1.109481916
21.464;1.060606061
21.465;1.036168133
21.466;1.05083089
21.467;1.094819159
21.468;1.133919844
21.469;1.1485826
21.47;1.133919844
21.471;1.085043988
21.472;1.045943304
21.473;1.036168133
21.474;1.070381232
21.475;1.114369501
21.476;1.1485826
21.477;1.143695015
21.478;1.109481916
21.479;1.065493646
21.48;1.036168133
21.481;1.045943304
21.482;1.085043988
21.483;1.129032258
21.484;1.1485826
21.485;1.133919844
21.486;1.089931574
21.487;1.045943304
21.488;1.031280547
21.489;1.060606061
21.49;1.10459433
21.491;1.138807429
21.492;1.143695015
21.493;1.114369501
21.494;1.065493646
21.495;1.036168133
21.496;1.041055718
21.497;1.075268817
21.498;1.119257087
21.499;1.1485826
21.5;1.133919844
21.501;1.094819159
21.502;1.05083089
21.503;1.026392962
21.504;1.05083089
21.505;1.094819159
21.506;1.133919844
21.507;1.143695015
21.508;1.119257087
21.509;1.070381232
21.51;1.036168133
21.511;1.031280547
21.512;1.065493646
21.513;1.109481916
21.514;1.138807429
21.515;1.133919844
21.516;1.099706745
21.517;1.05083089
21.518;1.026392962
21.519;1.045943304
21.52;1.085043988
21.521;1.129032258
21.522;1.143695015
21.523;1.124144673
21.524;1.075268817
21.525;1.036168133
21.526;1.026392962
21.527;1.055718475
21.528;1.099706745
21.529;1.138807429
21.53;1.133919844
21.531;1.10459433
21.532;1.055718475
21.533;1.026392962
21.534;1.036168133
21.535;1.075268817
21.536;1.119257087
21.537;1.143695015
21.538;1.124144673
21.539;1.080156403
21.54;1.036168133
21.541;1.021505376
21.542;1.05083089
21.543;1.094819159
21.544;1.129032258
21.545;1.133919844
21.546;1.109481916
21.547;1.060606061
21.548;1.026392962
21.549;1.031280547
21.55;1.070381232
21.551;1.114369501
21.552;1.138807429
21.553;1.124144673
21.554;1.089931574
21.555;1.041055718
21.556;1.021505376
21.557;1.045943304
21.558;1.089931574
21.559;1.124144673
21.56;1.138807429
21.561;1.109481916
21.562;1.065493646
21.563;1.026392962
21.564;1.026392962
21.565;1.060606061
21.566;1.10459433
21.567;1.133919844
21.568;1.129032258
21.569;1.089931574
21.57;1.045943304
21.571;1.021505376
21.572;1.036168133
21.573;1.080156403
21.574;1.119257087
21.575;1.133919844
21.576;1.114369501
21.577;1.070381232
21.578;1.031280547
21.579;1.021505376
21.58;1.055718475
21.581;1.094819159
21.582;1.129032258
21.583;1.129032258
21.584;1.094819159
21.585;1.05083089
21.586;1.021505376
21.587;1.036168133
21.588;1.070381232
21.589;1.114369501
21.59;1.133919844
21.591;1.119257087
21.592;1.075268817
21.593;1.036168133
21.594;1.021505376
21.595;1.05083089
21.596;1.089931574
21.597;1.124144673
21.598;1.129032258
21.599;1.10459433
21.6;1.055718475
21.601;1.026392962
21.602;1.031280547
21.603;1.070381232
21.604;1.109481916
21.605;1.133919844
21.606;1.124144673
21.607;1.085043988
21.608;1.041055718
21.609;1.021505376
21.61;1.041055718
21.611;1.085043988
21.612;1.124144673
21.613;1.133919844
21.614;1.109481916
21.615;1.065493646
21.616;1.026392962
21.617;1.026392962
21.618;1.060606061
21.619;1.10459433
21.62;1.133919844
21.621;1.124144673
21.622;1.089931574
21.623;1.045943304
21.624;1.021505376
21.625;1.041055718
21.626;1.080156403
21.627;1.119257087
21.628;1.133919844
21.629;1.114369501
21.63;1.070381232
21.631;1.031280547
21.632;1.021505376
21.633;1.055718475
21.634;1.099706745
21.635;1.129032258
21.636;1.129032258
21.637;1.094819159
21.638;1.05083089
21.639;1.026392962
21.64;1.031280547
21.641;1.070381232
21.642;1.114369501
21.643;1.133919844
21.644;1.119257087
21.645;1.075268817
21.646;1.036168133
21.647;1.021505376
21.648;1.045943304
21.649;1.089931574
21.65;1.124144673
21.651;1.129032258
21.652;1.099706745
21.653;1.055718475
21.654;1.026392962
21.655;1.031280547
21.656;1.065493646
21.657;1.10459433
21.658;1.133919844
21.659;1.119257087
21.66;1.085043988
21.661;1.036168133
21.662;1.021505376
21.663;1.041055718
21.664;1.080156403
21.665;1.119257087
21.666;1.129032258
21.667;1.10459433
21.668;1.060606061
21.669;1.026392962
21.67;1.026392962
21.671;1.055718475
21.672;1.099706745
21.673;1.124144673
21.674;1.119257087
21.675;1.085043988
21.676;1.041055718
21.677;1.021505376
21.678;1.036168133
21.679;1.075268817
21.68;1.109481916
21.681;1.129032258
21.682;1.109481916
21.683;1.065493646
21.684;1.026392962
21.685;1.021505376
21.686;1.05083089
21.687;1.089931574
21.688;1.119257087
21.689;1.124144673
21.69;1.089931574
21.691;1.045943304
21.692;1.016617791
21.693;1.031280547
21.694;1.065493646
21.695;1.109481916
21.696;1.124144673
21.697;1.109481916
21.698;1.070381232
21.699;1.031280547
21.7;1.016617791
21.701;1.045943304
21.702;1.085043988
21.703;1.119257087
21.704;1.119257087
21.705;1.094819159
21.706;1.05083089
21.707;1.021505376
21.708;1.026392962
21.709;1.060606061
21.71;1.099706745
21.711;1.124144673
21.712;1.109481916
21.713;1.075268817
21.714;1.031280547
21.715;1.016617791
21.716;1.036168133
21.717;1.075268817
21.718;1.114369501
21.719;1.124144673
21.72;1.099706745
21.721;1.055718475
21.722;1.021505376
21.723;1.021505376
21.724;1.05083089
21.725;1.089931574
21.726;1.119257087
21.727;1.114369501
21.728;1.080156403
21.729;1.036168133
21.73;1.016617791
21.731;1.031280547
21.732;1.070381232
21.733;1.10459433
21.734;1.124144673
21.735;1.099706745
21.736;1.060606061
21.737;1.021505376
21.738;1.016617791
21.739;1.045943304
21.74;1.085043988
21.741;1.114369501
21.742;1.114369501
21.743;1.080156403
21.744;1.041055718
21.745;1.016617791
21.746;1.026392962
21.747;1.055718475
21.748;1.099706745
21.749;1.114369501
21.75;1.099706745
21.751;1.060606061
21.752;1.026392962
21.753;1.011730205
21.754;1.036168133
21.755;1.075268817
21.756;1.109481916
21.757;1.109481916
21.758;1.085043988
21.759;1.041055718
21.76;1.011730205
21.761;1.016617791
21.762;1.05083089
21.763;1.085043988
21.764;1.109481916
21.765;1.099706745
21.766;1.065493646
21.767;1.026392962
21.768;1.00684262
21.769;1.026392962
21.77;1.065493646
21.771;1.099706745
21.772;1.109481916
21.773;1.085043988
21.774;1.045943304
21.775;1.011730205
21.776;1.011730205
21.777;1.041055718
21.778;1.080156403
21.779;1.10459433
21.78;1.099706745
21.781;1.065493646
21.782;1.026392962
21.783;1.00684262
21.784;1.021505376
21.785;1.055718475
21.786;1.089931574
21.787;1.10459433
21.788;1.085043988
21.789;1.045943304
21.79;1.011730205
21.791;1.00684262
21.792;1.031280547
21.793;1.070381232
21.794;1.099706745
21.795;1.099706745
21.796;1.070381232
21.797;1.026392962
21.798;1.00684262
21.799;1.011730205
21.8;1.045943304
21.801;1.085043988
21.802;1.10459433
21.803;1.085043988
21.804;1.05083089
21.805;1.011730205
21.806;1.001955034
21.807;1.026392962
21.808;1.060606061
21.809;1.094819159
21.81;1.094819159
21.811;1.065493646
21.812;1.026392962
21.813;1.001955034
21.814;1.00684262
21.815;1.036168133
21.816;1.075268817
21.817;1.094819159
21.818;1.085043988
21.819;1.05083089
21.82;1.011730205
21.821;0.992179863
21.822;1.011730205
21.823;1.05083089
21.824;1.085043988
21.825;1.089931574
21.826;1.070381232
21.827;1.026392962
21.828;0.997067449
21.829;0.992179863
21.83;1.026392962
21.831;1.060606061
21.832;1.089931574
21.833;1.080156403
21.834;1.045943304
21.835;1.00684262
21.836;0.987292278
21.837;0.997067449
21.838;1.036168133
21.839;1.070381232
21.84;1.085043988
21.841;1.065493646
21.842;1.026392962
21.843;0.987292278
21.844;0.982404692
21.845;1.011730205
21.846;1.05083089
21.847;1.075268817
21.848;1.075268817
21.849;1.045943304
21.85;1.001955034
21.851;0.977517107
21.852;0.987292278
21.853;1.021505376
21.854;1.060606061
21.855;1.080156403
21.856;1.060606061
21.857;1.021505376
21.858;0.987292278
21.859;0.972629521
21.86;0.997067449
21.861;1.036168133
21.862;1.070381232
21.863;1.070381232
21.864;1.045943304
21.865;1.001955034
21.866;0.972629521
21.867;0.977517107
21.868;1.00684262
21.869;1.045943304
21.87;1.070381232
21.871;1.060606061
21.872;1.021505376
21.873;0.982404692
21.874;0.96285435
21.875;0.982404692
21.876;1.021505376
21.877;1.060606061
21.878;1.065493646
21.879;1.041055718
21.88;1.001955034
21.881;0.967741935
21.882;0.967741935
21.883;0.997067449
21.884;1.036168133
21.885;1.065493646
21.886;1.055718475
21.887;1.021505376
21.888;0.977517107
21.889;0.957966764
21.89;0.972629521
21.891;1.00684262
21.892;1.045943304
21.893;1.060606061
21.894;1.041055718
21.895;1.001955034
21.896;0.967741935
21.897;0.957966764
21.898;0.987292278
21.899;1.026392962
21.9;1.055718475
21.901;1.05083089
21.902;1.021505376
21.903;0.982404692
21.904;0.953079179
21.905;0.96285435
21.906;0.997067449
21.907;1.036168133
21.908;1.055718475
21.909;1.041055718
21.91;1.001955034
21.911;0.967741935
21.912;0.953079179
21.913;0.977517107
21.914;1.016617791
21.915;1.045943304
21.916;1.05083089
21.917;1.021505376
21.918;0.982404692
21.919;0.953079179
21.92;0.957966764
21.921;0.992179863
21.922;1.031280547
21.923;1.05083089
21.924;1.041055718
21.925;1.001955034
21.926;0.96285435
21.927;0.948191593
21.928;0.967741935
21.929;1.00684262
21.93;1.041055718
21.931;1.045943304
21.932;1.026392962
21.933;0.982404692
21.934;0.953079179
21.935;0.948191593
21.936;0.982404692
21.937;1.021505376
21.938;1.05083089
21.939;1.041055718
21.94;1.00684262
21.941;0.967741935
21.942;0.943304008
21.943;0.96285435
21.944;0.997067449
21.945;1.036168133
21.946;1.05083089
21.947;1.031280547
21.948;0.987292278
21.949;0.953079179
21.95;0.948191593
21.951;0.977517107
21.952;1.016617791
21.953;1.045943304
21.954;1.045943304
21.955;1.011730205
21.956;0.972629521
21.957;0.948191593
21.958;0.957966764
21.959;0.992179863
21.96;1.031280547
21.961;1.05083089
21.962;1.036168133
21.963;0.997067449
21.964;0.96285435
21.965;0.948191593
21.966;0.972629521
21.967;1.016617791
21.968;1.045943304
21.969;1.05083089
21.97;1.021505376
21.971;0.982404692
21.972;0.953079179
21.973;0.957966764
21.974;0.992179863
21.975;1.036168133
21.976;1.055718475
21.977;1.045943304
21.978;1.00684262
21.979;0.967741935
21.98;0.953079179
21.981;0.972629521
21.982;1.011730205
21.983;1.05083089
21.984;1.060606061
21.985;1.036168133
21.986;0.992179863
21.987;0.96285435
21.988;0.957966764
21.989;0.992179863
21.99;1.031280547
21.991;1.065493646
21.992;1.055718475
21.993;1.021505376
21.994;0.982404692
21.995;0.957966764
21.996;0.972629521
21.997;1.011730205
21.998;1.05083089
21.999;1.070381232
22;1.045943304
22.001;1.00684262
22.002;0.967741935
22.003;0.96285435
22.004;0.992179863
22.005;1.036168133
22.006;1.065493646
22.007;1.065493646
22.008;1.036168133
22.009;0.992179863
22.01;0.967741935
22.011;0.972629521
22.012;1.016617791
22.013;1.055718475
22.014;1.075268817
22.015;1.060606061
22.016;1.021505376
22.017;0.977517107
22.018;0.967741935
22.019;0.997067449
22.02;1.041055718
22.021;1.070381232
22.022;1.075268817
22.023;1.045943304
22.024;1.00684262
22.025;0.977517107
22.026;0.982404692
22.027;1.016617791
22.028;1.060606061
22.029;1.085043988
22.03;1.075268817
22.031;1.036168133
22.032;0.997067449
22.033;0.977517107
22.034;1.001955034
22.035;1.041055718
22.036;1.080156403
22.037;1.089931574
22.038;1.065493646
22.039;1.026392962
22.04;0.992179863
22.041;0.992179863
22.042;1.026392962
22.043;1.070381232
22.044;1.094819159
22.045;1.089931574
22.046;1.055718475
22.047;1.011730205
22.048;0.992179863
22.049;1.011730205
22.05;1.05083089
22.051;1.089931574
22.052;1.10459433
22.053;1.085043988
22.054;1.045943304
22.055;1.011730205
22.056;1.001955034
22.057;1.036168133
22.058;1.075268817
22.059;1.10459433
22.06;1.10459433
22.061;1.075268817
22.062;1.031280547
22.063;1.00684262
22.064;1.016617791
22.065;1.055718475
22.066;1.094819159
22.067;1.114369501
22.068;1.099706745
22.069;1.060606061
22.07;1.021505376
22.071;1.011730205
22.072;1.041055718
22.073;1.080156403
22.074;1.114369501
22.075;1.119257087
22.076;1.089931574
22.077;1.045943304
22.078;1.016617791
22.079;1.026392962
22.08;1.060606061
22.081;1.099706745
22.082;1.124144673
22.083;1.109481916
22.084;1.075268817
22.085;1.036168133
22.086;1.016617791
22.087;1.036168133
22.088;1.080156403
22.089;1.114369501
22.09;1.124144673
22.091;1.099706745
22.092;1.055718475
22.093;1.021505376
22.094;1.021505376
22.095;1.055718475
22.096;1.094819159
22.097;1.124144673
22.098;1.119257087
22.099;1.085043988
22.1;1.041055718
22.101;1.021505376
22.102;1.036168133
22.103;1.075268817
22.104;1.114369501
22.105;1.129032258
22.106;1.109481916
22.107;1.065493646
22.108;1.031280547
22.109;1.021505376
22.11;1.055718475
22.111;1.094819159
22.112;1.129032258
22.113;1.129032258
22.114;1.094819159
22.115;1.05083089
22.116;1.026392962
22.117;1.036168133
22.118;1.075268817
22.119;1.119257087
22.12;1.138807429
22.121;1.119257087
22.122;1.080156403
22.123;1.041055718
22.124;1.026392962
22.125;1.055718475
22.126;1.099706745
22.127;1.133919844
22.128;1.138807429
22.129;1.109481916
22.13;1.065493646
22.131;1.031280547
22.132;1.041055718
22.133;1.075268817
22.134;1.114369501
22.135;1.143695015
22.136;1.129032258
22.137;1.089931574
22.138;1.05083089
22.139;1.031280547
22.14;1.055718475
22.141;1.099706745
22.142;1.138807429
22.143;1.143695015
22.144;1.119257087
22.145;1.075268817
22.146;1.036168133
22.147;1.041055718
22.148;1.075268817
22.149;1.119257087
22.15;1.143695015
22.151;1.138807429
22.152;1.10459433
22.153;1.055718475
22.154;1.036168133
22.155;1.055718475
22.156;1.094819159
22.157;1.133919844
22.158;1.1485826
22.159;1.129032258
22.16;1.085043988
22.161;1.045943304
22.162;1.041055718
22.163;1.075268817
22.164;1.114369501
22.165;1.1485826
22.166;1.143695015
22.167;1.114369501
22.168;1.065493646
22.169;1.041055718
22.17;1.05083089
22.171;1.094819159
22.172;1.133919844
22.173;1.153470186
22.174;1.138807429
22.175;1.094819159
22.176;1.055718475
22.177;1.045943304
22.178;1.070381232
22.179;1.114369501
22.18;1.1485826
22.181;1.153470186
22.182;1.124144673
22.183;1.075268817
22.184;1.045943304
22.185;1.05083089
22.186;1.089931574
22.187;1.133919844
22.188;1.158357771
22.189;1.143695015
22.19;1.10459433
22.191;1.060606061
22.192;1.045943304
22.193;1.065493646
22.194;1.109481916
22.195;1.1485826
22.196;1.158357771
22.197;1.129032258
22.198;1.085043988
22.199;1.05083089
22.2;1.05083089
22.201;1.085043988
22.202;1.129032258
22.203;1.158357771
22.204;1.1485826
22.205;1.114369501
22.206;1.070381232
22.207;1.045943304
22.208;1.065493646
22.209;1.10459433
22.21;1.1485826
22.211;1.163245357
22.212;1.138807429
22.213;1.094819159
22.214;1.05083089
22.215;1.045943304
22.216;1.080156403
22.217;1.124144673
22.218;1.158357771
22.219;1.153470186
22.22;1.124144673
22.221;1.075268817
22.222;1.045943304
22.223;1.060606061
22.224;1.099706745
22.225;1.143695015
22.226;1.163245357
22.227;1.143695015
22.228;1.099706745
22.229;1.060606061
22.23;1.045943304
22.231;1.075268817
22.232;1.124144673
22.233;1.153470186
22.234;1.158357771
22.235;1.129032258
22.236;1.085043988
22.237;1.05083089
22.238;1.055718475
22.239;1.094819159
22.24;1.138807429
22.241;1.163245357
22.242;1.1485826
22.243;1.109481916
22.244;1.065493646
22.245;1.045943304
22.246;1.070381232
22.247;1.114369501
22.248;1.153470186
22.249;1.163245357
22.25;1.133919844
22.251;1.089931574
22.252;1.05083089
22.253;1.055718475
22.254;1.089931574
22.255;1.133919844
22.256;1.163245357
22.257;1.153470186
22.258;1.119257087
22.259;1.070381232
22.26;1.045943304
22.261;1.065493646
22.262;1.109481916
22.263;1.1485826
22.264;1.168132942
22.265;1.143695015
22.266;1.094819159
22.267;1.055718475
22.268;1.055718475
22.269;1.085043988
22.27;1.129032258
22.271;1.163245357
22.272;1.158357771
22.273;1.124144673
22.274;1.075268817
22.275;1.05083089
22.276;1.060606061
22.277;1.10459433
22.278;1.1485826
22.279;1.168132942
22.28;1.1485826
22.281;1.10459433
22.282;1.065493646
22.283;1.05083089
22.284;1.080156403
22.285;1.124144673
22.286;1.163245357
22.287;1.163245357
22.288;1.129032258
22.289;1.085043988
22.29;1.05083089
22.291;1.060606061
22.292;1.099706745
22.293;1.143695015
22.294;1.168132942
22.295;1.153470186
22.296;1.109481916
22.297;1.065493646
22.298;1.05083089
22.299;1.075268817
22.3;1.119257087
22.301;1.158357771
22.302;1.168132942
22.303;1.138807429
22.304;1.089931574
22.305;1.05083089
22.306;1.055718475
22.307;1.089931574
22.308;1.138807429
22.309;1.163245357
22.31;1.158357771
22.311;1.119257087
22.312;1.070381232
22.313;1.045943304
22.314;1.065493646
22.315;1.109481916
22.316;1.153470186
22.317;1.163245357
22.318;1.143695015
22.319;1.094819159
22.32;1.055718475
22.321;1.05083089
22.322;1.085043988
22.323;1.129032258
22.324;1.163245357
22.325;1.158357771
22.326;1.124144673
22.327;1.075268817
22.328;1.05083089
22.329;1.060606061
22.33;1.10459433
22.331;1.143695015
22.332;1.168132942
22.333;1.1485826
22.334;1.10459433
22.335;1.060606061
22.336;1.045943304
22.337;1.075268817
22.338;1.119257087
22.339;1.158357771
22.34;1.163245357
22.341;1.129032258
22.342;1.080156403
22.343;1.05083089
22.344;1.055718475
22.345;1.094819159
22.346;1.138807429
22.347;1.163245357
22.348;1.153470186
22.349;1.109481916
22.35;1.060606061
22.351;1.045943304
22.352;1.070381232
22.353;1.114369501
22.354;1.153470186
22.355;1.163245357
22.356;1.133919844
22.357;1.085043988
22.358;1.05083089
22.359;1.045943304
22.36;1.085043988
22.361;1.129032258
22.362;1.158357771
22.363;1.153470186
22.364;1.109481916
22.365;1.065493646
22.366;1.041055718
22.367;1.060606061
22.368;1.10459433
22.369;1.143695015
22.37;1.163245357
22.371;1.133919844
22.372;1.089931574
22.373;1.045943304
22.374;1.041055718
22.375;1.075268817
22.376;1.124144673
22.377;1.153470186
22.378;1.153470186
22.379;1.114369501
22.38;1.065493646
22.381;1.036168133
22.382;1.05083089
22.383;1.094819159
22.384;1.138807429
22.385;1.158357771
22.386;1.138807429
22.387;1.089931574
22.388;1.05083089
22.389;1.036168133
22.39;1.065493646
22.391;1.109481916
22.392;1.1485826
22.393;1.153470186
22.394;1.119257087
22.395;1.070381232
22.396;1.031280547
22.397;1.041055718
22.398;1.085043988
22.399;1.129032258
22.4;1.153470186
22.401;1.138807429
22.402;1.094819159
22.403;1.05083089
22.404;1.031280547
22.405;1.055718475
22.406;1.10459433
22.407;1.143695015
22.408;1.153470186
22.409;1.124144673
22.41;1.070381232
22.411;1.036168133
22.412;1.031280547
22.413;1.075268817
22.414;1.119257087
22.415;1.153470186
22.416;1.143695015
22.417;1.099706745
22.418;1.05083089
22.419;1.031280547
22.42;1.05083089
22.421;1.094819159
22.422;1.133919844
22.423;1.1485826
22.424;1.124144673
22.425;1.075268817
22.426;1.031280547
22.427;1.031280547
22.428;1.065493646
22.429;1.109481916
22.43;1.143695015
22.431;1.143695015
22.432;1.10459433
22.433;1.055718475
22.434;1.026392962
22.435;1.036168133
22.436;1.080156403
22.437;1.129032258
22.438;1.1485826
22.439;1.129032258
22.44;1.080156403
22.441;1.036168133
22.442;1.026392962
22.443;1.055718475
22.444;1.099706745
22.445;1.138807429
22.446;1.138807429
22.447;1.109481916
22.448;1.055718475
22.449;1.021505376
22.45;1.031280547
22.451;1.070381232
22.452;1.119257087
22.453;1.143695015
22.454;1.124144673
22.455;1.085043988
22.456;1.036168133
22.457;1.016617791
22.458;1.041055718
22.459;1.089931574
22.46;1.129032258
22.461;1.138807429
22.462;1.109481916
22.463;1.055718475
22.464;1.021505376
22.465;1.021505376
22.466;1.060606061
22.467;1.10459433
22.468;1.138807429
22.469;1.124144673
22.47;1.085043988
22.471;1.036168133
22.472;1.016617791
22.473;1.036168133
22.474;1.080156403
22.475;1.119257087
22.476;1.133919844
22.477;1.109481916
22.478;1.060606061
22.479;1.021505376
22.48;1.016617791
22.481;1.05083089
22.482;1.099706745
22.483;1.129032258
22.484;1.124144673
22.485;1.085043988
22.486;1.041055718
22.487;1.011730205
22.488;1.026392962
22.489;1.070381232
22.49;1.109481916
22.491;1.129032258
22.492;1.109481916
22.493;1.065493646
22.494;1.021505376
22.495;1.011730205
22.496;1.041055718
22.497;1.089931574
22.498;1.124144673
22.499;1.129032258
22.5;1.089931574
22.501;1.041055718
22.502;1.00684262
22.503;1.016617791
22.504;1.055718475
22.505;1.10459433
22.506;1.129032258
22.507;1.109481916
22.508;1.065493646
22.509;1.021505376
22.51;1.00684262
22.511;1.031280547
22.512;1.075268817
22.513;1.114369501
22.514;1.124144673
22.515;1.094819159
22.516;1.045943304
22.517;1.00684262
22.518;1.00684262
22.519;1.05083089
22.52;1.094819159
22.521;1.124144673
22.522;1.109481916
22.523;1.075268817
22.524;1.021505376
22.525;1.001955034
22.526;1.021505376
22.527;1.065493646
22.528;1.109481916
22.529;1.124144673
22.53;1.094819159
22.531;1.045943304
22.532;1.00684262
22.533;1.001955034
22.534;1.036168133
22.535;1.085043988
22.536;1.119257087
22.537;1.114369501
22.538;1.075268817
22.539;1.026392962
22.54;0.997067449
22.541;1.011730205
22.542;1.055718475
22.543;1.099706745
22.544;1.119257087
22.545;1.094819159
22.546;1.05083089
22.547;1.00684262
22.548;0.997067449
22.549;1.026392962
22.55;1.075268817
22.551;1.109481916
22.552;1.114369501
22.553;1.075268817
22.554;1.026392962
22.555;0.992179863
22.556;1.001955034
22.557;1.045943304
22.558;1.089931574
22.559;1.114369501
22.56;1.099706745
22.561;1.055718475
22.562;1.00684262
22.563;0.992179863
22.564;1.016617791
22.565;1.060606061
22.566;1.10459433
22.567;1.109481916
22.568;1.080156403
22.569;1.031280547
22.57;0.992179863
22.571;0.997067449
22.572;1.036168133
22.573;1.080156403
22.574;1.109481916
22.575;1.099706745
22.576;1.055718475
22.577;1.00684262
22.578;0.987292278
22.579;1.011730205
22.58;1.05083089
22.581;1.094819159
22.582;1.10459433
22.583;1.080156403
22.584;1.031280547
22.585;0.992179863
22.586;0.992179863
22.587;1.026392962
22.588;1.070381232
22.589;1.10459433
22.59;1.099706745
22.591;1.060606061
22.592;1.011730205
22.593;0.982404692
22.594;1.001955034
22.595;1.041055718
22.596;1.085043988
22.597;1.10459433
22.598;1.085043988
22.599;1.036168133
22.6;0.992179863
22.601;0.982404692
22.602;1.011730205
22.603;1.060606061
22.604;1.094819159
22.605;1.094819159
22.606;1.065493646
22.607;1.011730205
22.608;0.982404692
22.609;0.992179863
22.61;1.031280547
22.611;1.075268817
22.612;1.099706745
22.613;1.085043988
22.614;1.041055718
22.615;0.997067449
22.616;0.977517107
22.617;1.00684262
22.618;1.05083089
22.619;1.089931574
22.62;1.094819159
22.621;1.065493646
22.622;1.016617791
22.623;0.982404692
22.624;0.982404692
22.625;1.021505376
22.626;1.070381232
22.627;1.094819159
22.628;1.085043988
22.629;1.045943304
22.63;0.997067449
22.631;0.972629521
22.632;0.997067449
22.633;1.036168133
22.634;1.080156403
22.635;1.094819159
22.636;1.065493646
22.637;1.021505376
22.638;0.982404692
22.639;0.977517107
22.64;1.011730205
22.641;1.055718475
22.642;1.089931574
22.643;1.085043988
22.644;1.045943304
22.645;0.997067449
22.646;0.972629521
22.647;0.987292278
22.648;1.031280547
22.649;1.070381232
22.65;1.089931574
22.651;1.070381232
22.652;1.026392962
22.653;0.982404692
22.654;0.972629521
22.655;1.001955034
22.656;1.05083089
22.657;1.080156403
22.658;1.085043988
22.659;1.05083089
22.66;1.001955034
22.661;0.972629521
22.662;0.982404692
22.663;1.016617791
22.664;1.065493646
22.665;1.085043988
22.666;1.075268817
22.667;1.026392962
22.668;0.987292278
22.669;0.967741935
22.67;0.997067449
22.671;1.036168133
22.672;1.075268817
22.673;1.085043988
22.674;1.055718475
22.675;1.00684262
22.676;0.972629521
22.677;0.977517107
22.678;1.011730205
22.679;1.055718475
22.68;1.085043988
22.681;1.075268817
22.682;1.036168133
22.683;0.992179863
22.684;0.967741935
22.685;0.992179863
22.686;1.031280547
22.687;1.070381232
22.688;1.085043988
22.689;1.060606061
22.69;1.016617791
22.691;0.977517107
22.692;0.972629521
22.693;1.00684262
22.694;1.05083089
22.695;1.085043988
22.696;1.080156403
22.697;1.041055718
22.698;0.997067449
22.699;0.967741935
22.7;0.982404692
22.701;1.026392962
22.702;1.065493646
22.703;1.085043988
22.704;1.065493646
22.705;1.021505376
22.706;0.977517107
22.707;0.967741935
22.708;0.997067449
22.709;1.045943304
22.71;1.080156403
22.711;1.080156403
22.712;1.045943304
22.713;1.001955034
22.714;0.967741935
22.715;0.977517107
22.716;1.016617791
22.717;1.060606061
22.718;1.085043988
22.719;1.065493646
22.72;1.026392962
22.721;0.982404692
22.722;0.967741935
22.723;0.992179863
22.724;1.036168133
22.725;1.075268817
22.726;1.085043988
22.727;1.05083089
22.728;1.00684262
22.729;0.972629521
22.73;0.972629521
22.731;1.011730205
22.732;1.055718475
22.733;1.085043988
22.734;1.075268817
22.735;1.031280547
22.736;0.987292278
22.737;0.967741935
22.738;0.987292278
22.739;1.026392962
22.74;1.070381232
22.741;1.085043988
22.742;1.060606061
22.743;1.011730205
22.744;0.972629521
22.745;0.967741935
22.746;1.00684262
22.747;1.05083089
22.748;1.085043988
22.749;1.075268817
22.75;1.041055718
22.751;0.992179863
22.752;0.967741935
22.753;0.982404692
22.754;1.021505376
22.755;1.065493646
22.756;1.085043988
22.757;1.065493646
22.758;1.021505376
22.759;0.977517107
22.76;0.967741935
22.761;0.997067449
22.762;1.045943304
22.763;1.080156403
22.764;1.085043988
22.765;1.045943304
22.766;1.001955034
22.767;0.967741935
22.768;0.977517107
22.769;1.021505376
22.77;1.060606061
22.771;1.085043988
22.772;1.070381232
22.773;1.031280547
22.774;0.987292278
22.775;0.967741935
22.776;0.992179863
22.777;1.041055718
22.778;1.075268817
22.779;1.085043988
22.78;1.055718475
22.781;1.00684262
22.782;0.972629521
22.783;0.977517107
22.784;1.011730205
22.785;1.060606061
22.786;1.085043988
22.787;1.075268817
22.788;1.036168133
22.789;0.992179863
22.79;0.967741935
22.791;0.992179863
22.792;1.031280547
22.793;1.075268817
22.794;1.085043988
22.795;1.065493646
22.796;1.016617791
22.797;0.982404692
22.798;0.972629521
22.799;1.00684262
22.8;1.05083089
22.801;1.085043988
22.802;1.080156403
22.803;1.045943304
22.804;0.997067449
22.805;0.972629521
22.806;0.982404692
22.807;1.031280547
22.808;1.070381232
22.809;1.089931574
22.81;1.070381232
22.811;1.026392962
22.812;0.982404692
22.813;0.972629521
22.814;1.001955034
22.815;1.05083089
22.816;1.085043988
22.817;1.085043988
22.818;1.05083089
22.819;1.00684262
22.82;0.972629521
22.821;0.982404692
22.822;1.026392962
22.823;1.065493646
22.824;1.089931574
22.825;1.075268817
22.826;1.031280547
22.827;0.987292278
22.828;0.972629521
22.829;0.997067449
22.83;1.045943304
22.831;1.085043988
22.832;1.089931574
22.833;1.060606061
22.834;1.011730205
22.835;0.977517107
22.836;0.982404692
22.837;1.021505376
22.838;1.065493646
22.839;1.094819159
22.84;1.085043988
22.841;1.041055718
22.842;0.997067449
22.843;0.977517107
22.844;0.997067449
22.845;1.041055718
22.846;1.085043988
22.847;1.094819159
22.848;1.070381232
22.849;1.021505376
22.85;0.987292278
22.851;0.982404692
22.852;1.016617791
22.853;1.065493646
22.854;1.094819159
22.855;1.089931574
22.856;1.055718475
22.857;1.00684262
22.858;0.977517107
22.859;0.997067449
22.86;1.041055718
22.861;1.085043988
22.862;1.099706745
22.863;1.080156403
22.864;1.036168133
22.865;0.992179863
22.866;0.982404692
22.867;1.016617791
22.868;1.060606061
22.869;1.094819159
22.87;1.099706745
22.871;1.065493646
22.872;1.016617791
22.873;0.987292278
22.874;0.992179863
22.875;1.036168133
22.876;1.080156403
22.877;1.10459433
22.878;1.089931574
22.879;1.045943304
22.88;1.001955034
22.881;0.982404692
22.882;1.011730205
22.883;1.060606061
22.884;1.094819159
22.885;1.10459433
22.886;1.075268817
22.887;1.026392962
22.888;0.992179863
22.889;0.992179863
22.89;1.031280547
22.891;1.080156403
22.892;1.10459433
22.893;1.094819159
22.894;1.055718475
22.895;1.00684262
22.896;0.987292278
22.897;1.011730205
22.898;1.05083089
22.899;1.094819159
22.9;1.10459433
22.901;1.085043988
22.902;1.036168133
22.903;0.997067449
22.904;0.992179863
22.905;1.026392962
22.906;1.075268817
22.907;1.10459433
22.908;1.10459433
22.909;1.065493646
22.91;1.016617791
22.911;0.992179863
22.912;1.00684262
22.913;1.05083089
22.914;1.094819159
22.915;1.114369501
22.916;1.094819159
22.917;1.045943304
22.918;1.00684262
22.919;0.992179863
22.92;1.026392962
22.921;1.070381232
22.922;1.109481916
22.923;1.109481916
22.924;1.075268817
22.925;1.026392962
22.926;0.997067449
22.927;1.00684262
22.928;1.05083089
22.929;1.094819159
22.93;1.114369501
22.931;1.099706745
22.932;1.060606061
22.933;1.016617791
22.934;0.997067449
22.935;1.021505376
22.936;1.070381232
22.937;1.109481916
22.938;1.119257087
22.939;1.089931574
22.94;1.041055718
22.941;1.001955034
22.942;1.00684262
22.943;1.045943304
22.944;1.094819159
22.945;1.119257087
22.946;1.109481916
22.947;1.070381232
22.948;1.021505376
22.949;1.00684262
22.95;1.026392962
22.951;1.070381232
22.952;1.109481916
22.953;1.124144673
22.954;1.099706745
22.955;1.05083089
22.956;1.011730205
22.957;1.00684262
22.958;1.045943304
22.959;1.089931574
22.96;1.124144673
22.961;1.119257087
22.962;1.080156403
22.963;1.036168133
22.964;1.00684262
22.965;1.026392962
22.966;1.065493646
22.967;1.109481916
22.968;1.129032258
22.969;1.109481916
22.97;1.060606061
22.971;1.021505376
22.972;1.011730205
22.973;1.041055718
22.974;1.089931574
22.975;1.124144673
22.976;1.124144673
22.977;1.094819159
22.978;1.041055718
22.979;1.016617791
22.98;1.021505376
22.981;1.065493646
22.982;1.109481916
22.983;1.133919844
22.984;1.119257087
22.985;1.075268817
22.986;1.026392962
22.987;1.011730205
22.988;1.041055718
22.989;1.089931574
22.99;1.124144673
22.991;1.129032258
22.992;1.10459433
22.993;1.055718475
22.994;1.016617791
22.995;1.021505376
22.996;1.060606061
22.997;1.10459433
22.998;1.133919844
22.999;1.124144673
23;1.085043988
23.001;1.036168133
23.002;1.016617791
23.003;1.036168133
23.004;1.085043988
23.005;1.124144673
23.006;1.138807429
23.007;1.114369501
23.008;1.065493646
23.009;1.026392962
23.01;1.021505376
23.011;1.055718475
23.012;1.099706745
23.013;1.138807429
23.014;1.133919844
23.015;1.094819159
23.016;1.045943304
23.017;1.016617791
23.018;1.036168133
23.019;1.080156403
23.02;1.124144673
23.021;1.138807429
23.022;1.119257087
23.023;1.070381232
23.024;1.031280547
23.025;1.021505376
23.026;1.05083089
23.027;1.099706745
23.028;1.133919844
23.029;1.133919844
23.03;1.10459433
23.031;1.055718475
23.032;1.021505376
23.033;1.031280547
23.034;1.075268817
23.035;1.114369501
23.036;1.138807429
23.037;1.124144673
23.038;1.080156403
23.039;1.036168133
23.04;1.021505376
23.041;1.045943304
23.042;1.094819159
23.043;1.129032258
23.044;1.138807429
23.045;1.10459433
23.046;1.055718475
23.047;1.021505376
23.048;1.026392962
23.049;1.065493646
23.05;1.109481916
23.051;1.138807429
23.052;1.124144673
23.053;1.085043988
23.054;1.036168133
23.055;1.016617791
23.056;1.041055718
23.057;1.085043988
23.058;1.124144673
23.059;1.138807429
23.06;1.109481916
23.061;1.060606061
23.062;1.021505376
23.063;1.021505376
23.064;1.060606061
23.065;1.10459433
23.066;1.133919844
23.067;1.129032258
23.068;1.089931574
23.069;1.041055718
23.07;1.016617791
23.071;1.031280547
23.072;1.075268817
23.073;1.119257087
23.074;1.133919844
23.075;1.114369501
23.076;1.070381232
23.077;1.026392962
23.078;1.016617791
23.079;1.045943304
23.08;1.094819159
23.081;1.129032258
23.082;1.129032258
23.083;1.094819159
23.084;1.045943304
23.085;1.011730205
23.086;1.026392962
23.087;1.065493646
23.088;1.109481916
23.089;1.133919844
23.09;1.114369501
23.091;1.070381232
23.092;1.026392962
23.093;1.011730205
23.094;1.036168133
23.095;1.085043988
23.096;1.124144673
23.097;1.129032258
23.098;1.099706745
23.099;1.05083089
23.1;1.011730205
23.101;1.016617791
23.102;1.055718475
23.103;1.099706745
23.104;1.129032258
23.105;1.114369501
23.106;1.075268817
23.107;1.031280547
23.108;1.00684262
23.109;1.026392962
23.11;1.075268817
23.111;1.114369501
23.112;1.129032258
23.113;1.099706745
23.114;1.055718475
23.115;1.011730205
23.116;1.011730205
23.117;1.045943304
23.118;1.094819159
23.119;1.124144673
23.12;1.119257087
23.121;1.080156403
23.122;1.031280547
23.123;1.00684262
23.124;1.026392962
23.125;1.065493646
23.126;1.109481916
23.127;1.124144673
23.128;1.10459433
23.129;1.055718475
23.13;1.016617791
23.131;1.00684262
23.132;1.036168133
23.133;1.085043988
23.134;1.119257087
23.135;1.119257087
23.136;1.085043988
23.137;1.036168133
23.138;1.00684262
23.139;1.016617791
23.14;1.055718475
23.141;1.099706745
23.142;1.124144673
23.143;1.10459433
23.144;1.065493646
23.145;1.016617791
23.146;1.00684262
23.147;1.031280547
23.148;1.070381232
23.149;1.114369501
23.15;1.119257087
23.151;1.089931574
23.152;1.041055718
23.153;1.00684262
23.154;1.00684262
23.155;1.045943304
23.156;1.089931574
23.157;1.114369501
23.158;1.10459433
23.159;1.060606061
23.16;1.016617791
23.161;0.997067449
23.162;1.016617791
23.163;1.060606061
23.164;1.099706745
23.165;1.114369501
23.166;1.085043988
23.167;1.036168133
23.168;0.997067449
23.169;0.997067449
23.17;1.031280547
23.171;1.075268817
23.172;1.10459433
23.173;1.099706745
23.174;1.060606061
23.175;1.016617791
23.176;0.987292278
23.177;1.00684262
23.178;1.045943304
23.179;1.085043988
23.18;1.10459433
23.181;1.085043988
23.182;1.036168133
23.183;0.992179863
23.184;0.982404692
23.185;1.016617791
23.186;1.060606061
23.187;1.094819159
23.188;1.094819159
23.189;1.055718475
23.19;1.011730205
23.191;0.977517107
23.192;0.987292278
23.193;1.031280547
23.194;1.075268817
23.195;1.094819159
23.196;1.080156403
23.197;1.031280547
23.198;0.987292278
23.199;0.972629521
23.2;1.001955034
23.201;1.045943304
23.202;1.085043988
23.203;1.085043988
23.204;1.055718475
23.205;1.00684262
23.206;0.972629521
23.207;0.972629521
23.208;1.011730205
23.209;1.060606061
23.21;1.085043988
23.211;1.075268817
23.212;1.031280547
23.213;0.987292278
23.214;0.96285435
23.215;0.987292278
23.216;1.031280547
23.217;1.070381232
23.218;1.085043988
23.219;1.055718475
23.22;1.00684262
23.221;0.967741935
23.222;0.96285435
23.223;0.997067449
23.224;1.045943304
23.225;1.075268817
23.226;1.070381232
23.227;1.031280547
23.228;0.982404692
23.229;0.953079179
23.23;0.972629521
23.231;1.016617791
23.232;1.060606061
23.233;1.075268817
23.234;1.05083089
23.235;1.00684262
23.236;0.96285435
23.237;0.953079179
23.238;0.987292278
23.239;1.031280547
23.24;1.065493646
23.241;1.065493646
23.242;1.031280547
23.243;0.982404692
23.244;0.948191593
23.245;0.96285435
23.246;1.001955034
23.247;1.045943304
23.248;1.065493646
23.249;1.05083089
23.25;1.001955034
23.251;0.96285435
23.252;0.943304008
23.253;0.972629521
23.254;1.016617791
23.255;1.055718475
23.256;1.060606061
23.257;1.031280547
23.258;0.982404692
23.259;0.948191593
23.26;0.948191593
23.261;0.987292278
23.262;1.031280547
23.263;1.060606061
23.264;1.045943304
23.265;1.00684262
23.266;0.957966764
23.267;0.938416422
23.268;0.96285435
23.269;1.001955034
23.27;1.045943304
23.271;1.055718475
23.272;1.026392962
23.273;0.982404692
23.274;0.943304008
23.275;0.938416422
23.276;0.972629521
23.277;1.021505376
23.278;1.05083089
23.279;1.045943304
23.28;1.00684262
23.281;0.957966764
23.282;0.933528837
23.283;0.948191593
23.284;0.992179863
23.285;1.031280547
23.286;1.05083089
23.287;1.026392962
23.288;0.982404692
23.289;0.938416422
23.29;0.933528837
23.291;0.96285435
23.292;1.00684262
23.293;1.041055718
23.294;1.041055718
23.295;1.00684262
23.296;0.957966764
23.297;0.928641251
23.298;0.933528837
23.299;0.977517107
23.3;1.021505376
23.301;1.041055718
23.302;1.026392962
23.303;0.977517107
23.304;0.938416422
23.305;0.923753666
23.306;0.953079179
23.307;0.997067449
23.308;1.031280547
23.309;1.031280547
23.31;1.00684262
23.311;0.957966764
23.312;0.923753666
23.313;0.928641251
23.314;0.96285435
23.315;1.00684262
23.316;1.031280547
23.317;1.016617791
23.318;0.982404692
23.319;0.933528837
23.32;0.913978495
23.321;0.933528837
23.322;0.977517107
23.323;1.016617791
23.324;1.026392962
23.325;1.001955034
23.326;0.957966764
23.327;0.91886608
23.328;0.913978495
23.329;0.948191593
23.33;0.992179863
23.331;1.021505376
23.332;1.016617791
23.333;0.977517107
23.334;0.933528837
23.335;0.909090909
23.336;0.91886608
23.337;0.967741935
23.338;1.001955034
23.339;1.021505376
23.34;0.997067449
23.341;0.957966764
23.342;0.913978495
23.343;0.909090909
23.344;0.938416422
23.345;0.977517107
23.346;1.011730205
23.347;1.011730205
23.348;0.977517107
23.349;0.933528837
23.35;0.904203324
23.351;0.913978495
23.352;0.948191593
23.353;0.992179863
23.354;1.011730205
23.355;0.997067449
23.356;0.957966764
23.357;0.913978495
23.358;0.899315738
23.359;0.928641251
23.36;0.967741935
23.361;1.00684262
23.362;1.011730205
23.363;0.982404692
23.364;0.938416422
23.365;0.904203324
23.366;0.909090909
23.367;0.943304008
23.368;0.982404692
23.369;1.011730205
23.37;1.001955034
23.371;0.96285435
23.372;0.91886608
23.373;0.899315738
23.374;0.923753666
23.375;0.96285435
23.376;1.001955034
23.377;1.011730205
23.378;0.987292278
23.379;0.943304008
23.38;0.904203324
23.381;0.904203324
23.382;0.938416422
23.383;0.977517107
23.384;1.00684262
23.385;1.001955034
23.386;0.967741935
23.387;0.923753666
23.388;0.899315738
23.389;0.913978495
23.39;0.957966764
23.391;0.992179863
23.392;1.011730205
23.393;0.992179863
23.394;0.948191593
23.395;0.909090909
23.396;0.904203324
23.397;0.928641251
23.398;0.972629521
23.399;1.00684262
23.4;1.00684262
23.401;0.977517107
23.402;0.928641251
23.403;0.899315738
23.404;0.913978495
23.405;0.953079179
23.406;0.992179863
23.407;1.016617791
23.408;1.001955034
23.409;0.957966764
23.41;0.913978495
23.411;0.899315738
23.412;0.928641251
23.413;0.972629521
23.414;1.00684262
23.415;1.016617791
23.416;0.982404692
23.417;0.938416422
23.418;0.909090909
23.419;0.913978495
23.42;0.948191593
23.421;0.992179863
23.422;1.021505376
23.423;1.011730205
23.424;0.972629521
23.425;0.928641251
23.426;0.904203324
23.427;0.928641251
23.428;0.972629521
23.429;1.011730205
23.43;1.026392962
23.431;0.997067449
23.432;0.948191593
23.433;0.91886608
23.434;0.913978495
23.435;0.948191593
23.436;0.992179863
23.437;1.026392962
23.438;1.021505376
23.439;0.982404692
23.44;0.938416422
23.441;0.913978495
23.442;0.928641251
23.443;0.972629521
23.444;1.011730205
23.445;1.031280547
23.446;1.011730205
23.447;0.967741935
23.448;0.923753666
23.449;0.91886608
23.45;0.948191593
23.451;0.997067449
23.452;1.031280547
23.453;1.036168133
23.454;0.997067449
23.455;0.948191593
23.456;0.91886608
23.457;0.933528837
23.458;0.972629521
23.459;1.016617791
23.46;1.041055718
23.461;1.026392962
23.462;0.982404692
23.463;0.938416422
23.464;0.923753666
23.465;0.953079179
23.466;0.997067449
23.467;1.041055718
23.468;1.045943304
23.469;1.016617791
23.47;0.967741935
23.471;0.928641251
23.472;0.933528837
23.473;0.977517107
23.474;1.026392962
23.475;1.05083089
23.476;1.041055718
23.477;0.997067449
23.478;0.953079179
23.479;0.928641251
23.48;0.953079179
23.481;1.001955034
23.482;1.045943304
23.483;1.055718475
23.484;1.031280547
23.485;0.982404692
23.486;0.943304008
23.487;0.938416422
23.488;0.977517107
23.489;1.026392962
23.49;1.060606061
23.491;1.05083089
23.492;1.011730205
23.493;0.96285435
23.494;0.938416422
23.495;0.953079179
23.496;0.997067449
23.497;1.045943304
23.498;1.060606061
23.499;1.041055718
23.5;0.992179863
23.501;0.948191593
23.502;0.938416422
23.503;0.972629521
23.504;1.021505376
23.505;1.055718475
23.506;1.055718475
23.507;1.021505376
23.508;0.967741935
23.509;0.938416422
23.51;0.948191593
23.511;0.992179863
23.512;1.041055718
23.513;1.060606061
23.514;1.045943304
23.515;0.997067449
23.516;0.948191593
23.517;0.933528837
23.518;0.967741935
23.519;1.011730205
23.52;1.05083089
23.521;1.060606061
23.522;1.026392962
23.523;0.977517107
23.524;0.938416422
23.525;0.943304008
23.526;0.982404692
23.527;1.031280547
23.528;1.060606061
23.529;1.05083089
23.53;1.00684262
23.531;0.953079179
23.532;0.933528837
23.533;0.957966764
23.534;1.00684262
23.535;1.05083089
23.536;1.060606061
23.537;1.031280547
23.538;0.982404692
23.539;0.943304008
23.54;0.938416422
23.541;0.977517107
23.542;1.026392962
23.543;1.060606061
23.544;1.05083089
23.545;1.011730205
23.546;0.96285435
23.547;0.933528837
23.548;0.953079179
23.549;0.997067449
23.55;1.045943304
23.551;1.060606061
23.552;1.041055718
23.553;0.992179863
23.554;0.948191593
23.555;0.938416422
23.556;0.972629521
23.557;1.016617791
23.558;1.055718475
23.559;1.055718475
23.56;1.021505376
23.561;0.967741935
23.562;0.938416422
23.563;0.948191593
23.564;0.992179863
23.565;1.041055718
23.566;1.065493646
23.567;1.045943304
23.568;0.997067449
23.569;0.953079179
23.57;0.938416422
23.571;0.967741935
23.572;1.016617791
23.573;1.055718475
23.574;1.060606061
23.575;1.026392962
23.576;0.977517107
23.577;0.943304008
23.578;0.948191593
23.579;0.987292278
23.58;1.036168133
23.581;1.065493646
23.582;1.055718475
23.583;1.011730205
23.584;0.96285435
23.585;0.938416422
23.586;0.96285435
23.587;1.011730205
23.588;1.055718475
23.589;1.070381232
23.59;1.041055718
23.591;0.987292278
23.592;0.948191593
23.593;0.948191593
23.594;0.987292278
23.595;1.036168133
23.596;1.070381232
23.597;1.065493646
23.598;1.026392962
23.599;0.972629521
23.6;0.948191593
23.601;0.96285435
23.602;1.011730205
23.603;1.060606061
23.604;1.080156403
23.605;1.055718475
23.606;1.00684262
23.607;0.96285435
23.608;0.953079179
23.609;0.987292278
23.61;1.041055718
23.611;1.075268817
23.612;1.080156403
23.613;1.045943304
23.614;0.992179863
23.615;0.957966764
23.616;0.967741935
23.617;1.016617791
23.618;1.065493646
23.619;1.094819159
23.62;1.075268817
23.621;1.026392962
23.622;0.977517107
23.623;0.96285435
23.624;0.992179863
23.625;1.045943304
23.626;1.089931574
23.627;1.094819159
23.628;1.060606061
23.629;1.00684262
23.63;0.972629521
23.631;0.977517107
23.632;1.021505376
23.633;1.070381232
23.634;1.10459433
23.635;1.094819159
23.636;1.045943304
23.637;0.997067449
23.638;0.972629521
23.639;0.997067449
23.64;1.045943304
23.641;1.094819159
23.642;1.109481916
23.643;1.080156403
23.644;1.026392962
23.645;0.982404692
23.646;0.982404692
23.647;1.026392962
23.648;1.075268817
23.649;1.109481916
23.65;1.10459433
23.651;1.060606061
23.652;1.00684262
23.653;0.977517107
23.654;0.997067449
23.655;1.05083089
23.656;1.094819159
23.657;1.114369501
23.658;1.089931574
23.659;1.036168133
23.66;0.992179863
23.661;0.982404692
23.662;1.021505376
23.663;1.070381232
23.664;1.114369501
23.665;1.109481916
23.666;1.070381232
23.667;1.016617791
23.668;0.982404692
23.669;0.992179863
23.67;1.041055718
23.671;1.089931574
23.672;1.114369501
23.673;1.094819159
23.674;1.045943304
23.675;0.992179863
23.676;0.977517107
23.677;1.00684262
23.678;1.060606061
23.679;1.10459433
23.68;1.109481916
23.681;1.075268817
23.682;1.016617791
23.683;0.977517107
23.684;0.982404692
23.685;1.026392962
23.686;1.075268817
23.687;1.10459433
23.688;1.094819159
23.689;1.045943304
23.69;0.997067449
23.691;0.967741935
23.692;0.997067449
23.693;1.045943304
23.694;1.089931574
23.695;1.10459433
23.696;1.070381232
23.697;1.021505376
23.698;0.972629521
23.699;0.972629521
23.7;1.011730205
23.701;1.060606061
23.702;1.094819159
23.703;1.089931574
23.704;1.045943304
23.705;0.992179863
23.706;0.967741935
23.707;0.982404692
23.708;1.031280547
23.709;1.075268817
23.71;1.094819159
23.711;1.070381232
23.712;1.021505376
23.713;0.972629521
23.714;0.967741935
23.715;1.001955034
23.716;1.05083089
23.717;1.089931574
23.718;1.085043988
23.719;1.05083089
23.72;0.997067449
23.721;0.967741935
23.722;0.972629521
23.723;1.021505376
23.724;1.070381232
23.725;1.094819159
23.726;1.075268817
23.727;1.026392962
23.728;0.977517107
23.729;0.967741935
23.73;0.997067449
23.731;1.045943304
23.732;1.085043988
23.733;1.089931574
23.734;1.055718475
23.735;1.00684262
23.736;0.967741935
23.737;0.972629521
23.738;1.016617791
23.739;1.065493646
23.74;1.094819159
23.741;1.085043988
23.742;1.036168133
23.743;0.987292278
23.744;0.967741935
23.745;0.992179863
23.746;1.041055718
23.747;1.085043988
23.748;1.094819159
23.749;1.065493646
23.75;1.016617791
23.751;0.972629521
23.752;0.972629521
23.753;1.011730205
23.754;1.065493646
23.755;1.094819159
23.756;1.089931574
23.757;1.05083089
23.758;0.997067449
23.759;0.967741935
23.76;0.992179863
23.761;1.036168133
23.762;1.085043988
23.763;1.10459433
23.764;1.080156403
23.765;1.031280547
23.766;0.987292278
23.767;0.972629521
23.768;1.011730205
23.769;1.060606061
23.77;1.099706745
23.771;1.099706745
23.772;1.060606061
23.773;1.011730205
23.774;0.977517107
23.775;0.987292278
23.776;1.036168133
23.777;1.085043988
23.778;1.109481916
23.779;1.089931574
23.78;1.045943304
23.781;0.997067449
23.782;0.982404692
23.783;1.011730205
23.784;1.060606061
23.785;1.099706745
23.786;1.109481916
23.787;1.075268817
23.788;1.021505376
23.789;0.982404692
23.79;0.987292278
23.791;1.031280547
23.792;1.085043988
23.793;1.114369501
23.794;1.099706745
23.795;1.055718475
23.796;1.001955034
23.797;0.982404692
23.798;1.00684262
23.799;1.055718475
23.8;1.10459433
23.801;1.114369501
23.802;1.085043988
23.803;1.031280547
23.804;0.987292278
23.805;0.987292278
23.806;1.026392962
23.807;1.080156403
23.808;1.109481916
23.809;1.109481916
23.81;1.060606061
23.811;1.011730205
23.812;0.982404692
23.813;1.001955034
23.814;1.045943304
23.815;1.094819159
23.816;1.114369501
23.817;1.089931574
23.818;1.036168133
23.819;0.992179863
23.82;0.987292278
23.821;1.021505376
23.822;1.065493646
23.823;1.10459433
23.824;1.10459433
23.825;1.070381232
23.826;1.016617791
23.827;0.982404692
23.828;0.997067449
23.829;1.036168133
23.83;1.085043988
23.831;1.109481916
23.832;1.089931574
23.833;1.045943304
23.834;0.997067449
23.835;0.982404692
23.836;1.011730205
23.837;1.060606061
23.838;1.094819159
23.839;1.10459433
23.84;1.070381232
23.841;1.021505376
23.842;0.982404692
23.843;0.987292278
23.844;1.031280547
23.845;1.075268817
23.846;1.10459433
23.847;1.089931574
23.848;1.045943304
23.849;0.997067449
23.85;0.977517107
23.851;0.997067449
23.852;1.045943304
23.853;1.085043988
23.854;1.094819159
23.855;1.070381232
23.856;1.021505376
23.857;0.982404692
23.858;0.977517107
23.859;1.016617791
23.86;1.060606061
23.861;1.094819159
23.862;1.085043988
23.863;1.045943304
23.864;1.001955034
23.865;0.972629521
23.866;0.992179863
23.867;1.031280547
23.868;1.075268817
23.869;1.089931574
23.87;1.070381232
23.871;1.021505376
23.872;0.982404692
23.873;0.972629521
23.874;1.001955034
23.875;1.05083089
23.876;1.085043988
23.877;1.085043988
23.878;1.045943304
23.879;1.001955034
23.88;0.967741935
23.881;0.982404692
23.882;1.021505376
23.883;1.065493646
23.884;1.085043988
23.885;1.070381232
23.886;1.021505376
23.887;0.982404692
23.888;0.967741935
23.889;0.997067449
23.89;1.041055718
23.891;1.075268817
23.892;1.080156403
23.893;1.05083089
23.894;1.00684262
23.895;0.967741935
23.896;0.972629521
23.897;1.011730205
23.898;1.055718475
23.899;1.080156403
23.9;1.070381232
23.901;1.031280547
23.902;0.982404692
23.903;0.967741935
23.904;0.987292278
23.905;1.031280547
23.906;1.070381232
23.907;1.080156403
23.908;1.055718475
23.909;1.011730205
23.91;0.967741935
23.911;0.972629521
23.912;1.00684262
23.913;1.05083089
23.914;1.080156403
23.915;1.075268817
23.916;1.036168133
23.917;0.992179863
23.918;0.96285435
23.919;0.982404692
23.92;1.026392962
23.921;1.065493646
23.922;1.085043988
23.923;1.060606061
23.924;1.016617791
23.925;0.977517107
23.926;0.967741935
23.927;0.997067449
23.928;1.045943304
23.929;1.080156403
23.93;1.075268817
23.931;1.045943304
23.932;0.992179863
23.933;0.967741935
23.934;0.972629521
23.935;1.016617791
23.936;1.060606061
23.937;1.085043988
23.938;1.065493646
23.939;1.021505376
23.94;0.982404692
23.941;0.967741935
23.942;0.992179863
23.943;1.036168133
23.944;1.075268817
23.945;1.080156403
23.946;1.05083089
23.947;1.001955034
23.948;0.967741935
23.949;0.972629521
23.95;1.011730205
23.951;1.055718475
23.952;1.085043988
23.953;1.070381232
23.954;1.031280547
23.955;0.982404692
23.956;0.967741935
23.957;0.987292278
23.958;1.031280547
23.959;1.070381232
23.96;1.085043988
23.961;1.055718475
23.962;1.00684262
23.963;0.972629521
23.964;0.972629521
23.965;1.00684262
23.966;1.05083089
23.967;1.080156403
23.968;1.075268817
23.969;1.036168133
23.97;0.992179863
23.971;0.967741935
23.972;0.982404692
23.973;1.026392962
23.974;1.065493646
23.975;1.085043988
23.976;1.060606061
23.977;1.016617791
23.978;0.977517107
23.979;0.967741935
23.98;1.001955034
23.981;1.045943304
23.982;1.080156403
23.983;1.080156403
23.984;1.045943304
23.985;0.997067449
23.986;0.967741935
23.987;0.977517107
23.988;1.021505376
23.989;1.065493646
23.99;1.085043988
23.991;1.070381232
23.992;1.026392962
23.993;0.987292278
23.994;0.967741935
23.995;0.997067449
23.996;1.041055718
23.997;1.080156403
23.998;1.080156403
23.999;1.055718475
24;1.00684262
24.001;0.972629521
24.002;0.977517107
24.003;1.016617791
24.004;1.060606061
24.005;1.085043988
24.006;1.075268817
24.007;1.036168133
24.008;0.992179863
24.009;0.977517107
24.01;0.997067449
24.011;1.041055718
24.012;1.075268817
24.013;1.089931574
24.014;1.065493646
24.015;1.016617791
24.016;0.982404692
24.017;0.982404692
24.018;1.016617791
24.019;1.060606061
24.02;1.089931574
24.021;1.085043988
24.022;1.05083089
24.023;1.001955034
24.024;0.982404692
24.025;1.001955034
24.026;1.041055718
24.027;1.075268817
24.028;1.094819159
24.029;1.075268817
24.03;1.031280547
24.031;0.992179863
24.032;0.987292278
24.033;1.016617791
24.034;1.060606061
24.035;1.094819159
24.036;1.094819159
24.037;1.060606061
24.038;1.016617791
24.039;0.992179863
24.04;1.001955034
24.041;1.041055718
24.042;1.080156403
24.043;1.099706745
24.044;1.085043988
24.045;1.045943304
24.046;1.00684262
24.047;0.992179863
24.048;1.021505376
24.049;1.065493646
24.05;1.099706745
24.051;1.10459433
24.052;1.075268817
24.053;1.031280547
24.054;1.001955034
24.055;1.00684262
24.056;1.041055718
24.057;1.085043988
24.058;1.109481916
24.059;1.099706745
24.06;1.060606061
24.061;1.016617791
24.062;1.001955034
24.063;1.026392962
24.064;1.065493646
24.065;1.099706745
24.066;1.109481916
24.067;1.089931574
24.068;1.045943304
24.069;1.011730205
24.07;1.011730205
24.071;1.045943304
24.072;1.085043988
24.073;1.114369501
24.074;1.10459433
24.075;1.070381232
24.076;1.031280547
24.077;1.011730205
24.078;1.026392962
24.079;1.065493646
24.08;1.10459433
24.081;1.114369501
24.082;1.094819159
24.083;1.060606061
24.084;1.021505376
24.085;1.016617791
24.086;1.041055718
24.087;1.085043988
24.088;1.114369501
24.089;1.114369501
24.09;1.085043988
24.091;1.045943304
24.092;1.016617791
24.093;1.026392962
24.094;1.065493646
24.095;1.10459433
24.096;1.119257087
24.097;1.10459433
24.098;1.070381232
24.099;1.031280547
24.1;1.021505376
24.101;1.045943304
24.102;1.085043988
24.103;1.119257087
24.104;1.124144673
24.105;1.094819159
24.106;1.05083089
24.107;1.026392962
24.108;1.026392962
24.109;1.060606061
24.11;1.10459433
24.111;1.129032258
24.112;1.114369501
24.113;1.080156403
24.114;1.041055718
24.115;1.026392962
24.116;1.045943304
24.117;1.085043988
24.118;1.124144673
24.119;1.129032258
24.12;1.109481916
24.121;1.070381232
24.122;1.036168133
24.123;1.036168133
24.124;1.070381232
24.125;1.109481916
24.126;1.133919844
24.127;1.129032258
24.128;1.099706745
24.129;1.055718475
24.13;1.041055718
24.131;1.05083089
24.132;1.094819159
24.133;1.129032258
24.134;1.1485826
24.135;1.129032258
24.136;1.089931574
24.137;1.05083089
24.138;1.045943304
24.139;1.080156403
24.14;1.119257087
24.141;1.1485826
24.142;1.1485826
24.143;1.119257087
24.144;1.080156403
24.145;1.05083089
24.146;1.065493646
24.147;1.099706745
24.148;1.143695015
24.149;1.163245357
24.15;1.1485826
24.151;1.109481916
24.152;1.070381232
24.153;1.055718475
24.154;1.085043988
24.155;1.124144673
24.156;1.158357771
24.157;1.163245357
24.158;1.133919844
24.159;1.089931574
24.16;1.065493646
24.161;1.065493646
24.162;1.10459433
24.163;1.143695015
24.164;1.168132942
24.165;1.158357771
24.166;1.119257087
24.167;1.085043988
24.168;1.065493646
24.169;1.089931574
24.17;1.124144673
24.171;1.163245357
24.172;1.173020528
24.173;1.153470186
24.174;1.109481916
24.175;1.075268817
24.176;1.075268817
24.177;1.109481916
24.178;1.1485826
24.179;1.177908113
24.18;1.173020528
24.181;1.138807429
24.182;1.099706745
24.183;1.080156403
24.184;1.094819159
24.185;1.133919844
24.186;1.173020528
24.187;1.187683284
24.188;1.168132942
24.189;1.129032258
24.19;1.089931574
24.191;1.089931574
24.192;1.114369501
24.193;1.158357771
24.194;1.19257087
24.195;1.19257087
24.196;1.158357771
24.197;1.119257087
24.198;1.094819159
24.199;1.10459433
24.2;1.143695015
24.201;1.182795699
24.202;1.207233627
24.203;1.19257087
24.204;1.153470186
24.205;1.114369501
24.206;1.10459433
24.207;1.129032258
24.208;1.173020528
24.209;1.207233627
24.21;1.217008798
24.211;1.187683284
24.212;1.1485826
24.213;1.119257087
24.214;1.129032258
24.215;1.163245357
24.216;1.202346041
24.217;1.226783969
24.218;1.217008798
24.219;1.182795699
24.22;1.143695015
24.221;1.129032258
24.222;1.153470186
24.223;1.19257087
24.224;1.231671554
24.225;1.23655914
24.226;1.217008798
24.227;1.173020528
24.228;1.138807429
24.229;1.143695015
24.23;1.173020528
24.231;1.217008798
24.232;1.246334311
24.233;1.23655914
24.234;1.202346041
24.235;1.163245357
24.236;1.143695015
24.237;1.158357771
24.238;1.197458456
24.239;1.23655914
24.24;1.251221896
24.241;1.226783969
24.242;1.187683284
24.243;1.153470186
24.244;1.143695015
24.245;1.177908113
24.246;1.217008798
24.247;1.251221896
24.248;1.246334311
24.249;1.217008798
24.25;1.173020528
24.251;1.1485826
24.252;1.158357771
24.253;1.197458456
24.254;1.23655914
24.255;1.256109482
24.256;1.241446725
24.257;1.197458456
24.258;1.158357771
24.259;1.1485826
24.26;1.173020528
24.261;1.217008798
24.262;1.246334311
24.263;1.251221896
24.264;1.221896383
24.265;1.182795699
24.266;1.153470186
24.267;1.158357771
24.268;1.19257087
24.269;1.23655914
24.27;1.256109482
24.271;1.246334311
24.272;1.207233627
24.273;1.168132942
24.274;1.153470186
24.275;1.177908113
24.276;1.212121212
24.277;1.251221896
24.278;1.260997067
24.279;1.23655914
24.28;1.197458456
24.281;1.168132942
24.282;1.168132942
24.283;1.197458456
24.284;1.241446725
24.285;1.265884653
24.286;1.260997067
24.287;1.226783969
24.288;1.187683284
24.289;1.168132942
24.29;1.182795699
24.291;1.221896383
24.292;1.260997067
24.293;1.275659824
24.294;1.256109482
24.295;1.217008798
24.296;1.182795699
24.297;1.182795699
24.298;1.207233627
24.299;1.251221896
24.3;1.28054741
24.301;1.28054741
24.302;1.251221896
24.303;1.212121212
24.304;1.187683284
24.305;1.202346041
24.306;1.241446725
24.307;1.275659824
24.308;1.295210166
24.309;1.28054741
24.31;1.246334311
24.311;1.207233627
24.312;1.202346041
24.313;1.226783969
24.314;1.265884653
24.315;1.300097752
24.316;1.304985337
24.317;1.275659824
24.318;1.23655914
24.319;1.212121212
24.32;1.221896383
24.321;1.251221896
24.322;1.290322581
24.323;1.314760508
24.324;1.300097752
24.325;1.270772239
24.326;1.231671554
24.327;1.217008798
24.328;1.241446725
24.329;1.275659824
24.33;1.309872923
24.331;1.319648094
24.332;1.295210166
24.333;1.260997067
24.334;1.231671554
24.335;1.231671554
24.336;1.260997067
24.337;1.300097752
24.338;1.324535679
24.339;1.319648094
24.34;1.285434995
24.341;1.251221896
24.342;1.231671554
24.343;1.246334311
24.344;1.28054741
24.345;1.319648094
24.346;1.329423265
24.347;1.309872923
24.348;1.275659824
24.349;1.246334311
24.35;1.241446725
24.351;1.265884653
24.352;1.300097752
24.353;1.329423265
24.354;1.329423265
24.355;1.300097752
24.356;1.260997067
24.357;1.241446725
24.358;1.251221896
24.359;1.285434995
24.36;1.319648094
24.361;1.33431085
24.362;1.324535679
24.363;1.285434995
24.364;1.251221896
24.365;1.246334311
24.366;1.265884653
24.367;1.304985337
24.368;1.329423265
24.369;1.33431085
24.37;1.309872923
24.371;1.275659824
24.372;1.246334311
24.373;1.251221896
24.374;1.285434995
24.375;1.319648094
24.376;1.339198436
24.377;1.329423265
24.378;1.300097752
24.379;1.260997067
24.38;1.251221896
24.381;1.270772239
24.382;1.304985337
24.383;1.33431085
24.384;1.344086022
24.385;1.319648094
24.386;1.285434995
24.387;1.256109482
24.388;1.260997067
24.389;1.290322581
24.39;1.324535679
24.391;1.344086022
24.392;1.344086022
24.393;1.309872923
24.394;1.28054741
24.395;1.260997067
24.396;1.275659824
24.397;1.304985337
24.398;1.339198436
24.399;1.353861193
24.4;1.339198436
24.401;1.300097752
24.402;1.275659824
24.403;1.270772239
24.404;1.295210166
24.405;1.329423265
24.406;1.358748778
24.407;1.353861193
24.408;1.329423265
24.409;1.295210166
24.41;1.275659824
24.411;1.28054741
24.412;1.314760508
24.413;1.348973607
24.414;1.363636364
24.415;1.348973607
24.416;1.319648094
24.417;1.285434995
24.418;1.28054741
24.419;1.300097752
24.42;1.33431085
24.421;1.363636364
24.422;1.363636364
24.423;1.339198436
24.424;1.304985337
24.425;1.28054741
24.426;1.285434995
24.427;1.314760508
24.428;1.348973607
24.429;1.368523949
24.43;1.358748778
24.431;1.329423265
24.432;1.295210166
24.433;1.28054741
24.434;1.300097752
24.435;1.329423265
24.436;1.358748778
24.437;1.368523949
24.438;1.344086022
24.439;1.309872923
24.44;1.285434995
24.441;1.285434995
24.442;1.314760508
24.443;1.344086022
24.444;1.363636364
24.445;1.358748778
24.446;1.33431085
24.447;1.300097752
24.448;1.28054741
24.449;1.295210166
24.45;1.324535679
24.451;1.358748778
24.452;1.363636364
24.453;1.348973607
24.454;1.319648094
24.455;1.285434995
24.456;1.285434995
24.457;1.309872923
24.458;1.339198436
24.459;1.363636364
24.46;1.363636364
24.461;1.339198436
24.462;1.304985337
24.463;1.285434995
24.464;1.300097752
24.465;1.324535679
24.466;1.358748778
24.467;1.373411535
24.468;1.358748778
24.469;1.329423265
24.47;1.300097752
24.471;1.290322581
24.472;1.314760508
24.473;1.344086022
24.474;1.373411535
24.475;1.37829912
24.476;1.358748778
24.477;1.324535679
24.478;1.300097752
24.479;1.309872923
24.48;1.339198436
24.481;1.368523949
24.482;1.388074291
24.483;1.37829912
24.484;1.348973607
24.485;1.319648094
24.486;1.309872923
24.487;1.324535679
24.488;1.358748778
24.489;1.388074291
24.49;1.397849462
24.491;1.37829912
24.492;1.348973607
24.493;1.324535679
24.494;1.324535679
24.495;1.348973607
24.496;1.383186706
24.497;1.407624633
24.498;1.402737048
24.499;1.37829912
24.5;1.344086022
24.501;1.329423265
24.502;1.344086022
24.503;1.373411535
24.504;1.407624633
24.505;1.417399804
24.506;1.402737048
24.507;1.373411535
24.508;1.344086022
24.509;1.344086022
24.51;1.368523949
24.511;1.402737048
24.512;1.427174976
24.513;1.427174976
24.514;1.402737048
24.515;1.368523949
24.516;1.348973607
24.517;1.358748778
24.518;1.392961877
24.519;1.42228739
24.52;1.441837732
24.521;1.427174976
24.522;1.397849462
24.523;1.368523949
24.524;1.363636364
24.525;1.383186706
24.526;1.417399804
24.527;1.446725318
24.528;1.446725318
24.529;1.427174976
24.53;1.392961877
24.531;1.373411535
24.532;1.37829912
24.533;1.407624633
24.534;1.441837732
24.535;1.461388074
24.536;1.451612903
24.537;1.42228739
24.538;1.392961877
24.539;1.383186706
24.54;1.402737048
24.541;1.436950147
24.542;1.461388074
24.543;1.471163245
24.544;1.451612903
24.545;1.417399804
24.546;1.397849462
24.547;1.402737048
24.548;1.427174976
24.549;1.461388074
24.55;1.485826002
24.551;1.480938416
24.552;1.451612903
24.553;1.42228739
24.554;1.407624633
24.555;1.42228739
24.556;1.456500489
24.557;1.485826002
24.558;1.500488759
24.559;1.485826002
24.56;1.456500489
24.561;1.427174976
24.562;1.427174976
24.563;1.451612903
24.564;1.485826002
24.565;1.515151515
24.566;1.515151515
24.567;1.490713587
24.568;1.456500489
24.569;1.441837732
24.57;1.451612903
24.571;1.485826002
24.572;1.520039101
24.573;1.534701857
24.574;1.524926686
24.575;1.490713587
24.576;1.46627566
24.577;1.461388074
24.578;1.485826002
24.579;1.520039101
24.58;1.544477028
24.581;1.549364614
24.582;1.524926686
24.583;1.495601173
24.584;1.476050831
24.585;1.485826002
24.586;1.515151515
24.587;1.549364614
24.588;1.568914956
24.589;1.559139785
24.59;1.529814272
24.591;1.500488759
24.592;1.490713587
24.593;1.51026393
24.594;1.544477028
24.595;1.573802542
24.596;1.578690127
24.597;1.56402737
24.598;1.529814272
24.599;1.505376344
24.6;1.51026393
24.601;1.539589443
24.602;1.573802542
24.603;1.598240469
24.604;1.588465298
24.605;1.559139785
24.606;1.529814272
24.607;1.515151515
24.608;1.534701857
24.609;1.568914956
24.61;1.598240469
24.611;1.60801564
24.612;1.593352884
24.613;1.559139785
24.614;1.534701857
24.615;1.534701857
24.616;1.559139785
24.617;1.593352884
24.618;1.617790811
24.619;1.617790811
24.62;1.593352884
24.621;1.554252199
24.622;1.539589443
24.623;1.554252199
24.624;1.588465298
24.625;1.622678397
24.626;1.637341153
24.627;1.627565982
24.628;1.593352884
24.629;1.56402737
24.63;1.559139785
24.631;1.588465298
24.632;1.622678397
24.633;1.65200391
24.634;1.656891496
24.635;1.632453568
24.636;1.598240469
24.637;1.578690127
24.638;1.593352884
24.639;1.622678397
24.64;1.661779081
24.641;1.681329423
24.642;1.671554252
24.643;1.642228739
24.644;1.612903226
24.645;1.598240469
24.646;1.627565982
24.647;1.661779081
24.648;1.691104594
24.649;1.700879765
24.65;1.681329423
24.651;1.647116325
24.652;1.617790811
24.653;1.627565982
24.654;1.656891496
24.655;1.69599218
24.656;1.720430108
24.657;1.710654936
24.658;1.681329423
24.659;1.65200391
24.66;1.637341153
24.661;1.656891496
24.662;1.691104594
24.663;1.725317693
24.664;1.73998045
24.665;1.720430108
24.666;1.686217009
24.667;1.656891496
24.668;1.656891496
24.669;1.691104594
24.67;1.725317693
24.671;1.754643206
24.672;1.749755621
24.673;1.725317693
24.674;1.686217009
24.675;1.671554252
24.676;1.686217009
24.677;1.720430108
24.678;1.754643206
24.679;1.774193548
24.68;1.759530792
24.681;1.720430108
24.682;1.691104594
24.683;1.691104594
24.684;1.715542522
24.685;1.759530792
24.686;1.788856305
24.687;1.788856305
24.688;1.764418377
24.689;1.730205279
24.69;1.710654936
24.691;1.720430108
24.692;1.754643206
24.693;1.793743891
24.694;1.813294233
24.695;1.803519062
24.696;1.769305963
24.697;1.73998045
24.698;1.730205279
24.699;1.754643206
24.7;1.793743891
24.701;1.827956989
24.702;1.832844575
24.703;1.813294233
24.704;1.774193548
24.705;1.754643206
24.706;1.759530792
24.707;1.793743891
24.708;1.832844575
24.709;1.857282502
24.71;1.847507331
24.711;1.818181818
24.712;1.788856305
24.713;1.774193548
24.714;1.793743891
24.715;1.832844575
24.716;1.867057674
24.717;1.876832845
24.718;1.862170088
24.719;1.827956989
24.72;1.798631476
24.721;1.803519062
24.722;1.832844575
24.723;1.871945259
24.724;1.896383187
24.725;1.896383187
24.726;1.867057674
24.727;1.832844575
24.728;1.813294233
24.729;1.832844575
24.73;1.867057674
24.731;1.901270772
24.732;1.915933529
24.733;1.901270772
24.734;1.867057674
24.735;1.83773216
24.736;1.832844575
24.737;1.862170088
24.738;1.901270772
24.739;1.930596285
24.74;1.930596285
24.741;1.906158358
24.742;1.867057674
24.743;1.847507331
24.744;1.857282502
24.745;1.891495601
24.746;1.9257087
24.747;1.945259042
24.748;1.935483871
24.749;1.906158358
24.75;1.871945259
24.751;1.867057674
24.752;1.886608016
24.753;1.920821114
24.754;1.950146628
24.755;1.955034213
24.756;1.935483871
24.757;1.901270772
24.758;1.876832845
24.759;1.88172043
24.76;1.915933529
24.761;1.950146628
24.762;1.96969697
24.763;1.964809384
24.764;1.930596285
24.765;1.896383187
24.766;1.886608016
24.767;1.906158358
24.768;1.940371457
24.769;1.96969697
24.77;1.979472141
24.771;1.959921799
24.772;1.9257087
24.773;1.896383187
24.774;1.901270772
24.775;1.930596285
24.776;1.964809384
24.777;1.989247312
24.778;1.984359726
24.779;1.955034213
24.78;1.920821114
24.781;1.906158358
24.782;1.920821114
24.783;1.955034213
24.784;1.984359726
24.785;1.999022483
24.786;1.979472141
24.787;1.945259042
24.788;1.915933529
24.789;1.911045943
24.79;1.940371457
24.791;1.974584555
24.792;1.999022483
24.793;1.999022483
24.794;1.974584555
24.795;1.935483871
24.796;1.915933529
24.797;1.9257087
24.798;1.959921799
24.799;1.989247312
24.8;2.008797654
24.801;1.994134897
24.802;1.964809384
24.803;1.930596285
24.804;1.920821114
24.805;1.945259042
24.806;1.974584555
24.807;2.008797654
24.808;2.008797654
24.809;1.984359726
24.81;1.945259042
24.811;1.9257087
24.812;1.930596285
24.813;1.959921799
24.814;1.994134897
24.815;2.013685239
24.816;2.003910068
24.817;1.96969697
24.818;1.935483871
24.819;1.9257087
24.82;1.940371457
24.821;1.979472141
24.822;2.003910068
24.823;2.008797654
24.824;1.989247312
24.825;1.955034213
24.826;1.9257087
24.827;1.9257087
24.828;1.955034213
24.829;1.989247312
24.83;2.013685239
24.831;2.003910068
24.832;1.974584555
24.833;1.940371457
24.834;1.9257087
24.835;1.940371457
24.836;1.974584555
24.837;2.003910068
24.838;2.013685239
24.839;1.994134897
24.84;1.959921799
24.841;1.930596285
24.842;1.930596285
24.843;1.955034213
24.844;1.989247312
24.845;2.013685239
24.846;2.013685239
24.847;1.984359726
24.848;1.950146628
24.849;1.9257087
24.85;1.940371457
24.851;1.96969697
24.852;2.003910068
24.853;2.018572825
24.854;2.003910068
24.855;1.96969697
24.856;1.940371457
24.857;1.930596285
24.858;1.955034213
24.859;1.989247312
24.86;2.018572825
24.861;2.018572825
24.862;1.994134897
24.863;1.959921799
24.864;1.935483871
24.865;1.945259042
24.866;1.974584555
24.867;2.008797654
24.868;2.023460411
24.869;2.013685239
24.87;1.979472141
24.871;1.950146628
24.872;1.935483871
24.873;1.955034213
24.874;1.994134897
24.875;2.023460411
24.876;2.028347996
24.877;2.008797654
24.878;1.96969697
24.879;1.945259042
24.88;1.945259042
24.881;1.974584555
24.882;2.008797654
24.883;2.033235582
24.884;2.023460411
24.885;1.994134897
24.886;1.959921799
24.887;1.945259042
24.888;1.959921799
24.889;1.994134897
24.89;2.023460411
24.891;2.038123167
24.892;2.018572825
24.893;1.984359726
24.894;1.955034213
24.895;1.950146628
24.896;1.974584555
24.897;2.008797654
24.898;2.033235582
24.899;2.033235582
24.9;2.003910068
24.901;1.96969697
24.902;1.945259042
24.903;1.959921799
24.904;1.989247312
24.905;2.023460411
24.906;2.038123167
24.907;2.018572825
24.908;1.984359726
24.909;1.955034213
24.91;1.945259042
24.911;1.96969697
24.912;2.003910068
24.913;2.028347996
24.914;2.028347996
24.915;2.003910068
24.916;1.964809384
24.917;1.940371457
24.918;1.950146628
24.919;1.979472141
24.92;2.013685239
24.921;2.028347996
24.922;2.018572825
24.923;1.984359726
24.924;1.950146628
24.925;1.935483871
24.926;1.955034213
24.927;1.989247312
24.928;2.018572825
24.929;2.018572825
24.93;1.999022483
24.931;1.959921799
24.932;1.930596285
24.933;1.930596285
24.934;1.959921799
24.935;1.994134897
24.936;2.013685239
24.937;2.003910068
24.938;1.974584555
24.939;1.940371457
24.94;1.920821114
24.941;1.935483871
24.942;1.964809384
24.943;1.999022483
24.944;2.008797654
24.945;1.984359726
24.946;1.950146628
24.947;1.915933529
24.948;1.915933529
24.949;1.940371457
24.95;1.974584555
24.951;1.999022483
24.952;1.994134897
24.953;1.959921799
24.954;1.9257087
24.955;1.901270772
24.956;1.915933529
24.957;1.945259042
24.958;1.979472141
24.959;1.989247312
24.96;1.974584555
24.961;1.940371457
24.962;1.901270772
24.963;1.896383187
24.964;1.920821114
24.965;1.955034213
24.966;1.979472141
24.967;1.979472141
24.968;1.950146628
24.969;1.911045943
24.97;1.886608016
24.971;1.896383187
24.972;1.9257087
24.973;1.959921799
24.974;1.974584555
24.975;1.964809384
24.976;1.930596285
24.977;1.891495601
24.978;1.876832845
24.979;1.896383187
24.98;1.930596285
24.981;1.959921799
24.982;1.964809384
24.983;1.940371457
24.984;1.901270772
24.985;1.871945259
24.986;1.876832845
24.987;1.906158358
24.988;1.935483871
24.989;1.959921799
24.99;1.950146628
24.991;1.915933529
24.992;1.876832845
24.993;1.862170088
24.994;1.876832845
24.995;1.911045943
24.996;1.940371457
24.997;1.950146628
24.998;1.9257087
24.999;1.886608016
25;1.857282502
25.001;1.852394917
25.002;1.88172043
25.003;1.915933529
25.004;1.935483871
25.005;1.930596285
25.006;1.901270772
25.007;1.862170088
25.008;1.83773216
25.009;1.852394917
25.01;1.88172043
25.011;1.915933529
25.012;1.9257087
25.013;1.906158358
25.014;1.867057674
25.015;1.832844575
25.016;1.823069404
25.017;1.847507331
25.018;1.88172043
25.019;1.911045943
25.02;1.901270772
25.021;1.876832845
25.022;1.832844575
25.023;1.808406647
25.024;1.818181818
25.025;1.847507331
25.026;1.876832845
25.027;1.891495601
25.028;1.876832845
25.029;1.842619746
25.03;1.803519062
25.031;1.788856305
25.032;1.808406647
25.033;1.842619746
25.034;1.871945259
25.035;1.871945259
25.036;1.842619746
25.037;1.808406647
25.038;1.774193548
25.039;1.774193548
25.04;1.803519062
25.041;1.83773216
25.042;1.857282502
25.043;1.847507331
25.044;1.808406647
25.045;1.769305963
25.046;1.754643206
25.047;1.769305963
25.048;1.803519062
25.049;1.832844575
25.05;1.83773216
25.051;1.813294233
25.052;1.774193548
25.053;1.73998045
25.054;1.735092864
25.055;1.764418377
25.056;1.798631476
25.057;1.818181818
25.058;1.813294233
25.059;1.779081134
25.06;1.735092864
25.061;1.715542522
25.062;1.730205279
25.063;1.759530792
25.064;1.793743891
25.065;1.803519062
25.066;1.779081134
25.067;1.73998045
25.068;1.700879765
25.069;1.69599218
25.07;1.720430108
25.071;1.749755621
25.072;1.779081134
25.073;1.774193548
25.074;1.744868035
25.075;1.700879765
25.076;1.676441838
25.077;1.681329423
25.078;1.710654936
25.079;1.744868035
25.08;1.759530792
25.081;1.744868035
25.082;1.705767351
25.083;1.666666667
25.084;1.65200391
25.085;1.671554252
25.086;1.710654936
25.087;1.735092864
25.088;1.73998045
25.089;1.710654936
25.09;1.671554252
25.091;1.642228739
25.092;1.642228739
25.093;1.676441838
25.094;1.710654936
25.095;1.730205279
25.096;1.720430108
25.097;1.681329423
25.098;1.642228739
25.099;1.627565982
25.1;1.642228739
25.101;1.681329423
25.102;1.710654936
25.103;1.715542522
25.104;1.69599218
25.105;1.65200391
25.106;1.622678397
25.107;1.622678397
25.108;1.647116325
25.109;1.686217009
25.11;1.710654936
25.111;1.705767351
25.112;1.671554252
25.113;1.632453568
25.114;1.60801564
25.115;1.622678397
25.116;1.656891496
25.117;1.691104594
25.118;1.705767351
25.119;1.686217009
25.12;1.647116325
25.121;1.612903226
25.122;1.603128055
25.123;1.632453568
25.124;1.666666667
25.125;1.69599218
25.126;1.69599218
25.127;1.666666667
25.128;1.622678397
25.129;1.598240469
25.13;1.60801564
25.131;1.642228739
25.132;1.676441838
25.133;1.69599218
25.134;1.681329423
25.135;1.642228739
25.136;1.603128055
25.137;1.593352884
25.138;1.617790811
25.139;1.65200391
25.14;1.681329423
25.141;1.686217009
25.142;1.661779081
25.143;1.617790811
25.144;1.593352884
25.145;1.593352884
25.146;1.627565982
25.147;1.661779081
25.148;1.686217009
25.149;1.676441838
25.15;1.637341153
25.151;1.598240469
25.152;1.583577713
25.153;1.603128055
25.154;1.642228739
25.155;1.671554252
25.156;1.681329423
25.157;1.656891496
25.158;1.617790811
25.159;1.583577713
25.16;1.583577713
25.161;1.612903226
25.162;1.65200391
25.163;1.676441838
25.164;1.671554252
25.165;1.637341153
25.166;1.598240469
25.167;1.573802542
25.168;1.593352884
25.169;1.627565982
25.17;1.666666667
25.171;1.676441838
25.172;1.661779081
25.173;1.622678397
25.174;1.583577713
25.175;1.578690127
25.176;1.60801564
25.177;1.647116325
25.178;1.676441838
25.179;1.676441838
25.18;1.647116325
25.181;1.60801564
25.182;1.583577713
25.183;1.593352884
25.184;1.632453568
25.185;1.666666667
25.186;1.686217009
25.187;1.671554252
25.188;1.637341153
25.189;1.603128055
25.19;1.588465298
25.191;1.612903226
25.192;1.65200391
25.193;1.686217009
25.194;1.691104594
25.195;1.666666667
25.196;1.632453568
25.197;1.603128055
25.198;1.60801564
25.199;1.642228739
25.2;1.681329423
25.201;1.705767351
25.202;1.700879765
25.203;1.666666667
25.204;1.627565982
25.205;1.612903226
25.206;1.637341153
25.207;1.676441838
25.208;1.710654936
25.209;1.725317693
25.21;1.700879765
25.211;1.666666667
25.212;1.637341153
25.213;1.637341153
25.214;1.671554252
25.215;1.710654936
25.216;1.73998045
25.217;1.735092864
25.218;1.705767351
25.219;1.671554252
25.22;1.65200391
25.221;1.671554252
25.222;1.710654936
25.223;1.749755621
25.224;1.764418377
25.225;1.749755621
25.226;1.710654936
25.227;1.681329423
25.228;1.681329423
25.229;1.705767351
25.23;1.749755621
25.231;1.779081134
25.232;1.783968719
25.233;1.759530792
25.234;1.720430108
25.235;1.700879765
25.236;1.715542522
25.237;1.754643206
25.238;1.793743891
25.239;1.813294233
25.24;1.803519062
25.241;1.769305963
25.242;1.735092864
25.243;1.730205279
25.244;1.754643206
25.245;1.793743891
25.246;1.827956989
25.247;1.832844575
25.248;1.813294233
25.249;1.779081134
25.25;1.754643206
25.251;1.764418377
25.252;1.798631476
25.253;1.83773216
25.254;1.862170088
25.255;1.857282502
25.256;1.827956989
25.257;1.793743891
25.258;1.779081134
25.259;1.803519062
25.26;1.842619746
25.261;1.876832845
25.262;1.886608016
25.263;1.867057674
25.264;1.832844575
25.265;1.808406647
25.266;1.808406647
25.267;1.842619746
25.268;1.88172043
25.269;1.911045943
25.27;1.906158358
25.271;1.876832845
25.272;1.847507331
25.273;1.832844575
25.274;1.847507331
25.275;1.88172043
25.276;1.920821114
25.277;1.930596285
25.278;1.915933529
25.279;1.886608016
25.28;1.857282502
25.281;1.857282502
25.282;1.88172043
25.283;1.920821114
25.284;1.950146628
25.285;1.955034213
25.286;1.930596285
25.287;1.896383187
25.288;1.876832845
25.289;1.886608016
25.29;1.920821114
25.291;1.959921799
25.292;1.979472141
25.293;1.96969697
25.294;1.935483871
25.295;1.906158358
25.296;1.901270772
25.297;1.930596285
25.298;1.964809384
25.299;1.994134897
25.3;2.003910068
25.301;1.984359726
25.302;1.950146628
25.303;1.930596285
25.304;1.940371457
25.305;1.96969697
25.306;2.008797654
25.307;2.033235582
25.308;2.028347996
25.309;1.999022483
25.31;1.96969697
25.311;1.959921799
25.312;1.984359726
25.313;2.018572825
25.314;2.047898338
25.315;2.062561095
25.316;2.047898338
25.317;2.018572825
25.318;1.999022483
25.319;1.999022483
25.32;2.033235582
25.321;2.06744868
25.322;2.091886608
25.323;2.091886608
25.324;2.06744868
25.325;2.038123167
25.326;2.028347996
25.327;2.043010753
25.328;2.077223851
25.329;2.11143695
25.33;2.121212121
25.331;2.11143695
25.332;2.086999022
25.333;2.062561095
25.334;2.062561095
25.335;2.091886608
25.336;2.126099707
25.337;2.150537634
25.338;2.15542522
25.339;2.135874878
25.34;2.106549365
25.341;2.091886608
25.342;2.106549365
25.343;2.135874878
25.344;2.165200391
25.345;2.184750733
25.346;2.174975562
25.347;2.150537634
25.348;2.126099707
25.349;2.121212121
25.35;2.140762463
25.351;2.174975562
25.352;2.204301075
25.353;2.209188661
25.354;2.189638319
25.355;2.165200391
25.356;2.145650049
25.357;2.150537634
25.358;2.179863148
25.359;2.209188661
25.36;2.228739003
25.361;2.223851417
25.362;2.19941349
25.363;2.174975562
25.364;2.165200391
25.365;2.179863148
25.366;2.214076246
25.367;2.24340176
25.368;2.248289345
25.369;2.233626588
25.37;2.204301075
25.371;2.184750733
25.372;2.184750733
25.373;2.214076246
25.374;2.24340176
25.375;2.262952102
25.376;2.258064516
25.377;2.238514174
25.378;2.209188661
25.379;2.194525904
25.38;2.209188661
25.381;2.238514174
25.382;2.267839687
25.383;2.277614858
25.384;2.267839687
25.385;2.238514174
25.386;2.214076246
25.387;2.214076246
25.388;2.233626588
25.389;2.267839687
25.39;2.287390029
25.391;2.287390029
25.392;2.267839687
25.393;2.238514174
25.394;2.218963832
25.395;2.228739003
25.396;2.258064516
25.397;2.287390029
25.398;2.302052786
25.399;2.292277615
25.4;2.262952102
25.401;2.238514174
25.402;2.233626588
25.403;2.253176931
25.404;2.282502444
25.405;2.306940371
25.406;2.311827957
25.407;2.292277615
25.408;2.262952102
25.409;2.24340176
25.41;2.248289345
25.411;2.277614858
25.412;2.306940371
25.413;2.321603128
25.414;2.316715543
25.415;2.287390029
25.416;2.258064516
25.417;2.248289345
25.418;2.267839687
25.419;2.2971652
25.42;2.321603128
25.421;2.331378299
25.422;2.311827957
25.423;2.282502444
25.424;2.258064516
25.425;2.258064516
25.426;2.287390029
25.427;2.316715543
25.428;2.336265885
25.429;2.326490714
25.43;2.302052786
25.431;2.272727273
25.432;2.258064516
25.433;2.272727273
25.434;2.302052786
25.435;2.326490714
25.436;2.336265885
25.437;2.321603128
25.438;2.287390029
25.439;2.262952102
25.44;2.262952102
25.441;2.287390029
25.442;2.316715543
25.443;2.336265885
25.444;2.331378299
25.445;2.306940371
25.446;2.277614858
25.447;2.258064516
25.448;2.267839687
25.449;2.2971652
25.45;2.326490714
25.451;2.336265885
25.452;2.326490714
25.453;2.292277615
25.454;2.267839687
25.455;2.262952102
25.456;2.282502444
25.457;2.311827957
25.458;2.331378299
25.459;2.336265885
25.46;2.311827957
25.461;2.282502444
25.462;2.258064516
25.463;2.267839687
25.464;2.292277615
25.465;2.321603128
25.466;2.34115347
25.467;2.326490714
25.468;2.2971652
25.469;2.267839687
25.47;2.258064516
25.471;2.277614858
25.472;2.306940371
25.473;2.331378299
25.474;2.336265885
25.475;2.316715543
25.476;2.287390029
25.477;2.262952102
25.478;2.267839687
25.479;2.292277615
25.48;2.316715543
25.481;2.336265885
25.482;2.331378299
25.483;2.302052786
25.484;2.272727273
25.485;2.262952102
25.486;2.272727273
25.487;2.302052786
25.488;2.331378299
25.489;2.336265885
25.49;2.316715543
25.491;2.287390029
25.492;2.262952102
25.493;2.262952102
25.494;2.282502444
25.495;2.311827957
25.496;2.331378299
25.497;2.326490714
25.498;2.302052786
25.499;2.267839687
25.5;2.253176931
25.501;2.262952102
25.502;2.292277615
25.503;2.321603128
25.504;2.331378299
25.505;2.316715543
25.506;2.282502444
25.507;2.258064516
25.508;2.248289345
25.509;2.267839687
25.51;2.2971652
25.511;2.321603128
25.512;2.316715543
25.513;2.2971652
25.514;2.262952102
25.515;2.24340176
25.516;2.248289345
25.517;2.277614858
25.518;2.302052786
25.519;2.316715543
25.52;2.302052786
25.521;2.272727273
25.522;2.248289345
25.523;2.233626588
25.524;2.253176931
25.525;2.277614858
25.526;2.302052786
25.527;2.302052786
25.528;2.282502444
25.529;2.253176931
25.53;2.228739003
25.531;2.228739003
25.532;2.253176931
25.533;2.282502444
25.534;2.2971652
25.535;2.287390029
25.536;2.258064516
25.537;2.228739003
25.538;2.214076246
25.539;2.228739003
25.54;2.258064516
25.541;2.277614858
25.542;2.282502444
25.543;2.262952102
25.544;2.233626588
25.545;2.209188661
25.546;2.209188661
25.547;2.228739003
25.548;2.258064516
25.549;2.272727273
25.55;2.262952102
25.551;2.24340176
25.552;2.209188661
25.553;2.194525904
25.554;2.204301075
25.555;2.228739003
25.556;2.253176931
25.557;2.262952102
25.558;2.24340176
25.559;2.214076246
25.56;2.189638319
25.561;2.184750733
25.562;2.19941349
25.563;2.228739003
25.564;2.24340176
25.565;2.24340176
25.566;2.218963832
25.567;2.189638319
25.568;2.170087977
25.569;2.174975562
25.57;2.19941349
25.571;2.223851417
25.572;2.233626588
25.573;2.218963832
25.574;2.189638319
25.575;2.165200391
25.576;2.15542522
25.577;2.170087977
25.578;2.194525904
25.579;2.218963832
25.58;2.218963832
25.581;2.194525904
25.582;2.160312805
25.583;2.140762463
25.584;2.145650049
25.585;2.165200391
25.586;2.189638319
25.587;2.204301075
25.588;2.194525904
25.589;2.165200391
25.59;2.135874878
25.591;2.121212121
25.592;2.135874878
25.593;2.160312805
25.594;2.179863148
25.595;2.184750733
25.596;2.165200391
25.597;2.135874878
25.598;2.11143695
25.599;2.106549365
25.6;2.126099707
25.601;2.150537634
25.602;2.170087977
25.603;2.160312805
25.604;2.130987292
25.605;2.101661779
25.606;2.086999022
25.607;2.091886608
25.608;2.116324536
25.609;2.135874878
25.61;2.145650049
25.611;2.126099707
25.612;2.096774194
25.613;2.06744868
25.614;2.062561095
25.615;2.077223851
25.616;2.101661779
25.617;2.116324536
25.618;2.116324536
25.619;2.086999022
25.62;2.057673509
25.621;2.038123167
25.622;2.038123167
25.623;2.062561095
25.624;2.082111437
25.625;2.091886608
25.626;2.077223851
25.627;2.043010753
25.628;2.013685239
25.629;2.003910068
25.63;2.013685239
25.631;2.038123167
25.632;2.057673509
25.633;2.052785924
25.634;2.028347996
25.635;1.994134897
25.636;1.96969697
25.637;1.96969697
25.638;1.989247312
25.639;2.013685239
25.64;2.023460411
25.641;2.008797654
25.642;1.979472141
25.643;1.945259042
25.644;1.9257087
25.645;1.940371457
25.646;1.959921799
25.647;1.984359726
25.648;1.984359726
25.649;1.959921799
25.65;1.9257087
25.651;1.896383187
25.652;1.891495601
25.653;1.911045943
25.654;1.935483871
25.655;1.950146628
25.656;1.940371457
25.657;1.906158358
25.658;1.871945259
25.659;1.852394917
25.66;1.862170088
25.661;1.886608016
25.662;1.906158358
25.663;1.915933529
25.664;1.891495601
25.665;1.857282502
25.666;1.827956989
25.667;1.818181818
25.668;1.83773216
25.669;1.862170088
25.67;1.88172043
25.671;1.876832845
25.672;1.847507331
25.673;1.808406647
25.674;1.788856305
25.675;1.793743891
25.676;1.823069404
25.677;1.842619746
25.678;1.857282502
25.679;1.842619746
25.68;1.808406647
25.681;1.774193548
25.682;1.764418377
25.683;1.779081134
25.684;1.813294233
25.685;1.832844575
25.686;1.83773216
25.687;1.808406647
25.688;1.774193548
25.689;1.749755621
25.69;1.754643206
25.691;1.783968719
25.692;1.813294233
25.693;1.827956989
25.694;1.818181818
25.695;1.783968719
25.696;1.754643206
25.697;1.73998045
25.698;1.759530792
25.699;1.793743891
25.7;1.818181818
25.701;1.827956989
25.702;1.808406647
25.703;1.774193548
25.704;1.749755621
25.705;1.749755621
25.706;1.779081134
25.707;1.813294233
25.708;1.832844575
25.709;1.827956989
25.71;1.803519062
25.711;1.769305963
25.712;1.759530792
25.713;1.774193548
25.714;1.808406647
25.715;1.83773216
25.716;1.847507331
25.717;1.83773216
25.718;1.803519062
25.719;1.779081134
25.72;1.783968719
25.721;1.808406647
25.722;1.842619746
25.723;1.867057674
25.724;1.867057674
25.725;1.847507331
25.726;1.813294233
25.727;1.798631476
25.728;1.813294233
25.729;1.842619746
25.73;1.88172043
25.731;1.896383187
25.732;1.88172043
25.733;1.857282502
25.734;1.832844575
25.735;1.827956989
25.736;1.852394917
25.737;1.886608016
25.738;1.911045943
25.739;1.915933529
25.74;1.896383187
25.741;1.867057674
25.742;1.847507331
25.743;1.857282502
25.744;1.886608016
25.745;1.920821114
25.746;1.940371457
25.747;1.930596285
25.748;1.906158358
25.749;1.88172043
25.75;1.871945259
25.751;1.896383187
25.752;1.930596285
25.753;1.955034213
25.754;1.964809384
25.755;1.945259042
25.756;1.920821114
25.757;1.896383187
25.758;1.906158358
25.759;1.930596285
25.76;1.964809384
25.761;1.984359726
25.762;1.984359726
25.763;1.955034213
25.764;1.9257087
25.765;1.920821114
25.766;1.935483871
25.767;1.964809384
25.768;1.999022483
25.769;2.008797654
25.77;1.994134897
25.771;1.96969697
25.772;1.945259042
25.773;1.945259042
25.774;1.96969697
25.775;2.003910068
25.776;2.028347996
25.777;2.028347996
25.778;2.008797654
25.779;1.979472141
25.78;1.964809384
25.781;1.979472141
25.782;2.003910068
25.783;2.033235582
25.784;2.047898338
25.785;2.038123167
25.786;2.013685239
25.787;1.989247312
25.788;1.984359726
25.789;2.008797654
25.79;2.038123167
25.791;2.062561095
25.792;2.062561095
25.793;2.043010753
25.794;2.013685239
25.795;1.999022483
25.796;2.003910068
25.797;2.033235582
25.798;2.062561095
25.799;2.077223851
25.8;2.06744868
25.801;2.043010753
25.802;2.013685239
25.803;2.003910068
25.804;2.023460411
25.805;2.052785924
25.806;2.082111437
25.807;2.086999022
25.808;2.06744868
25.809;2.038123167
25.81;2.013685239
25.811;2.018572825
25.812;2.043010753
25.813;2.072336266
25.814;2.091886608
25.815;2.086999022
25.816;2.062561095
25.817;2.033235582
25.818;2.023460411
25.819;2.038123167
25.82;2.06744868
25.821;2.096774194
25.822;2.106549365
25.823;2.086999022
25.824;2.062561095
25.825;2.038123167
25.826;2.038123167
25.827;2.062561095
25.828;2.091886608
25.829;2.116324536
25.83;2.11143695
25.831;2.086999022
25.832;2.062561095
25.833;2.047898338
25.834;2.057673509
25.835;2.086999022
25.836;2.116324536
25.837;2.130987292
25.838;2.116324536
25.839;2.091886608
25.84;2.062561095
25.841;2.057673509
25.842;2.082111437
25.843;2.11143695
25.844;2.140762463
25.845;2.140762463
25.846;2.121212121
25.847;2.086999022
25.848;2.072336266
25.849;2.082111437
25.85;2.11143695
25.851;2.140762463
25.852;2.160312805
25.853;2.150537634
25.854;2.126099707
25.855;2.096774194
25.856;2.086999022
25.857;2.106549365
25.858;2.140762463
25.859;2.165200391
25.86;2.174975562
25.861;2.15542522
25.862;2.121212121
25.863;2.101661779
25.864;2.106549365
25.865;2.135874878
25.866;2.165200391
25.867;2.189638319
25.868;2.179863148
25.869;2.15542522
25.87;2.130987292
25.871;2.121212121
25.872;2.135874878
25.873;2.170087977
25.874;2.19941349
25.875;2.209188661
25.876;2.19941349
25.877;2.170087977
25.878;2.145650049
25.879;2.145650049
25.88;2.174975562
25.881;2.209188661
25.882;2.233626588
25.883;2.233626588
25.884;2.209188661
25.885;2.184750733
25.886;2.170087977
25.887;2.184750733
25.888;2.214076246
25.889;2.24340176
25.89;2.258064516
25.891;2.253176931
25.892;2.223851417
25.893;2.19941349
25.894;2.19941349
25.895;2.218963832
25.896;2.253176931
25.897;2.282502444
25.898;2.282502444
25.899;2.262952102
25.9;2.238514174
25.901;2.223851417
25.902;2.233626588
25.903;2.262952102
25.904;2.292277615
25.905;2.311827957
25.906;2.302052786
25.907;2.277614858
25.908;2.253176931
25.909;2.248289345
25.91;2.267839687
25.911;2.302052786
25.912;2.326490714
25.913;2.331378299
25.914;2.316715543
25.915;2.287390029
25.916;2.272727273
25.917;2.277614858
25.918;2.306940371
25.919;2.336265885
25.92;2.355816227
25.921;2.350928641
25.922;2.331378299
25.923;2.302052786
25.924;2.292277615
25.925;2.311827957
25.926;2.34115347
25.927;2.365591398
25.928;2.380254154
25.929;2.365591398
25.93;2.336265885
25.931;2.316715543
25.932;2.321603128
25.933;2.34115347
25.934;2.370478983
25.935;2.394916911
25.936;2.390029326
25.937;2.370478983
25.938;2.346041056
25.939;2.331378299
25.94;2.34115347
25.941;2.370478983
25.942;2.394916911
25.943;2.404692082
25.944;2.394916911
25.945;2.370478983
25.946;2.346041056
25.947;2.346041056
25.948;2.365591398
25.949;2.390029326
25.95;2.414467253
25.951;2.414467253
25.952;2.394916911
25.953;2.370478983
25.954;2.350928641
25.955;2.360703812
25.956;2.38514174
25.957;2.409579668
25.958;2.424242424
25.959;2.414467253
25.96;2.390029326
25.961;2.365591398
25.962;2.355816227
25.963;2.375366569
25.964;2.399804497
25.965;2.424242424
25.966;2.42913001
25.967;2.409579668
25.968;2.380254154
25.969;2.360703812
25.97;2.365591398
25.971;2.390029326
25.972;2.414467253
25.973;2.434017595
25.974;2.42913001
25.975;2.404692082
25.976;2.380254154
25.977;2.365591398
25.978;2.380254154
25.979;2.409579668
25.98;2.42913001
25.981;2.438905181
25.982;2.424242424
25.983;2.394916911
25.984;2.375366569
25.985;2.375366569
25.986;2.394916911
25.987;2.424242424
25.988;2.443792766
25.989;2.443792766
25.99;2.419354839
25.991;2.394916911
25.992;2.380254154
25.993;2.390029326
25.994;2.414467253
25.995;2.443792766
25.996;2.453567937
25.997;2.443792766
25.998;2.419354839
25.999;2.394916911
26;2.390029326
26.001;2.414467253
26.002;2.438905181
26.003;2.458455523
26.004;2.463343109
26.005;2.443792766
26.006;2.419354839
26.007;2.399804497
26.008;2.409579668
26.009;2.434017595
26.01;2.458455523
26.011;2.47311828
26.012;2.468230694
26.013;2.443792766
26.014;2.419354839
26.015;2.414467253
26.016;2.434017595
26.017;2.458455523
26.018;2.482893451
26.019;2.482893451
26.02;2.468230694
26.021;2.443792766
26.022;2.424242424
26.023;2.42913001
26.024;2.453567937
26.025;2.482893451
26.026;2.492668622
26.027;2.492668622
26.028;2.468230694
26.029;2.443792766
26.03;2.434017595
26.031;2.448680352
26.032;2.47311828
26.033;2.497556207
26.034;2.507331378
26.035;2.492668622
26.036;2.468230694
26.037;2.448680352
26.038;2.448680352
26.039;2.468230694
26.04;2.492668622
26.041;2.512218964
26.042;2.507331378
26.043;2.492668622
26.044;2.463343109
26.045;2.453567937
26.046;2.463343109
26.047;2.487781036
26.048;2.512218964
26.049;2.521994135
26.05;2.507331378
26.051;2.482893451
26.052;2.463343109
26.053;2.463343109
26.054;2.478005865
26.055;2.502443793
26.056;2.521994135
26.057;2.521994135
26.058;2.502443793
26.059;2.478005865
26.06;2.463343109
26.061;2.468230694
26.062;2.492668622
26.063;2.517106549
26.064;2.52688172
26.065;2.517106549
26.066;2.497556207
26.067;2.47311828
26.068;2.468230694
26.069;2.482893451
26.07;2.507331378
26.071;2.52688172
26.072;2.531769306
26.073;2.512218964
26.074;2.482893451
26.075;2.468230694
26.076;2.47311828
26.077;2.492668622
26.078;2.517106549
26.079;2.52688172
26.08;2.521994135
26.081;2.497556207
26.082;2.47311828
26.083;2.463343109
26.084;2.478005865
26.085;2.502443793
26.086;2.517106549
26.087;2.52688172
26.088;2.507331378
26.089;2.482893451
26.09;2.463343109
26.091;2.463343109
26.092;2.478005865
26.093;2.502443793
26.094;2.521994135
26.095;2.517106549
26.096;2.492668622
26.097;2.468230694
26.098;2.453567937
26.099;2.463343109
26.1;2.487781036
26.101;2.507331378
26.102;2.512218964
26.103;2.502443793
26.104;2.47311828
26.105;2.453567937
26.106;2.448680352
26.107;2.468230694
26.108;2.487781036
26.109;2.507331378
26.11;2.507331378
26.111;2.482893451
26.112;2.453567937
26.113;2.438905181
26.114;2.448680352
26.115;2.47311828
26.116;2.492668622
26.117;2.502443793
26.118;2.492668622
26.119;2.468230694
26.12;2.443792766
26.121;2.434017595
26.122;2.453567937
26.123;2.478005865
26.124;2.492668622
26.125;2.497556207
26.126;2.478005865
26.127;2.453567937
26.128;2.42913001
26.129;2.434017595
26.13;2.458455523
26.131;2.482893451
26.132;2.497556207
26.133;2.487781036
26.134;2.463343109
26.135;2.438905181
26.136;2.42913001
26.137;2.443792766
26.138;2.47311828
26.139;2.492668622
26.14;2.497556207
26.141;2.478005865
26.142;2.453567937
26.143;2.434017595
26.144;2.434017595
26.145;2.453567937
26.146;2.478005865
26.147;2.492668622
26.148;2.487781036
26.149;2.468230694
26.15;2.443792766
26.151;2.434017595
26.152;2.443792766
26.153;2.468230694
26.154;2.487781036
26.155;2.497556207
26.156;2.487781036
26.157;2.458455523
26.158;2.438905181
26.159;2.438905181
26.16;2.453567937
26.161;2.478005865
26.162;2.497556207
26.163;2.492668622
26.164;2.47311828
26.165;2.448680352
26.166;2.434017595
26.167;2.443792766
26.168;2.463343109
26.169;2.487781036
26.17;2.497556207
26.171;2.487781036
26.172;2.458455523
26.173;2.434017595
26.174;2.42913001
26.175;2.448680352
26.176;2.468230694
26.177;2.487781036
26.178;2.487781036
26.179;2.468230694
26.18;2.443792766
26.181;2.424242424
26.182;2.42913001
26.183;2.448680352
26.184;2.468230694
26.185;2.482893451
26.186;2.47311828
26.187;2.448680352
26.188;2.424242424
26.189;2.414467253
26.19;2.424242424
26.191;2.448680352
26.192;2.468230694
26.193;2.468230694
26.194;2.453567937
26.195;2.424242424
26.196;2.404692082
26.197;2.404692082
26.198;2.424242424
26.199;2.443792766
26.2;2.458455523
26.201;2.448680352
26.202;2.424242424
26.203;2.394916911
26.204;2.38514174
26.205;2.390029326
26.206;2.414467253
26.207;2.434017595
26.208;2.434017595
26.209;2.419354839
26.21;2.390029326
26.211;2.365591398
26.212;2.360703812
26.213;2.375366569
26.214;2.399804497
26.215;2.414467253
26.216;2.409579668
26.217;2.380254154
26.218;2.350928641
26.219;2.336265885
26.22;2.34115347
26.221;2.355816227
26.222;2.380254154
26.223;2.38514174
26.224;2.370478983
26.225;2.336265885
26.226;2.311827957
26.227;2.2971652
26.228;2.311827957
26.229;2.331378299
26.23;2.346041056
26.231;2.34115347
26.232;2.316715543
26.233;2.282502444
26.234;2.258064516
26.235;2.258064516
26.236;2.277614858
26.237;2.2971652
26.238;2.302052786
26.239;2.287390029
26.24;2.253176931
26.241;2.218963832
26.242;2.204301075
26.243;2.214076246
26.244;2.238514174
26.245;2.253176931
26.246;2.253176931
26.247;2.228739003
26.248;2.189638319
26.249;2.165200391
26.25;2.160312805
26.251;2.179863148
26.252;2.19941349
26.253;2.214076246
26.254;2.19941349
26.255;2.170087977
26.256;2.135874878
26.257;2.116324536
26.258;2.126099707
26.259;2.145650049
26.26;2.170087977
26.261;2.174975562
26.262;2.150537634
26.263;2.116324536
26.264;2.086999022
26.265;2.082111437
26.266;2.101661779
26.267;2.126099707
26.268;2.145650049
26.269;2.135874878
26.27;2.106549365
26.271;2.072336266
26.272;2.052785924
26.273;2.062561095
26.274;2.086999022
26.275;2.11143695
26.276;2.121212121
26.277;2.106549365
26.278;2.072336266
26.279;2.043010753
26.28;2.038123167
26.281;2.057673509
26.282;2.082111437
26.283;2.106549365
26.284;2.106549365
26.285;2.082111437
26.286;2.047898338
26.287;2.028347996
26.288;2.033235582
26.289;2.057673509
26.29;2.086999022
26.291;2.101661779
26.292;2.091886608
26.293;2.057673509
26.294;2.028347996
26.295;2.018572825
26.296;2.038123167
26.297;2.06744868
26.298;2.091886608
26.299;2.091886608
26.3;2.072336266
26.301;2.038123167
26.302;2.018572825
26.303;2.018572825
26.304;2.043010753
26.305;2.06744868
26.306;2.086999022
26.307;2.077223851
26.308;2.052785924
26.309;2.018572825
26.31;2.003910068
26.311;2.018572825
26.312;2.043010753
26.313;2.072336266
26.314;2.077223851
26.315;2.057673509
26.316;2.028347996
26.317;1.999022483
26.318;1.999022483
26.319;2.018572825
26.32;2.047898338
26.321;2.06744868
26.322;2.062561095
26.323;2.033235582
26.324;2.003910068
26.325;1.984359726
26.326;1.989247312
26.327;2.018572825
26.328;2.047898338
26.329;2.057673509
26.33;2.043010753
26.331;2.008797654
26.332;1.979472141
26.333;1.974584555
26.334;1.994134897
26.335;2.023460411
26.336;2.043010753
26.337;2.043010753
26.338;2.023460411
26.339;1.989247312
26.34;1.96969697
26.341;1.974584555
26.342;1.999022483
26.343;2.033235582
26.344;2.043010753
26.345;2.033235582
26.346;2.003910068
26.347;1.974584555
26.348;1.964809384
26.349;1.984359726
26.35;2.013685239
26.351;2.043010753
26.352;2.047898338
26.353;2.028347996
26.354;1.994134897
26.355;1.974584555
26.356;1.974584555
26.357;2.003910068
26.358;2.028347996
26.359;2.047898338
26.36;2.043010753
26.361;2.018572825
26.362;1.989247312
26.363;1.974584555
26.364;1.989247312
26.365;2.018572825
26.366;2.047898338
26.367;2.057673509
26.368;2.038123167
26.369;2.008797654
26.37;1.984359726
26.371;1.984359726
26.372;2.008797654
26.373;2.038123167
26.374;2.057673509
26.375;2.057673509
26.376;2.033235582
26.377;2.003910068
26.378;1.989247312
26.379;1.999022483
26.38;2.028347996
26.381;2.057673509
26.382;2.06744868
26.383;2.057673509
26.384;2.028347996
26.385;2.003910068
26.386;1.999022483
26.387;2.018572825
26.388;2.047898338
26.389;2.072336266
26.39;2.072336266
26.391;2.052785924
26.392;2.023460411
26.393;2.003910068
26.394;2.008797654
26.395;2.038123167
26.396;2.06744868
26.397;2.082111437
26.398;2.072336266
26.399;2.047898338
26.4;2.018572825
26.401;2.008797654
26.402;2.028347996
26.403;2.057673509
26.404;2.082111437
26.405;2.086999022
26.406;2.06744868
26.407;2.043010753
26.408;2.018572825
26.409;2.023460411
26.41;2.047898338
26.411;2.077223851
26.412;2.096774194
26.413;2.091886608
26.414;2.06744868
26.415;2.038123167
26.416;2.028347996
26.417;2.043010753
26.418;2.06744868
26.419;2.096774194
26.42;2.101661779
26.421;2.086999022
26.422;2.057673509
26.423;2.038123167
26.424;2.038123167
26.425;2.057673509
26.426;2.086999022
26.427;2.11143695
26.428;2.106549365
26.429;2.086999022
26.43;2.057673509
26.431;2.047898338
26.432;2.052785924
26.433;2.082111437
26.434;2.106549365
26.435;2.121212121
26.436;2.106549365
26.437;2.082111437
26.438;2.057673509
26.439;2.052785924
26.44;2.072336266
26.441;2.101661779
26.442;2.121212121
26.443;2.121212121
26.444;2.101661779
26.445;2.077223851
26.446;2.057673509
26.447;2.06744868
26.448;2.091886608
26.449;2.121212121
26.45;2.130987292
26.451;2.126099707
26.452;2.096774194
26.453;2.072336266
26.454;2.062561095
26.455;2.082111437
26.456;2.11143695
26.457;2.135874878
26.458;2.140762463
26.459;2.121212121
26.46;2.096774194
26.461;2.072336266
26.462;2.077223851
26.463;2.101661779
26.464;2.135874878
26.465;2.150537634
26.466;2.145650049
26.467;2.121212121
26.468;2.091886608
26.469;2.082111437
26.47;2.096774194
26.471;2.126099707
26.472;2.15542522
26.473;2.160312805
26.474;2.145650049
26.475;2.116324536
26.476;2.091886608
26.477;2.091886608
26.478;2.121212121
26.479;2.150537634
26.48;2.170087977
26.481;2.170087977
26.482;2.145650049
26.483;2.116324536
26.484;2.096774194
26.485;2.11143695
26.486;2.140762463
26.487;2.170087977
26.488;2.184750733
26.489;2.165200391
26.49;2.135874878
26.491;2.11143695
26.492;2.106549365
26.493;2.130987292
26.494;2.160312805
26.495;2.189638319
26.496;2.184750733
26.497;2.165200391
26.498;2.130987292
26.499;2.11143695
26.5;2.121212121
26.501;2.150537634
26.502;2.184750733
26.503;2.19941349
26.504;2.189638319
26.505;2.160312805
26.506;2.130987292
26.507;2.126099707
26.508;2.145650049
26.509;2.174975562
26.51;2.204301075
26.511;2.209188661
26.512;2.189638319
26.513;2.160312805
26.514;2.140762463
26.515;2.145650049
26.516;2.170087977
26.517;2.204301075
26.518;2.223851417
26.519;2.218963832
26.52;2.194525904
26.521;2.160312805
26.522;2.15542522
26.523;2.174975562
26.524;2.204301075
26.525;2.233626588
26.526;2.24340176
26.527;2.223851417
26.528;2.19941349
26.529;2.174975562
26.53;2.179863148
26.531;2.204301075
26.532;2.233626588
26.533;2.262952102
26.534;2.258064516
26.535;2.238514174
26.536;2.209188661
26.537;2.194525904
26.538;2.209188661
26.539;2.24340176
26.54;2.267839687
26.541;2.282502444
26.542;2.272727273
26.543;2.248289345
26.544;2.223851417
26.545;2.223851417
26.546;2.248289345
26.547;2.277614858
26.548;2.306940371
26.549;2.306940371
26.55;2.287390029
26.551;2.262952102
26.552;2.248289345
26.553;2.258064516
26.554;2.287390029
26.555;2.316715543
26.556;2.331378299
26.557;2.326490714
26.558;2.302052786
26.559;2.277614858
26.56;2.277614858
26.561;2.2971652
26.562;2.326490714
26.563;2.350928641
26.564;2.355816227
26.565;2.34115347
26.566;2.316715543
26.567;2.2971652
26.568;2.306940371
26.569;2.331378299
26.57;2.360703812
26.571;2.375366569
26.572;2.370478983
26.573;2.350928641
26.574;2.326490714
26.575;2.321603128
26.576;2.336265885
26.577;2.360703812
26.578;2.38514174
26.579;2.394916911
26.58;2.375366569
26.581;2.355816227
26.582;2.336265885
26.583;2.336265885
26.584;2.355816227
26.585;2.38514174
26.586;2.399804497
26.587;2.399804497
26.588;2.375366569
26.589;2.350928641
26.59;2.34115347
26.591;2.350928641
26.592;2.375366569
26.593;2.399804497
26.594;2.409579668
26.595;2.394916911
26.596;2.370478983
26.597;2.350928641
26.598;2.346041056
26.599;2.360703812
26.6;2.38514174
26.601;2.404692082
26.602;2.404692082
26.603;2.38514174
26.604;2.355816227
26.605;2.34115347
26.606;2.346041056
26.607;2.370478983
26.608;2.390029326
26.609;2.399804497
26.61;2.390029326
26.611;2.365591398
26.612;2.34115347
26.613;2.331378299
26.614;2.346041056
26.615;2.370478983
26.616;2.390029326
26.617;2.390029326
26.618;2.370478983
26.619;2.346041056
26.62;2.321603128
26.621;2.321603128
26.622;2.346041056
26.623;2.365591398
26.624;2.380254154
26.625;2.370478983
26.626;2.346041056
26.627;2.316715543
26.628;2.306940371
26.629;2.316715543
26.63;2.34115347
26.631;2.360703812
26.632;2.365591398
26.633;2.346041056
26.634;2.316715543
26.635;2.292277615
26.636;2.292277615
26.637;2.311827957
26.638;2.336265885
26.639;2.350928641
26.64;2.346041056
26.641;2.321603128
26.642;2.287390029
26.643;2.272727273
26.644;2.282502444
26.645;2.306940371
26.646;2.326490714
26.647;2.336265885
26.648;2.321603128
26.649;2.292277615
26.65;2.262952102
26.651;2.262952102
26.652;2.277614858
26.653;2.302052786
26.654;2.321603128
26.655;2.316715543
26.656;2.2971652
26.657;2.262952102
26.658;2.248289345
26.659;2.253176931
26.66;2.277614858
26.661;2.302052786
26.662;2.311827957
26.663;2.302052786
26.664;2.272727273
26.665;2.248289345
26.666;2.238514174
26.667;2.258064516
26.668;2.282502444
26.669;2.302052786
26.67;2.302052786
26.671;2.282502444
26.672;2.253176931
26.673;2.233626588
26.674;2.233626588
26.675;2.258064516
26.676;2.287390029
26.677;2.302052786
26.678;2.292277615
26.679;2.262952102
26.68;2.238514174
26.681;2.223851417
26.682;2.24340176
26.683;2.267839687
26.684;2.292277615
26.685;2.2971652
26.686;2.277614858
26.687;2.248289345
26.688;2.223851417
26.689;2.223851417
26.69;2.248289345
26.691;2.272727273
26.692;2.292277615
26.693;2.287390029
26.694;2.258064516
26.695;2.233626588
26.696;2.218963832
26.697;2.228739003
26.698;2.258064516
26.699;2.277614858
26.7;2.287390029
26.701;2.267839687
26.702;2.238514174
26.703;2.214076246
26.704;2.214076246
26.705;2.233626588
26.706;2.258064516
26.707;2.277614858
26.708;2.272727273
26.709;2.253176931
26.71;2.223851417
26.711;2.204301075
26.712;2.209188661
26.713;2.238514174
26.714;2.258064516
26.715;2.272727273
26.716;2.258064516
26.717;2.228739003
26.718;2.19941349
26.719;2.194525904
26.72;2.209188661
26.721;2.238514174
26.722;2.253176931
26.723;2.258064516
26.724;2.233626588
26.725;2.204301075
26.726;2.184750733
26.727;2.184750733
26.728;2.209188661
26.729;2.233626588
26.73;2.248289345
26.731;2.233626588
26.732;2.209188661
26.733;2.179863148
26.734;2.165200391
26.735;2.179863148
26.736;2.204301075
26.737;2.228739003
26.738;2.228739003
26.739;2.209188661
26.74;2.179863148
26.741;2.15542522
26.742;2.150537634
26.743;2.174975562
26.744;2.19941349
26.745;2.214076246
26.746;2.204301075
26.747;2.179863148
26.748;2.150537634
26.749;2.130987292
26.75;2.140762463
26.751;2.165200391
26.752;2.189638319
26.753;2.194525904
26.754;2.174975562
26.755;2.145650049
26.756;2.116324536
26.757;2.11143695
26.758;2.130987292
26.759;2.15542522
26.76;2.174975562
26.761;2.165200391
26.762;2.140762463
26.763;2.106549365
26.764;2.086999022
26.765;2.091886608
26.766;2.116324536
26.767;2.145650049
26.768;2.150537634
26.769;2.135874878
26.77;2.101661779
26.771;2.06744868
26.772;2.062561095
26.773;2.077223851
26.774;2.101661779
26.775;2.126099707
26.776;2.126099707
26.777;2.096774194
26.778;2.062561095
26.779;2.038123167
26.78;2.038123167
26.781;2.062561095
26.782;2.091886608
26.783;2.101661779
26.784;2.091886608
26.785;2.057673509
26.786;2.023460411
26.787;2.013685239
26.788;2.028347996
26.789;2.057673509
26.79;2.077223851
26.791;2.082111437
26.792;2.057673509
26.793;2.023460411
26.794;1.994134897
26.795;1.994134897
26.796;2.018572825
26.797;2.047898338
26.798;2.062561095
26.799;2.057673509
26.8;2.028347996
26.801;1.989247312
26.802;1.974584555
26.803;1.989247312
26.804;2.018572825
26.805;2.043010753
26.806;2.052785924
26.807;2.033235582
26.808;1.999022483
26.809;1.96969697
26.81;1.964809384
26.811;1.989247312
26.812;2.023460411
26.813;2.043010753
26.814;2.043010753
26.815;2.013685239
26.816;1.979472141
26.817;1.959921799
26.818;1.96969697
26.819;2.003910068
26.82;2.033235582
26.821;2.043010753
26.822;2.033235582
26.823;1.999022483
26.824;1.96969697
26.825;1.964809384
26.826;1.984359726
26.827;2.018572825
26.828;2.043010753
26.829;2.047898338
26.83;2.023460411
26.831;1.989247312
26.832;1.964809384
26.833;1.974584555
26.834;2.003910068
26.835;2.038123167
26.836;2.052785924
26.837;2.043010753
26.838;2.018572825
26.839;1.989247312
26.84;1.974584555
26.841;1.994134897
26.842;2.028347996
26.843;2.057673509
26.844;2.062561095
26.845;2.047898338
26.846;2.013685239
26.847;1.989247312
26.848;1.994134897
26.849;2.018572825
26.85;2.052785924
26.851;2.072336266
26.852;2.06744868
26.853;2.043010753
26.854;2.013685239
26.855;1.999022483
26.856;2.013685239
26.857;2.043010753
26.858;2.072336266
26.859;2.082111437
26.86;2.072336266
26.861;2.038123167
26.862;2.013685239
26.863;2.013685239
26.864;2.038123167
26.865;2.06744868
26.866;2.091886608
26.867;2.086999022
26.868;2.06744868
26.869;2.033235582
26.87;2.018572825
26.871;2.028347996
26.872;2.057673509
26.873;2.086999022
26.874;2.101661779
26.875;2.086999022
26.876;2.057673509
26.877;2.033235582
26.878;2.023460411
26.879;2.047898338
26.88;2.077223851
26.881;2.096774194
26.882;2.101661779
26.883;2.077223851
26.884;2.047898338
26.885;2.028347996
26.886;2.033235582
26.887;2.057673509
26.888;2.086999022
26.889;2.101661779
26.89;2.091886608
26.891;2.06744868
26.892;2.038123167
26.893;2.028347996
26.894;2.043010753
26.895;2.072336266
26.896;2.096774194
26.897;2.101661779
26.898;2.082111437
26.899;2.047898338
26.9;2.023460411
26.901;2.023460411
26.902;2.047898338
26.903;2.077223851
26.904;2.096774194
26.905;2.086999022
26.906;2.062561095
26.907;2.033235582
26.908;2.013685239
26.909;2.028347996
26.91;2.052785924
26.911;2.082111437
26.912;2.086999022
26.913;2.072336266
26.914;2.038123167
26.915;2.013685239
26.916;2.008797654
26.917;2.028347996
26.918;2.057673509
26.919;2.077223851
26.92;2.072336266
26.921;2.047898338
26.922;2.013685239
26.923;1.994134897
26.924;2.003910068
26.925;2.028347996
26.926;2.057673509
26.927;2.06744868
26.928;2.052785924
26.929;2.023460411
26.93;1.989247312
26.931;1.984359726
26.932;2.003910068
26.933;2.028347996
26.934;2.052785924
26.935;2.052785924
26.936;2.028347996
26.937;1.994134897
26.938;1.974584555
26.939;1.974584555
26.94;2.003910068
26.941;2.028347996
26.942;2.043010753
26.943;2.033235582
26.944;2.003910068
26.945;1.96969697
26.946;1.959921799
26.947;1.974584555
26.948;2.003910068
26.949;2.028347996
26.95;2.033235582
26.951;2.013685239
26.952;1.979472141
26.953;1.955034213
26.954;1.955034213
26.955;1.979472141
26.956;2.008797654
26.957;2.028347996
26.958;2.018572825
26.959;1.989247312
26.96;1.959921799
26.961;1.940371457
26.962;1.955034213
26.963;1.984359726
26.964;2.013685239
26.965;2.018572825
26.966;2.003910068
26.967;1.96969697
26.968;1.945259042
26.969;1.940371457
26.97;1.964809384
26.971;1.994134897
26.972;2.013685239
26.973;2.008797654
26.974;1.989247312
26.975;1.955034213
26.976;1.935483871
26.977;1.945259042
26.978;1.974584555
26.979;2.003910068
26.98;2.013685239
26.981;1.999022483
26.982;1.96969697
26.983;1.945259042
26.984;1.935483871
26.985;1.959921799
26.986;1.989247312
26.987;2.013685239
26.988;2.013685239
26.989;1.994134897
26.99;1.959921799
26.991;1.940371457
26.992;1.945259042
26.993;1.974584555
26.994;2.003910068
26.995;2.018572825
26.996;2.008797654
26.997;1.979472141
26.998;1.950146628
26.999;1.940371457
27;1.959921799
27.001;1.989247312
27.002;2.013685239
27.003;2.023460411
27.004;1.999022483
27.005;1.96969697
27.006;1.950146628
27.007;1.950146628
27.008;1.974584555
27.009;2.008797654
27.01;2.028347996
27.011;2.018572825
27.012;1.994134897
27.013;1.959921799
27.014;1.950146628
27.015;1.964809384
27.016;1.994134897
27.017;2.023460411
27.018;2.028347996
27.019;2.013685239
27.02;1.984359726
27.021;1.959921799
27.022;1.955034213
27.023;1.979472141
27.024;2.008797654
27.025;2.033235582
27.026;2.028347996
27.027;2.003910068
27.028;1.974584555
27.029;1.959921799
27.03;1.96969697
27.031;1.999022483
27.032;2.023460411
27.033;2.038123167
27.034;2.023460411
27.035;1.994134897
27.036;1.96969697
27.037;1.964809384
27.038;1.984359726
27.039;2.013685239
27.04;2.038123167
27.041;2.038123167
27.042;2.013685239
27.043;1.984359726
27.044;1.964809384
27.045;1.96969697
27.046;1.999022483
27.047;2.023460411
27.048;2.038123167
27.049;2.028347996
27.05;2.003910068
27.051;1.974584555
27.052;1.964809384
27.053;1.979472141
27.054;2.008797654
27.055;2.033235582
27.056;2.038123167
27.057;2.018572825
27.058;1.989247312
27.059;1.964809384
27.06;1.96969697
27.061;1.989247312
27.062;2.018572825
27.063;2.033235582
27.064;2.028347996
27.065;2.003910068
27.066;1.974584555
27.067;1.959921799
27.068;1.96969697
27.069;1.999022483
27.07;2.023460411
27.071;2.033235582
27.072;2.018572825
27.073;1.984359726
27.074;1.959921799
27.075;1.955034213
27.076;1.979472141
27.077;2.003910068
27.078;2.028347996
27.079;2.023460411
27.08;1.994134897
27.081;1.964809384
27.082;1.945259042
27.083;1.955034213
27.084;1.984359726
27.085;2.008797654
27.086;2.018572825
27.087;2.008797654
27.088;1.979472141
27.089;1.950146628
27.09;1.940371457
27.091;1.959921799
27.092;1.984359726
27.093;2.008797654
27.094;2.008797654
27.095;1.984359726
27.096;1.950146628
27.097;1.930596285
27.098;1.935483871
27.099;1.959921799
27.1;1.989247312
27.101;2.003910068
27.102;1.989247312
27.103;1.959921799
27.104;1.930596285
27.105;1.920821114
27.106;1.935483871
27.107;1.964809384
27.108;1.984359726
27.109;1.989247312
27.11;1.96969697
27.111;1.935483871
27.112;1.911045943
27.113;1.915933529
27.114;1.935483871
27.115;1.964809384
27.116;1.984359726
27.117;1.974584555
27.118;1.945259042
27.119;1.911045943
27.12;1.901270772
27.121;1.911045943
27.122;1.940371457
27.123;1.964809384
27.124;1.974584555
27.125;1.955034213
27.126;1.920821114
27.127;1.896383187
27.128;1.891495601
27.129;1.911045943
27.13;1.940371457
27.131;1.964809384
27.132;1.959921799
27.133;1.930596285
27.134;1.901270772
27.135;1.88172043
27.136;1.891495601
27.137;1.920821114
27.138;1.945259042
27.139;1.955034213
27.14;1.945259042
27.141;1.911045943
27.142;1.88172043
27.143;1.876832845
27.144;1.896383187
27.145;1.9257087
27.146;1.950146628
27.147;1.945259042
27.148;1.920821114
27.149;1.891495601
27.15;1.871945259
27.151;1.876832845
27.152;1.901270772
27.153;1.930596285
27.154;1.945259042
27.155;1.935483871
27.156;1.901270772
27.157;1.871945259
27.158;1.862170088
27.159;1.88172043
27.16;1.911045943
27.161;1.935483871
27.162;1.935483871
27.163;1.915933529
27.164;1.88172043
27.165;1.862170088
27.166;1.862170088
27.167;1.886608016
27.168;1.915933529
27.169;1.935483871
27.17;1.9257087
27.171;1.896383187
27.172;1.867057674
27.173;1.852394917
27.174;1.867057674
27.175;1.896383187
27.176;1.920821114
27.177;1.9257087
27.178;1.911045943
27.179;1.876832845
27.18;1.852394917
27.181;1.847507331
27.182;1.871945259
27.183;1.901270772
27.184;1.920821114
27.185;1.915933529
27.186;1.891495601
27.187;1.857282502
27.188;1.842619746
27.189;1.852394917
27.19;1.876832845
27.191;1.906158358
27.192;1.915933529
27.193;1.901270772
27.194;1.871945259
27.195;1.83773216
27.196;1.832844575
27.197;1.852394917
27.198;1.88172043
27.199;1.906158358
27.2;1.906158358
27.201;1.88172043
27.202;1.847507331
27.203;1.827956989
27.204;1.832844575
27.205;1.857282502
27.206;1.886608016
27.207;1.901270772
27.208;1.891495601
27.209;1.857282502
27.21;1.827956989
27.211;1.813294233
27.212;1.832844575
27.213;1.862170088
27.214;1.886608016
27.215;1.891495601
27.216;1.867057674
27.217;1.832844575
27.218;1.808406647
27.219;1.813294233
27.22;1.83773216
27.221;1.867057674
27.222;1.88172043
27.223;1.876832845
27.224;1.842619746
27.225;1.813294233
27.226;1.798631476
27.227;1.813294233
27.228;1.842619746
27.229;1.867057674
27.23;1.871945259
27.231;1.857282502
27.232;1.823069404
27.233;1.793743891
27.234;1.793743891
27.235;1.818181818
27.236;1.842619746
27.237;1.867057674
27.238;1.862170088
27.239;1.832844575
27.24;1.798631476
27.241;1.783968719
27.242;1.793743891
27.243;1.823069404
27.244;1.852394917
27.245;1.862170088
27.246;1.842619746
27.247;1.813294233
27.248;1.783968719
27.249;1.779081134
27.25;1.798631476
27.251;1.832844575
27.252;1.852394917
27.253;1.852394917
27.254;1.827956989
27.255;1.793743891
27.256;1.774193548
27.257;1.779081134
27.258;1.808406647
27.259;1.83773216
27.26;1.852394917
27.261;1.83773216
27.262;1.808406647
27.263;1.774193548
27.264;1.769305963
27.265;1.788856305
27.266;1.818181818
27.267;1.842619746
27.268;1.847507331
27.269;1.827956989
27.27;1.793743891
27.271;1.769305963
27.272;1.774193548
27.273;1.798631476
27.274;1.832844575
27.275;1.847507331
27.276;1.83773216
27.277;1.808406647
27.278;1.774193548
27.279;1.764418377
27.28;1.783968719
27.281;1.813294233
27.282;1.842619746
27.283;1.847507331
27.284;1.827956989
27.285;1.793743891
27.286;1.769305963
27.287;1.769305963
27.288;1.793743891
27.289;1.823069404
27.29;1.847507331
27.291;1.842619746
27.292;1.813294233
27.293;1.779081134
27.294;1.759530792
27.295;1.779081134
27.296;1.808406647
27.297;1.832844575
27.298;1.847507331
27.299;1.827956989
27.3;1.798631476
27.301;1.769305963
27.302;1.764418377
27.303;1.788856305
27.304;1.818181818
27.305;1.842619746
27.306;1.842619746
27.307;1.818181818
27.308;1.783968719
27.309;1.764418377
27.31;1.769305963
27.311;1.803519062
27.312;1.832844575
27.313;1.847507331
27.314;1.832844575
27.315;1.803519062
27.316;1.774193548
27.317;1.764418377
27.318;1.783968719
27.319;1.818181818
27.32;1.842619746
27.321;1.847507331
27.322;1.823069404
27.323;1.793743891
27.324;1.769305963
27.325;1.774193548
27.326;1.798631476
27.327;1.832844575
27.328;1.852394917
27.329;1.842619746
27.33;1.813294233
27.331;1.783968719
27.332;1.774193548
27.333;1.788856305
27.334;1.823069404
27.335;1.847507331
27.336;1.857282502
27.337;1.83773216
27.338;1.808406647
27.339;1.783968719
27.34;1.783968719
27.341;1.808406647
27.342;1.83773216
27.343;1.862170088
27.344;1.857282502
27.345;1.832844575
27.346;1.798631476
27.347;1.783968719
27.348;1.798631476
27.349;1.827956989
27.35;1.862170088
27.351;1.871945259
27.352;1.857282502
27.353;1.827956989
27.354;1.798631476
27.355;1.793743891
27.356;1.818181818
27.357;1.852394917
27.358;1.876832845
27.359;1.876832845
27.36;1.857282502
27.361;1.818181818
27.362;1.803519062
27.363;1.813294233
27.364;1.842619746
27.365;1.871945259
27.366;1.886608016
27.367;1.876832845
27.368;1.847507331
27.369;1.818181818
27.37;1.808406647
27.371;1.827956989
27.372;1.862170088
27.373;1.886608016
27.374;1.891495601
27.375;1.867057674
27.376;1.83773216
27.377;1.813294233
27.378;1.818181818
27.379;1.847507331
27.38;1.876832845
27.381;1.896383187
27.382;1.886608016
27.383;1.857282502
27.384;1.827956989
27.385;1.818181818
27.386;1.832844575
27.387;1.862170088
27.388;1.891495601
27.389;1.901270772
27.39;1.876832845
27.391;1.847507331
27.392;1.818181818
27.393;1.818181818
27.394;1.842619746
27.395;1.876832845
27.396;1.896383187
27.397;1.891495601
27.398;1.862170088
27.399;1.832844575
27.4;1.818181818
27.401;1.827956989
27.402;1.857282502
27.403;1.886608016
27.404;1.896383187
27.405;1.88172043
27.406;1.847507331
27.407;1.818181818
27.408;1.818181818
27.409;1.83773216
27.41;1.867057674
27.411;1.891495601
27.412;1.891495601
27.413;1.862170088
27.414;1.832844575
27.415;1.813294233
27.416;1.818181818
27.417;1.847507331
27.418;1.876832845
27.419;1.891495601
27.42;1.876832845
27.421;1.847507331
27.422;1.818181818
27.423;1.808406647
27.424;1.827956989
27.425;1.857282502
27.426;1.886608016
27.427;1.886608016
27.428;1.862170088
27.429;1.832844575
27.43;1.808406647
27.431;1.813294233
27.432;1.83773216
27.433;1.867057674
27.434;1.886608016
27.435;1.876832845
27.436;1.852394917
27.437;1.818181818
27.438;1.803519062
27.439;1.823069404
27.44;1.852394917
27.441;1.88172043
27.442;1.886608016
27.443;1.867057674
27.444;1.832844575
27.445;1.813294233
27.446;1.813294233
27.447;1.83773216
27.448;1.867057674
27.449;1.891495601
27.45;1.886608016
27.451;1.862170088
27.452;1.827956989
27.453;1.813294233
27.454;1.827956989
27.455;1.857282502
27.456;1.886608016
27.457;1.896383187
27.458;1.88172043
27.459;1.852394917
27.46;1.823069404
27.461;1.823069404
27.462;1.847507331
27.463;1.88172043
27.464;1.906158358
27.465;1.906158358
27.466;1.88172043
27.467;1.852394917
27.468;1.832844575
27.469;1.847507331
27.47;1.871945259
27.471;1.906158358
27.472;1.920821114
27.473;1.911045943
27.474;1.876832845
27.475;1.852394917
27.476;1.847507331
27.477;1.871945259
27.478;1.901270772
27.479;1.9257087
27.48;1.930596285
27.481;1.911045943
27.482;1.88172043
27.483;1.862170088
27.484;1.867057674
27.485;1.896383187
27.486;1.930596285
27.487;1.945259042
27.488;1.940371457
27.489;1.911045943
27.49;1.88172043
27.491;1.871945259
27.492;1.891495601
27.493;1.9257087
27.494;1.955034213
27.495;1.955034213
27.496;1.940371457
27.497;1.911045943
27.498;1.886608016
27.499;1.891495601
27.5;1.915933529
27.501;1.950146628
27.502;1.96969697
27.503;1.959921799
27.504;1.935483871
27.505;1.906158358
27.506;1.896383187
27.507;1.911045943
27.508;1.940371457
27.509;1.964809384
27.51;1.974584555
27.511;1.955034213
27.512;1.930596285
27.513;1.906158358
27.514;1.901270772
27.515;1.9257087
27.516;1.955034213
27.517;1.979472141
27.518;1.974584555
27.519;1.950146628
27.52;1.920821114
27.521;1.901270772
27.522;1.911045943
27.523;1.940371457
27.524;1.96969697
27.525;1.979472141
27.526;1.96969697
27.527;1.935483871
27.528;1.911045943
27.529;1.901270772
27.53;1.920821114
27.531;1.950146628
27.532;1.974584555
27.533;1.974584555
27.534;1.955034213
27.535;1.920821114
27.536;1.896383187
27.537;1.906158358
27.538;1.930596285
27.539;1.959921799
27.54;1.974584555
27.541;1.959921799
27.542;1.930596285
27.543;1.901270772
27.544;1.891495601
27.545;1.911045943
27.546;1.935483871
27.547;1.959921799
27.548;1.964809384
27.549;1.945259042
27.55;1.911045943
27.551;1.886608016
27.552;1.886608016
27.553;1.911045943
27.554;1.940371457
27.555;1.955034213
27.556;1.950146628
27.557;1.920821114
27.558;1.886608016
27.559;1.871945259
27.56;1.886608016
27.561;1.915933529
27.562;1.940371457
27.563;1.950146628
27.564;1.930596285
27.565;1.896383187
27.566;1.867057674
27.567;1.867057674
27.568;1.886608016
27.569;1.915933529
27.57;1.940371457
27.571;1.935483871
27.572;1.906158358
27.573;1.871945259
27.574;1.852394917
27.575;1.867057674
27.576;1.896383187
27.577;1.920821114
27.578;1.930596285
27.579;1.915933529
27.58;1.88172043
27.581;1.857282502
27.582;1.852394917
27.583;1.871945259
27.584;1.901270772
27.585;1.9257087
27.586;1.9257087
27.587;1.901270772
27.588;1.867057674
27.589;1.847507331
27.59;1.857282502
27.591;1.886608016
27.592;1.915933529
27.593;1.930596285
27.594;1.915933529
27.595;1.886608016
27.596;1.857282502
27.597;1.847507331
27.598;1.867057674
27.599;1.901270772
27.6;1.9257087
27.601;1.930596285
27.602;1.911045943
27.603;1.876832845
27.604;1.857282502
27.605;1.862170088
27.606;1.886608016
27.607;1.920821114
27.608;1.935483871
27.609;1.930596285
27.61;1.901270772
27.611;1.871945259
27.612;1.862170088
27.613;1.876832845
27.614;1.911045943
27.615;1.940371457
27.616;1.945259042
27.617;1.9257087
27.618;1.896383187
27.619;1.871945259
27.62;1.876832845
27.621;1.901270772
27.622;1.935483871
27.623;1.955034213
27.624;1.950146628
27.625;1.920821114
27.626;1.891495601
27.627;1.876832845
27.628;1.891495601
27.629;1.920821114
27.63;1.950146628
27.631;1.959921799
27.632;1.945259042
27.633;1.915933529
27.634;1.891495601
27.635;1.886608016
27.636;1.911045943
27.637;1.945259042
27.638;1.964809384
27.639;1.964809384
27.64;1.940371457
27.641;1.911045943
27.642;1.891495601
27.643;1.901270772
27.644;1.930596285
27.645;1.959921799
27.646;1.974584555
27.647;1.964809384
27.648;1.930596285
27.649;1.906158358
27.65;1.896383187
27.651;1.920821114
27.652;1.950146628
27.653;1.974584555
27.654;1.974584555
27.655;1.955034213
27.656;1.920821114
27.657;1.906158358
27.658;1.911045943
27.659;1.935483871
27.66;1.964809384
27.661;1.984359726
27.662;1.974584555
27.663;1.945259042
27.664;1.911045943
27.665;1.906158358
27.666;1.920821114
27.667;1.950146628
27.668;1.974584555
27.669;1.979472141
27.67;1.964809384
27.671;1.930596285
27.672;1.906158358
27.673;1.906158358
27.674;1.930596285
27.675;1.959921799
27.676;1.979472141
27.677;1.974584555
27.678;1.945259042
27.679;1.915933529
27.68;1.901270772
27.681;1.915933529
27.682;1.945259042
27.683;1.96969697
27.684;1.979472141
27.685;1.959921799
27.686;1.930596285
27.687;1.901270772
27.688;1.901270772
27.689;1.920821114
27.69;1.950146628
27.691;1.96969697
27.692;1.96969697
27.693;1.940371457
27.694;1.911045943
27.695;1.891495601
27.696;1.901270772
27.697;1.930596285
27.698;1.955034213
27.699;1.964809384
27.7;1.955034213
27.701;1.920821114
27.702;1.891495601
27.703;1.886608016
27.704;1.906158358
27.705;1.935483871
27.706;1.955034213
27.707;1.959921799
27.708;1.935483871
27.709;1.901270772
27.71;1.876832845
27.711;1.886608016
27.712;1.911045943
27.713;1.940371457
27.714;1.955034213
27.715;1.940371457
27.716;1.911045943
27.717;1.88172043
27.718;1.871945259
27.719;1.886608016
27.72;1.915933529
27.721;1.940371457
27.722;1.945259042
27.723;1.9257087
27.724;1.891495601
27.725;1.867057674
27.726;1.871945259
27.727;1.896383187
27.728;1.9257087
27.729;1.945259042
27.73;1.935483871
27.731;1.906158358
27.732;1.876832845
27.733;1.862170088
27.734;1.876832845
27.735;1.906158358
27.736;1.935483871
27.737;1.940371457
27.738;1.9257087
27.739;1.891495601
27.74;1.867057674
27.741;1.867057674
27.742;1.891495601
27.743;1.920821114
27.744;1.940371457
27.745;1.940371457
27.746;1.911045943
27.747;1.88172043
27.748;1.867057674
27.749;1.876832845
27.75;1.906158358
27.751;1.935483871
27.752;1.945259042
27.753;1.935483871
27.754;1.906158358
27.755;1.876832845
27.756;1.871945259
27.757;1.896383187
27.758;1.9257087
27.759;1.950146628
27.76;1.950146628
27.761;1.930596285
27.762;1.896383187
27.763;1.876832845
27.764;1.886608016
27.765;1.915933529
27.766;1.945259042
27.767;1.964809384
27.768;1.950146628
27.769;1.920821114
27.77;1.891495601
27.771;1.886608016
27.772;1.906158358
27.773;1.940371457
27.774;1.964809384
27.775;1.96969697
27.776;1.950146628
27.777;1.920821114
27.778;1.896383187
27.779;1.901270772
27.78;1.930596285
27.781;1.959921799
27.782;1.974584555
27.783;1.96969697
27.784;1.945259042
27.785;1.915933529
27.786;1.901270772
27.787;1.920821114
27.788;1.950146628
27.789;1.979472141
27.79;1.984359726
27.791;1.96969697
27.792;1.940371457
27.793;1.915933529
27.794;1.915933529
27.795;1.940371457
27.796;1.96969697
27.797;1.989247312
27.798;1.984359726
27.799;1.959921799
27.8;1.930596285
27.801;1.915933529
27.802;1.930596285
27.803;1.959921799
27.804;1.984359726
27.805;1.994134897
27.806;1.984359726
27.807;1.950146628
27.808;1.9257087
27.809;1.920821114
27.81;1.945259042
27.811;1.96969697
27.812;1.994134897
27.813;1.994134897
27.814;1.96969697
27.815;1.940371457
27.816;1.920821114
27.817;1.9257087
27.818;1.955034213
27.819;1.984359726
27.82;1.999022483
27.821;1.984359726
27.822;1.955034213
27.823;1.9257087
27.824;1.915933529
27.825;1.935483871
27.826;1.964809384
27.827;1.989247312
27.828;1.989247312
27.829;1.96969697
27.83;1.935483871
27.831;1.915933529
27.832;1.920821114
27.833;1.945259042
27.834;1.974584555
27.835;1.989247312
27.836;1.979472141
27.837;1.955034213
27.838;1.920821114
27.839;1.911045943
27.84;1.9257087
27.841;1.955034213
27.842;1.979472141
27.843;1.984359726
27.844;1.964809384
27.845;1.935483871
27.846;1.906158358
27.847;1.911045943
27.848;1.935483871
27.849;1.959921799
27.85;1.979472141
27.851;1.974584555
27.852;1.945259042
27.853;1.915933529
27.854;1.901270772
27.855;1.915933529
27.856;1.945259042
27.857;1.96969697
27.858;1.979472141
27.859;1.964809384
27.86;1.935483871
27.861;1.906158358
27.862;1.906158358
27.863;1.9257087
27.864;1.955034213
27.865;1.979472141
27.866;1.974584555
27.867;1.950146628
27.868;1.915933529
27.869;1.901270772
27.87;1.911045943
27.871;1.940371457
27.872;1.96969697
27.873;1.984359726
27.874;1.96969697
27.875;1.940371457
27.876;1.911045943
27.877;1.906158358
27.878;1.9257087
27.879;1.955034213
27.88;1.979472141
27.881;1.984359726
27.882;1.959921799
27.883;1.9257087
27.884;1.906158358
27.885;1.915933529
27.886;1.940371457
27.887;1.96969697
27.888;1.984359726
27.889;1.974584555
27.89;1.950146628
27.891;1.920821114
27.892;1.911045943
27.893;1.930596285
27.894;1.955034213
27.895;1.984359726
27.896;1.989247312
27.897;1.96969697
27.898;1.940371457
27.899;1.915933529
27.9;1.915933529
27.901;1.945259042
27.902;1.974584555
27.903;1.989247312
27.904;1.984359726
27.905;1.959921799
27.906;1.930596285
27.907;1.915933529
27.908;1.930596285
27.909;1.959921799
27.91;1.989247312
27.911;1.994134897
27.912;1.979472141
27.913;1.950146628
27.914;1.9257087
27.915;1.9257087
27.916;1.945259042
27.917;1.974584555
27.918;1.999022483
27.919;1.994134897
27.92;1.96969697
27.921;1.940371457
27.922;1.9257087
27.923;1.935483871
27.924;1.964809384
27.925;1.989247312
27.926;2.003910068
27.927;1.989247312
27.928;1.959921799
27.929;1.935483871
27.93;1.9257087
27.931;1.945259042
27.932;1.979472141
27.933;1.999022483
27.934;2.003910068
27.935;1.979472141
27.936;1.950146628
27.937;1.930596285
27.938;1.935483871
27.939;1.959921799
27.94;1.989247312
27.941;2.003910068
27.942;1.994134897
27.943;1.964809384
27.944;1.940371457
27.945;1.930596285
27.946;1.950146628
27.947;1.979472141
27.948;1.999022483
27.949;2.003910068
27.95;1.984359726
27.951;1.955034213
27.952;1.930596285
27.953;1.935483871
27.954;1.959921799
27.955;1.989247312
27.956;2.003910068
27.957;1.999022483
27.958;1.974584555
27.959;1.945259042
27.96;1.930596285
27.961;1.945259042
27.962;1.96969697
27.963;1.999022483
27.964;2.003910068
27.965;1.989247312
27.966;1.955034213
27.967;1.930596285
27.968;1.930596285
27.969;1.955034213
27.97;1.984359726
27.971;2.003910068
27.972;1.999022483
27.973;1.974584555
27.974;1.945259042
27.975;1.930596285
27.976;1.940371457
27.977;1.964809384
27.978;1.994134897
27.979;2.003910068
27.98;1.989247312
27.981;1.959921799
27.982;1.930596285
27.983;1.9257087
27.984;1.945259042
27.985;1.974584555
27.986;1.994134897
27.987;1.999022483
27.988;1.974584555
27.989;1.945259042
27.99;1.9257087
27.991;1.930596285
27.992;1.959921799
27.993;1.984359726
27.994;1.999022483
27.995;1.989247312
27.996;1.959921799
27.997;1.930596285
27.998;1.9257087
27.999;1.940371457
28;1.96969697
28.001;1.994134897
28.002;1.994134897
28.003;1.974584555
28.004;1.945259042
28.005;1.9257087
28.006;1.9257087
28.007;1.950146628
28.008;1.979472141
28.009;1.999022483
28.01;1.994134897
28.011;1.964809384
28.012;1.935483871
28.013;1.920821114
28.014;1.935483871
28.015;1.964809384
28.016;1.989247312
28.017;1.994134897
28.018;1.979472141
28.019;1.950146628
28.02;1.9257087
28.021;1.9257087
28.022;1.950146628
28.023;1.974584555
28.024;1.999022483
28.025;1.994134897
28.026;1.964809384
28.027;1.935483871
28.028;1.920821114
28.029;1.930596285
28.03;1.959921799
28.031;1.989247312
28.032;1.999022483
28.033;1.984359726
28.034;1.955034213
28.035;1.930596285
28.036;1.920821114
28.037;1.940371457
28.038;1.974584555
28.039;1.994134897
28.04;1.994134897
28.041;1.96969697
28.042;1.940371457
28.043;1.9257087
28.044;1.930596285
28.045;1.955034213
28.046;1.984359726
28.047;1.999022483
28.048;1.989247312
28.049;1.959921799
28.05;1.930596285
28.051;1.9257087
28.052;1.940371457
28.053;1.96969697
28.054;1.994134897
28.055;1.999022483
28.056;1.979472141
28.057;1.950146628
28.058;1.9257087
28.059;1.930596285
28.06;1.955034213
28.061;1.984359726
28.062;2.003910068
28.063;1.994134897
28.064;1.96969697
28.065;1.940371457
28.066;1.9257087
28.067;1.945259042
28.068;1.96969697
28.069;1.994134897
28.07;2.003910068
28.071;1.984359726
28.072;1.955034213
28.073;1.930596285
28.074;1.935483871
28.075;1.955034213
28.076;1.984359726
28.077;2.003910068
28.078;1.999022483
28.079;1.974584555
28.08;1.945259042
28.081;1.930596285
28.082;1.940371457
28.083;1.96969697
28.084;1.994134897
28.085;2.003910068
28.086;1.994134897
28.087;1.959921799
28.088;1.935483871
28.089;1.930596285
28.09;1.955034213
28.091;1.984359726
28.092;2.003910068
28.093;2.003910068
28.094;1.979472141
28.095;1.950146628
28.096;1.930596285
28.097;1.935483871
28.098;1.964809384
28.099;1.994134897
28.1;2.008797654
28.101;1.994134897
28.102;1.964809384
28.103;1.935483871
28.104;1.930596285
28.105;1.950146628
28.106;1.979472141
28.107;2.003910068
28.108;2.003910068
28.109;1.984359726
28.11;1.955034213
28.111;1.935483871
28.112;1.935483871
28.113;1.964809384
28.114;1.994134897
28.115;2.008797654
28.116;1.999022483
28.117;1.974584555
28.118;1.945259042
28.119;1.935483871
28.12;1.950146628
28.121;1.979472141
28.122;2.008797654
28.123;2.013685239
28.124;1.994134897
28.125;1.964809384
28.126;1.940371457
28.127;1.940371457
28.128;1.964809384
28.129;1.999022483
28.13;2.018572825
28.131;2.013685239
28.132;1.989247312
28.133;1.959921799
28.134;1.945259042
28.135;1.955034213
28.136;1.984359726
28.137;2.013685239
28.138;2.028347996
28.139;2.013685239
28.14;1.984359726
28.141;1.955034213
28.142;1.955034213
28.143;1.979472141
28.144;2.008797654
28.145;2.033235582
28.146;2.033235582
28.147;2.008797654
28.148;1.979472141
28.149;1.959921799
28.15;1.974584555
28.151;1.999022483
28.152;2.028347996
28.153;2.047898338
28.154;2.033235582
28.155;2.008797654
28.156;1.979472141
28.157;1.96969697
28.158;1.994134897
28.159;2.028347996
28.16;2.052785924
28.161;2.057673509
28.162;2.038123167
28.163;2.003910068
28.164;1.984359726
28.165;1.989247312
28.166;2.023460411
28.167;2.052785924
28.168;2.072336266
28.169;2.062561095
28.17;2.038123167
28.171;2.008797654
28.172;1.999022483
28.173;2.018572825
28.174;2.047898338
28.175;2.077223851
28.176;2.086999022
28.177;2.06744868
28.178;2.038123167
28.179;2.013685239
28.18;2.018572825
28.181;2.043010753
28.182;2.077223851
28.183;2.101661779
28.184;2.096774194
28.185;2.072336266
28.186;2.043010753
28.187;2.033235582
28.188;2.043010753
28.189;2.077223851
28.19;2.106549365
28.191;2.121212121
28.192;2.106549365
28.193;2.077223851
28.194;2.047898338
28.195;2.047898338
28.196;2.077223851
28.197;2.11143695
28.198;2.130987292
28.199;2.135874878
28.2;2.11143695
28.201;2.082111437
28.202;2.062561095
28.203;2.077223851
28.204;2.106549365
28.205;2.140762463
28.206;2.15542522
28.207;2.145650049
28.208;2.116324536
28.209;2.086999022
28.21;2.082111437
28.211;2.106549365
28.212;2.140762463
28.213;2.170087977
28.214;2.170087977
28.215;2.150537634
28.216;2.116324536
28.217;2.101661779
28.218;2.106549365
28.219;2.135874878
28.22;2.170087977
28.221;2.189638319
28.222;2.179863148
28.223;2.15542522
28.224;2.126099707
28.225;2.116324536
28.226;2.135874878
28.227;2.170087977
28.228;2.19941349
28.229;2.204301075
28.23;2.189638319
28.231;2.160312805
28.232;2.135874878
28.233;2.140762463
28.234;2.165200391
28.235;2.19941349
28.236;2.218963832
28.237;2.214076246
28.238;2.194525904
28.239;2.165200391
28.24;2.150537634
28.241;2.165200391
28.242;2.194525904
28.243;2.223851417
28.244;2.238514174
28.245;2.218963832
28.246;2.194525904
28.247;2.170087977
28.248;2.165200391
28.249;2.189638319
28.25;2.223851417
28.251;2.24340176
28.252;2.24340176
28.253;2.223851417
28.254;2.194525904
28.255;2.174975562
28.256;2.189638319
28.257;2.218963832
28.258;2.24340176
28.259;2.258064516
28.26;2.248289345
28.261;2.218963832
28.262;2.194525904
28.263;2.189638319
28.264;2.209188661
28.265;2.238514174
28.266;2.262952102
28.267;2.262952102
28.268;2.24340176
28.269;2.218963832
28.27;2.19941349
28.271;2.204301075
28.272;2.228739003
28.273;2.262952102
28.274;2.272727273
28.275;2.267839687
28.276;2.238514174
28.277;2.214076246
28.278;2.204301075
28.279;2.223851417
28.28;2.248289345
28.281;2.277614858
28.282;2.282502444
28.283;2.262952102
28.284;2.233626588
28.285;2.214076246
28.286;2.214076246
28.287;2.238514174
28.288;2.267839687
28.289;2.282502444
28.29;2.282502444
28.291;2.253176931
28.292;2.228739003
28.293;2.214076246
28.294;2.228739003
28.295;2.253176931
28.296;2.282502444
28.297;2.292277615
28.298;2.272727273
28.299;2.24340176
28.3;2.223851417
28.301;2.218963832
28.302;2.24340176
28.303;2.272727273
28.304;2.292277615
28.305;2.287390029
28.306;2.262952102
28.307;2.233626588
28.308;2.218963832
28.309;2.228739003
28.31;2.253176931
28.311;2.277614858
28.312;2.292277615
28.313;2.277614858
28.314;2.253176931
28.315;2.223851417
28.316;2.218963832
28.317;2.238514174
28.318;2.262952102
28.319;2.282502444
28.32;2.287390029
28.321;2.262952102
28.322;2.233626588
28.323;2.214076246
28.324;2.218963832
28.325;2.24340176
28.326;2.272727273
28.327;2.282502444
28.328;2.272727273
28.329;2.248289345
28.33;2.218963832
28.331;2.209188661
28.332;2.223851417
28.333;2.253176931
28.334;2.272727273
28.335;2.277614858
28.336;2.258064516
28.337;2.228739003
28.338;2.204301075
28.339;2.204301075
28.34;2.228739003
28.341;2.253176931
28.342;2.267839687
28.343;2.262952102
28.344;2.233626588
28.345;2.204301075
28.346;2.189638319
28.347;2.204301075
28.348;2.228739003
28.349;2.253176931
28.35;2.258064516
28.351;2.24340176
28.352;2.214076246
28.353;2.189638319
28.354;2.184750733
28.355;2.204301075
28.356;2.228739003
28.357;2.248289345
28.358;2.24340176
28.359;2.218963832
28.36;2.189638319
28.361;2.170087977
28.362;2.179863148
28.363;2.204301075
28.364;2.228739003
28.365;2.238514174
28.366;2.218963832
28.367;2.189638319
28.368;2.165200391
28.369;2.160312805
28.37;2.174975562
28.371;2.19941349
28.372;2.218963832
28.373;2.218963832
28.374;2.19941349
28.375;2.165200391
28.376;2.145650049
28.377;2.150537634
28.378;2.174975562
28.379;2.19941349
28.38;2.214076246
28.381;2.19941349
28.382;2.170087977
28.383;2.140762463
28.384;2.130987292
28.385;2.145650049
28.386;2.170087977
28.387;2.194525904
28.388;2.19941349
28.389;2.174975562
28.39;2.145650049
28.391;2.121212121
28.392;2.121212121
28.393;2.145650049
28.394;2.170087977
28.395;2.189638319
28.396;2.179863148
28.397;2.150537634
28.398;2.121212121
28.399;2.106549365
28.4;2.121212121
28.401;2.145650049
28.402;2.170087977
28.403;2.174975562
28.404;2.160312805
28.405;2.130987292
28.406;2.101661779
28.407;2.101661779
28.408;2.121212121
28.409;2.150537634
28.41;2.170087977
28.411;2.165200391
28.412;2.140762463
28.413;2.106549365
28.414;2.086999022
28.415;2.101661779
28.416;2.126099707
28.417;2.15542522
28.418;2.165200391
28.419;2.150537634
28.42;2.121212121
28.421;2.091886608
28.422;2.086999022
28.423;2.106549365
28.424;2.135874878
28.425;2.15542522
28.426;2.15542522
28.427;2.135874878
28.428;2.101661779
28.429;2.082111437
28.43;2.086999022
28.431;2.116324536
28.432;2.140762463
28.433;2.15542522
28.434;2.145650049
28.435;2.116324536
28.436;2.086999022
28.437;2.077223851
28.438;2.096774194
28.439;2.126099707
28.44;2.150537634
28.441;2.15542522
28.442;2.130987292
28.443;2.101661779
28.444;2.077223851
28.445;2.082111437
28.446;2.101661779
28.447;2.130987292
28.448;2.150537634
28.449;2.140762463
28.45;2.11143695
28.451;2.082111437
28.452;2.072336266
28.453;2.082111437
28.454;2.11143695
28.455;2.135874878
28.456;2.145650049
28.457;2.126099707
28.458;2.091886608
28.459;2.06744868
28.46;2.062561095
28.461;2.086999022
28.462;2.116324536
28.463;2.135874878
28.464;2.130987292
28.465;2.101661779
28.466;2.072336266
28.467;2.052785924
28.468;2.062561095
28.469;2.091886608
28.47;2.121212121
28.471;2.126099707
28.472;2.11143695
28.473;2.077223851
28.474;2.052785924
28.475;2.043010753
28.476;2.062561095
28.477;2.091886608
28.478;2.116324536
28.479;2.11143695
28.48;2.086999022
28.481;2.052785924
28.482;2.033235582
28.483;2.038123167
28.484;2.06744868
28.485;2.096774194
28.486;2.106549365
28.487;2.096774194
28.488;2.062561095
28.489;2.033235582
28.49;2.023460411
28.491;2.038123167
28.492;2.072336266
28.493;2.091886608
28.494;2.096774194
28.495;2.072336266
28.496;2.038123167
28.497;2.013685239
28.498;2.018572825
28.499;2.043010753
28.5;2.072336266
28.501;2.086999022
28.502;2.077223851
28.503;2.047898338
28.504;2.018572825
28.505;2.003910068
28.506;2.018572825
28.507;2.047898338
28.508;2.072336266
28.509;2.082111437
28.51;2.062561095
28.511;2.028347996
28.512;2.003910068
28.513;1.999022483
28.514;2.023460411
28.515;2.052785924
28.516;2.072336266
28.517;2.06744868
28.518;2.043010753
28.519;2.008797654
28.52;1.989247312
28.521;2.003910068
28.522;2.028347996
28.523;2.057673509
28.524;2.06744868
28.525;2.052785924
28.526;2.023460411
28.527;1.994134897
28.528;1.984359726
28.529;2.003910068
28.53;2.038123167
28.531;2.057673509
28.532;2.057673509
28.533;2.033235582
28.534;2.003910068
28.535;1.984359726
28.536;1.989247312
28.537;2.013685239
28.538;2.043010753
28.539;2.057673509
28.54;2.047898338
28.541;2.018572825
28.542;1.984359726
28.543;1.974584555
28.544;1.994134897
28.545;2.023460411
28.546;2.047898338
28.547;2.052785924
28.548;2.033235582
28.549;1.999022483
28.55;1.974584555
28.551;1.979472141
28.552;2.003910068
28.553;2.033235582
28.554;2.052785924
28.555;2.043010753
28.556;2.013685239
28.557;1.984359726
28.558;1.96969697
28.559;1.984359726
28.56;2.013685239
28.561;2.038123167
28.562;2.047898338
28.563;2.028347996
28.564;1.999022483
28.565;1.96969697
28.566;1.96969697
28.567;1.994134897
28.568;2.023460411
28.569;2.043010753
28.57;2.038123167
28.571;2.013685239
28.572;1.984359726
28.573;1.964809384
28.574;1.979472141
28.575;2.003910068
28.576;2.033235582
28.577;2.043010753
28.578;2.028347996
28.579;1.999022483
28.58;1.96969697
28.581;1.96969697
28.582;1.989247312
28.583;2.018572825
28.584;2.043010753
28.585;2.043010753
28.586;2.018572825
28.587;1.989247312
28.588;1.964809384
28.589;1.974584555
28.59;2.003910068
28.591;2.033235582
28.592;2.047898338
28.593;2.038123167
28.594;2.008797654
28.595;1.979472141
28.596;1.96969697
28.597;1.989247312
28.598;2.018572825
28.599;2.043010753
28.6;2.047898338
28.601;2.028347996
28.602;1.999022483
28.603;1.974584555
28.604;1.979472141
28.605;2.008797654
28.606;2.038123167
28.607;2.057673509
28.608;2.047898338
28.609;2.023460411
28.61;1.994134897
28.611;1.984359726
28.612;1.999022483
28.613;2.028347996
28.614;2.057673509
28.615;2.06744868
28.616;2.052785924
28.617;2.018572825
28.618;1.994134897
28.619;1.994134897
28.62;2.023460411
28.621;2.052785924
28.622;2.077223851
28.623;2.072336266
28.624;2.052785924
28.625;2.023460411
28.626;2.008797654
28.627;2.023460411
28.628;2.047898338
28.629;2.082111437
28.63;2.096774194
28.631;2.082111437
28.632;2.057673509
28.633;2.033235582
28.634;2.028347996
28.635;2.052785924
28.636;2.086999022
28.637;2.11143695
28.638;2.11143695
28.639;2.091886608
28.64;2.06744868
28.641;2.047898338
28.642;2.062561095
28.643;2.091886608
28.644;2.121212121
28.645;2.140762463
28.646;2.130987292
28.647;2.106549365
28.648;2.082111437
28.649;2.077223851
28.65;2.096774194
28.651;2.130987292
28.652;2.160312805
28.653;2.165200391
28.654;2.150537634
28.655;2.121212121
28.656;2.101661779
28.657;2.11143695
28.658;2.135874878
28.659;2.170087977
28.66;2.189638319
28.661;2.184750733
28.662;2.165200391
28.663;2.135874878
28.664;2.130987292
28.665;2.145650049
28.666;2.179863148
28.667;2.209188661
28.668;2.214076246
28.669;2.204301075
28.67;2.174975562
28.671;2.15542522
28.672;2.160312805
28.673;2.184750733
28.674;2.214076246
28.675;2.238514174
28.676;2.233626588
28.677;2.214076246
28.678;2.189638319
28.679;2.179863148
28.68;2.194525904
28.681;2.223851417
28.682;2.248289345
28.683;2.258064516
28.684;2.248289345
28.685;2.223851417
28.686;2.19941349
28.687;2.19941349
28.688;2.223851417
28.689;2.253176931
28.69;2.272727273
28.691;2.277614858
28.692;2.258064516
28.693;2.233626588
28.694;2.218963832
28.695;2.228739003
28.696;2.253176931
28.697;2.282502444
28.698;2.302052786
28.699;2.292277615
28.7;2.267839687
28.701;2.24340176
28.702;2.24340176
28.703;2.258064516
28.704;2.287390029
28.705;2.311827957
28.706;2.316715543
28.707;2.306940371
28.708;2.277614858
28.709;2.262952102
28.71;2.272727273
28.711;2.2971652
28.712;2.326490714
28.713;2.346041056
28.714;2.34115347
28.715;2.321603128
28.716;2.2971652
28.717;2.292277615
28.718;2.311827957
28.719;2.336265885
28.72;2.365591398
28.721;2.370478983
28.722;2.360703812
28.723;2.336265885
28.724;2.321603128
28.725;2.326490714
28.726;2.350928641
28.727;2.375366569
28.728;2.399804497
28.729;2.394916911
28.73;2.380254154
28.731;2.360703812
28.732;2.350928641
28.733;2.365591398
28.734;2.390029326
28.735;2.414467253
28.736;2.42913001
28.737;2.419354839
28.738;2.399804497
28.739;2.380254154
28.74;2.38514174
28.741;2.404692082
28.742;2.42913001
28.743;2.448680352
28.744;2.453567937
28.745;2.438905181
28.746;2.419354839
28.747;2.409579668
28.748;2.414467253
28.749;2.438905181
28.75;2.458455523
28.751;2.47311828
28.752;2.468230694
28.753;2.448680352
28.754;2.42913001
28.755;2.42913001
28.756;2.443792766
28.757;2.468230694
28.758;2.487781036
28.759;2.487781036
28.76;2.478005865
28.761;2.458455523
28.762;2.443792766
28.763;2.448680352
28.764;2.468230694
28.765;2.492668622
28.766;2.507331378
28.767;2.502443793
28.768;2.482893451
28.769;2.463343109
28.77;2.458455523
28.771;2.468230694
28.772;2.492668622
28.773;2.512218964
28.774;2.517106549
28.775;2.502443793
28.776;2.487781036
28.777;2.47311828
28.778;2.47311828
28.779;2.492668622
28.78;2.512218964
28.781;2.52688172
28.782;2.52688172
28.783;2.512218964
28.784;2.487781036
28.785;2.482893451
28.786;2.492668622
28.787;2.512218964
28.788;2.531769306
28.789;2.536656891
28.79;2.531769306
28.791;2.507331378
28.792;2.492668622
28.793;2.492668622
28.794;2.507331378
28.795;2.52688172
28.796;2.546432063
28.797;2.546432063
28.798;2.52688172
28.799;2.507331378
28.8;2.497556207
28.801;2.502443793
28.802;2.52688172
28.803;2.541544477
28.804;2.551319648
28.805;2.541544477
28.806;2.52688172
28.807;2.507331378
28.808;2.502443793
28.809;2.517106549
28.81;2.536656891
28.811;2.551319648
28.812;2.551319648
28.813;2.541544477
28.814;2.517106549
28.815;2.502443793
28.816;2.507331378
28.817;2.52688172
28.818;2.541544477
28.819;2.556207234
28.82;2.546432063
28.821;2.52688172
28.822;2.507331378
28.823;2.497556207
28.824;2.507331378
28.825;2.531769306
28.826;2.541544477
28.827;2.546432063
28.828;2.531769306
28.829;2.512218964
28.83;2.492668622
28.831;2.492668622
28.832;2.512218964
28.833;2.531769306
28.834;2.541544477
28.835;2.536656891
28.836;2.517106549
28.837;2.492668622
28.838;2.482893451
28.839;2.492668622
28.84;2.512218964
28.841;2.52688172
28.842;2.531769306
28.843;2.521994135
28.844;2.497556207
28.845;2.478005865
28.846;2.478005865
28.847;2.492668622
28.848;2.512218964
28.849;2.52688172
28.85;2.521994135
28.851;2.502443793
28.852;2.482893451
28.853;2.468230694
28.854;2.478005865
28.855;2.492668622
28.856;2.512218964
28.857;2.521994135
28.858;2.512218964
28.859;2.487781036
28.86;2.468230694
28.861;2.463343109
28.862;2.478005865
28.863;2.502443793
28.864;2.517106549
28.865;2.517106549
28.866;2.497556207
28.867;2.478005865
28.868;2.463343109
28.869;2.468230694
28.87;2.487781036
28.871;2.507331378
28.872;2.517106549
28.873;2.512218964
28.874;2.487781036
28.875;2.47311828
28.876;2.463343109
28.877;2.47311828
28.878;2.497556207
28.879;2.517106549
28.88;2.517106549
28.881;2.507331378
28.882;2.482893451
28.883;2.468230694
28.884;2.47311828
28.885;2.492668622
28.886;2.512218964
28.887;2.52688172
28.888;2.521994135
28.889;2.507331378
28.89;2.482893451
28.891;2.478005865
28.892;2.487781036
28.893;2.507331378
28.894;2.531769306
28.895;2.536656891
28.896;2.521994135
28.897;2.502443793
28.898;2.487781036
28.899;2.492668622
28.9;2.507331378
28.901;2.52688172
28.902;2.546432063
28.903;2.541544477
28.904;2.52688172
28.905;2.507331378
28.906;2.497556207
28.907;2.507331378
28.908;2.52688172
28.909;2.546432063
28.91;2.556207234
28.911;2.546432063
28.912;2.52688172
28.913;2.512218964
28.914;2.512218964
28.915;2.52688172
28.916;2.546432063
28.917;2.561094819
28.918;2.561094819
28.919;2.546432063
28.92;2.52688172
28.921;2.517106549
28.922;2.52688172
28.923;2.541544477
28.924;2.561094819
28.925;2.57086999
28.926;2.565982405
28.927;2.551319648
28.928;2.531769306
28.929;2.52688172
28.93;2.541544477
28.931;2.561094819
28.932;2.575757576
28.933;2.580645161
28.934;2.565982405
28.935;2.551319648
28.936;2.536656891
28.937;2.536656891
28.938;2.556207234
28.939;2.575757576
28.94;2.585532747
28.941;2.580645161
28.942;2.565982405
28.943;2.546432063
28.944;2.536656891
28.945;2.551319648
28.946;2.57086999
28.947;2.585532747
28.948;2.590420332
28.949;2.580645161
28.95;2.561094819
28.951;2.546432063
28.952;2.546432063
28.953;2.561094819
28.954;2.580645161
28.955;2.595307918
28.956;2.590420332
28.957;2.575757576
28.958;2.556207234
28.959;2.546432063
28.96;2.551319648
28.961;2.575757576
28.962;2.590420332
28.963;2.595307918
28.964;2.585532747
28.965;2.57086999
28.966;2.551319648
28.967;2.551319648
28.968;2.561094819
28.969;2.580645161
28.97;2.595307918
28.971;2.595307918
28.972;2.580645161
28.973;2.561094819
28.974;2.546432063
28.975;2.551319648
28.976;2.57086999
28.977;2.585532747
28.978;2.595307918
28.979;2.585532747
28.98;2.57086999
28.981;2.551319648
28.982;2.546432063
28.983;2.561094819
28.984;2.580645161
28.985;2.595307918
28.986;2.595307918
28.987;2.580645161
28.988;2.561094819
28.989;2.546432063
28.99;2.546432063
28.991;2.565982405
28.992;2.585532747
28.993;2.595307918
28.994;2.590420332
28.995;2.57086999
28.996;2.551319648
28.997;2.546432063
28.998;2.556207234
28.999;2.575757576
29;2.590420332
29.001;2.595307918
29.002;2.580645161
29.003;2.561094819
29.004;2.546432063
29.005;2.546432063
29.006;2.565982405
29.007;2.585532747
29.008;2.595307918
29.009;2.595307918
29.01;2.575757576
29.011;2.556207234
29.012;2.546432063
29.013;2.556207234
29.014;2.575757576
29.015;2.590420332
29.016;2.600195503
29.017;2.590420332
29.018;2.57086999
29.019;2.556207234
29.02;2.551319648
29.021;2.565982405
29.022;2.585532747
29.023;2.600195503
29.024;2.595307918
29.025;2.585532747
29.026;2.565982405
29.027;2.551319648
29.028;2.561094819
29.029;2.580645161
29.03;2.595307918
29.031;2.605083089
29.032;2.600195503
29.033;2.575757576
29.034;2.561094819
29.035;2.556207234
29.036;2.57086999
29.037;2.590420332
29.038;2.605083089
29.039;2.605083089
29.04;2.595307918
29.041;2.575757576
29.042;2.561094819
29.043;2.565982405
29.044;2.580645161
29.045;2.600195503
29.046;2.609970674
29.047;2.605083089
29.048;2.590420332
29.049;2.57086999
29.05;2.565982405
29.051;2.575757576
29.052;2.595307918
29.053;2.609970674
29.054;2.61485826
29.055;2.600195503
29.056;2.580645161
29.057;2.57086999
29.058;2.57086999
29.059;2.585532747
29.06;2.605083089
29.061;2.61485826
29.062;2.609970674
29.063;2.595307918
29.064;2.575757576
29.065;2.57086999
29.066;2.575757576
29.067;2.595307918
29.068;2.609970674
29.069;2.619745846
29.07;2.605083089
29.071;2.585532747
29.072;2.57086999
29.073;2.57086999
29.074;2.580645161
29.075;2.600195503
29.076;2.61485826
29.077;2.609970674
29.078;2.595307918
29.079;2.575757576
29.08;2.565982405
29.081;2.57086999
29.082;2.585532747
29.083;2.605083089
29.084;2.609970674
29.085;2.600195503
29.086;2.580645161
29.087;2.565982405
29.088;2.561094819
29.089;2.57086999
29.09;2.590420332
29.091;2.600195503
29.092;2.600195503
29.093;2.585532747
29.094;2.565982405
29.095;2.551319648
29.096;2.556207234
29.097;2.565982405
29.098;2.585532747
29.099;2.595307918
29.1;2.585532747
29.101;2.565982405
29.102;2.546432063
29.103;2.541544477
29.104;2.551319648
29.105;2.565982405
29.106;2.580645161
29.107;2.580645161
29.108;2.565982405
29.109;2.546432063
29.11;2.531769306
29.111;2.531769306
29.112;2.546432063
29.113;2.561094819
29.114;2.57086999
29.115;2.565982405
29.116;2.546432063
29.117;2.52688172
29.118;2.517106549
29.119;2.521994135
29.12;2.536656891
29.121;2.551319648
29.122;2.556207234
29.123;2.541544477
29.124;2.521994135
29.125;2.507331378
29.126;2.502443793
29.127;2.517106549
29.128;2.531769306
29.129;2.541544477
29.13;2.536656891
29.131;2.517106549
29.132;2.492668622
29.133;2.487781036
29.134;2.487781036
29.135;2.507331378
29.136;2.517106549
29.137;2.52688172
29.138;2.512218964
29.139;2.492668622
29.14;2.47311828
29.141;2.468230694
29.142;2.478005865
29.143;2.492668622
29.144;2.507331378
29.145;2.502443793
29.146;2.487781036
29.147;2.463343109
29.148;2.443792766
29.149;2.448680352
29.15;2.463343109
29.151;2.482893451
29.152;2.487781036
29.153;2.478005865
29.154;2.453567937
29.155;2.42913001
29.156;2.424242424
29.157;2.434017595
29.158;2.448680352
29.159;2.463343109
29.16;2.463343109
29.161;2.443792766
29.162;2.419354839
29.163;2.399804497
29.164;2.399804497
29.165;2.414467253
29.166;2.42913001
29.167;2.438905181
29.168;2.42913001
29.169;2.409579668
29.17;2.380254154
29.171;2.370478983
29.172;2.375366569
29.173;2.394916911
29.174;2.409579668
29.175;2.409579668
29.176;2.394916911
29.177;2.370478983
29.178;2.346041056
29.179;2.34115347
29.18;2.350928641
29.181;2.375366569
29.182;2.38514174
29.183;2.380254154
29.184;2.355816227
29.185;2.326490714
29.186;2.311827957
29.187;2.316715543
29.188;2.336265885
29.189;2.355816227
29.19;2.360703812
29.191;2.34115347
29.192;2.316715543
29.193;2.292277615
29.194;2.287390029
29.195;2.2971652
29.196;2.321603128
29.197;2.336265885
29.198;2.336265885
29.199;2.311827957
29.2;2.287390029
29.201;2.267839687
29.202;2.272727273
29.203;2.292277615
29.204;2.311827957
29.205;2.326490714
29.206;2.311827957
29.207;2.287390029
29.208;2.262952102
29.209;2.258064516
29.21;2.272727273
29.211;2.2971652
29.212;2.316715543
29.213;2.316715543
29.214;2.302052786
29.215;2.272727273
29.216;2.258064516
29.217;2.262952102
29.218;2.282502444
29.219;2.311827957
29.22;2.326490714
29.221;2.321603128
29.222;2.2971652
29.223;2.272727273
29.224;2.267839687
29.225;2.282502444
29.226;2.306940371
29.227;2.331378299
29.228;2.336265885
29.229;2.326490714
29.23;2.2971652
29.231;2.282502444
29.232;2.282502444
29.233;2.306940371
29.234;2.336265885
29.235;2.350928641
29.236;2.350928641
29.237;2.331378299
29.238;2.306940371
29.239;2.302052786
29.24;2.311827957
29.241;2.34115347
29.242;2.360703812
29.243;2.370478983
29.244;2.360703812
29.245;2.34115347
29.246;2.321603128
29.247;2.321603128
29.248;2.34115347
29.249;2.365591398
29.25;2.38514174
29.251;2.390029326
29.252;2.375366569
29.253;2.350928641
29.254;2.34115347
29.255;2.346041056
29.256;2.370478983
29.257;2.394916911
29.258;2.409579668
29.259;2.399804497
29.26;2.380254154
29.261;2.360703812
29.262;2.360703812
29.263;2.375366569
29.264;2.399804497
29.265;2.419354839
29.266;2.424242424
29.267;2.409579668
29.268;2.390029326
29.269;2.375366569
29.27;2.380254154
29.271;2.404692082
29.272;2.42913001
29.273;2.438905181
29.274;2.438905181
29.275;2.419354839
29.276;2.399804497
29.277;2.394916911
29.278;2.404692082
29.279;2.42913001
29.28;2.453567937
29.281;2.458455523
29.282;2.443792766
29.283;2.424242424
29.284;2.409579668
29.285;2.409579668
29.286;2.42913001
29.287;2.453567937
29.288;2.47311828
29.289;2.468230694
29.29;2.453567937
29.291;2.434017595
29.292;2.424242424
29.293;2.434017595
29.294;2.458455523
29.295;2.478005865
29.296;2.487781036
29.297;2.478005865
29.298;2.458455523
29.299;2.443792766
29.3;2.438905181
29.301;2.458455523
29.302;2.482893451
29.303;2.502443793
29.304;2.497556207
29.305;2.482893451
29.306;2.463343109
29.307;2.453567937
29.308;2.463343109
29.309;2.482893451
29.31;2.502443793
29.311;2.517106549
29.312;2.507331378
29.313;2.487781036
29.314;2.468230694
29.315;2.468230694
29.316;2.482893451
29.317;2.507331378
29.318;2.52688172
29.319;2.52688172
29.32;2.517106549
29.321;2.492668622
29.322;2.482893451
29.323;2.487781036
29.324;2.507331378
29.325;2.52688172
29.326;2.541544477
29.327;2.536656891
29.328;2.521994135
29.329;2.497556207
29.33;2.492668622
29.331;2.507331378
29.332;2.52688172
29.333;2.546432063
29.334;2.551319648
29.335;2.541544477
29.336;2.521994135
29.337;2.507331378
29.338;2.512218964
29.339;2.52688172
29.34;2.551319648
29.341;2.565982405
29.342;2.565982405
29.343;2.546432063
29.344;2.531769306
29.345;2.521994135
29.346;2.531769306
29.347;2.556207234
29.348;2.575757576
29.349;2.580645161
29.35;2.57086999
29.351;2.556207234
29.352;2.541544477
29.353;2.541544477
29.354;2.556207234
29.355;2.580645161
29.356;2.595307918
29.357;2.600195503
29.358;2.585532747
29.359;2.565982405
29.36;2.556207234
29.361;2.565982405
29.362;2.585532747
29.363;2.605083089
29.364;2.61485826
29.365;2.609970674
29.366;2.590420332
29.367;2.580645161
29.368;2.575757576
29.369;2.590420332
29.37;2.609970674
29.371;2.624633431
29.372;2.629521017
29.373;2.619745846
29.374;2.600195503
29.375;2.590420332
29.376;2.595307918
29.377;2.61485826
29.378;2.629521017
29.379;2.639296188
29.38;2.634408602
29.381;2.619745846
29.382;2.605083089
29.383;2.600195503
29.384;2.61485826
29.385;2.629521017
29.386;2.649071359
29.387;2.653958944
29.388;2.644183773
29.389;2.624633431
29.39;2.61485826
29.391;2.61485826
29.392;2.629521017
29.393;2.649071359
29.394;2.65884653
29.395;2.653958944
29.396;2.639296188
29.397;2.624633431
29.398;2.619745846
29.399;2.629521017
29.4;2.644183773
29.401;2.65884653
29.402;2.668621701
29.403;2.653958944
29.404;2.639296188
29.405;2.624633431
29.406;2.624633431
29.407;2.639296188
29.408;2.65884653
29.409;2.668621701
29.41;2.668621701
29.411;2.653958944
29.412;2.634408602
29.413;2.624633431
29.414;2.634408602
29.415;2.649071359
29.416;2.663734115
29.417;2.673509286
29.418;2.663734115
29.419;2.649071359
29.42;2.629521017
29.421;2.629521017
29.422;2.639296188
29.423;2.653958944
29.424;2.668621701
29.425;2.668621701
29.426;2.653958944
29.427;2.639296188
29.428;2.624633431
29.429;2.629521017
29.43;2.644183773
29.431;2.663734115
29.432;2.668621701
29.433;2.663734115
29.434;2.644183773
29.435;2.629521017
29.436;2.624633431
29.437;2.634408602
29.438;2.649071359
29.439;2.663734115
29.44;2.663734115
29.441;2.653958944
29.442;2.634408602
29.443;2.624633431
29.444;2.624633431
29.445;2.639296188
29.446;2.653958944
29.447;2.663734115
29.448;2.65884653
29.449;2.644183773
29.45;2.629521017
29.451;2.619745846
29.452;2.629521017
29.453;2.644183773
29.454;2.65884653
29.455;2.663734115
29.456;2.649071359
29.457;2.634408602
29.458;2.619745846
29.459;2.619745846
29.46;2.634408602
29.461;2.649071359
29.462;2.65884653
29.463;2.653958944
29.464;2.639296188
29.465;2.619745846
29.466;2.61485826
29.467;2.619745846
29.468;2.634408602
29.469;2.649071359
29.47;2.653958944
29.471;2.644183773
29.472;2.629521017
29.473;2.61485826
29.474;2.609970674
29.475;2.624633431
29.476;2.639296188
29.477;2.653958944
29.478;2.649071359
29.479;2.634408602
29.48;2.61485826
29.481;2.605083089
29.482;2.609970674
29.483;2.624633431
29.484;2.639296188
29.485;2.649071359
29.486;2.639296188
29.487;2.619745846
29.488;2.605083089
29.489;2.600195503
29.49;2.609970674
29.491;2.629521017
29.492;2.639296188
29.493;2.639296188
29.494;2.624633431
29.495;2.605083089
29.496;2.595307918
29.497;2.595307918
29.498;2.609970674
29.499;2.624633431
29.5;2.634408602
29.501;2.624633431
29.502;2.609970674
29.503;2.590420332
29.504;2.585532747
29.505;2.595307918
29.506;2.609970674
29.507;2.624633431
29.508;2.624633431
29.509;2.609970674
29.51;2.595307918
29.511;2.580645161
29.512;2.580645161
29.513;2.590420332
29.514;2.605083089
29.515;2.619745846
29.516;2.609970674
29.517;2.595307918
29.518;2.575757576
29.519;2.565982405
29.52;2.575757576
29.521;2.585532747
29.522;2.605083089
29.523;2.605083089
29.524;2.595307918
29.525;2.575757576
29.526;2.561094819
29.527;2.556207234
29.528;2.57086999
29.529;2.585532747
29.53;2.595307918
29.531;2.590420332
29.532;2.575757576
29.533;2.556207234
29.534;2.546432063
29.535;2.551319648
29.536;2.565982405
29.537;2.575757576
29.538;2.585532747
29.539;2.575757576
29.54;2.556207234
29.541;2.536656891
29.542;2.531769306
29.543;2.541544477
29.544;2.561094819
29.545;2.57086999
29.546;2.57086999
29.547;2.556207234
29.548;2.536656891
29.549;2.521994135
29.55;2.521994135
29.551;2.536656891
29.552;2.556207234
29.553;2.561094819
29.554;2.551319648
29.555;2.531769306
29.556;2.512218964
29.557;2.507331378
29.558;2.517106549
29.559;2.531769306
29.56;2.546432063
29.561;2.551319648
29.562;2.531769306
29.563;2.512218964
29.564;2.497556207
29.565;2.497556207
29.566;2.512218964
29.567;2.52688172
29.568;2.536656891
29.569;2.52688172
29.57;2.512218964
29.571;2.492668622
29.572;2.482893451
29.573;2.487781036
29.574;2.507331378
29.575;2.521994135
29.576;2.521994135
29.577;2.507331378
29.578;2.487781036
29.579;2.468230694
29.58;2.468230694
29.581;2.482893451
29.582;2.497556207
29.583;2.507331378
29.584;2.502443793
29.585;2.482893451
29.586;2.463343109
29.587;2.453567937
29.588;2.458455523
29.589;2.47311828
29.59;2.487781036
29.591;2.492668622
29.592;2.482893451
29.593;2.458455523
29.594;2.443792766
29.595;2.438905181
29.596;2.448680352
29.597;2.463343109
29.598;2.478005865
29.599;2.47311828
29.6;2.458455523
29.601;2.434017595
29.602;2.419354839
29.603;2.424242424
29.604;2.438905181
29.605;2.453567937
29.606;2.458455523
29.607;2.453567937
29.608;2.434017595
29.609;2.409579668
29.61;2.399804497
29.611;2.414467253
29.612;2.42913001
29.613;2.443792766
29.614;2.438905181
29.615;2.424242424
29.616;2.399804497
29.617;2.38514174
29.618;2.38514174
29.619;2.399804497
29.62;2.414467253
29.621;2.424242424
29.622;2.414467253
29.623;2.394916911
29.624;2.370478983
29.625;2.360703812
29.626;2.370478983
29.627;2.38514174
29.628;2.399804497
29.629;2.399804497
29.63;2.38514174
29.631;2.360703812
29.632;2.346041056
29.633;2.34115347
29.634;2.350928641
29.635;2.370478983
29.636;2.380254154
29.637;2.375366569
29.638;2.355816227
29.639;2.331378299
29.64;2.316715543
29.641;2.321603128
29.642;2.34115347
29.643;2.350928641
29.644;2.355816227
29.645;2.346041056
29.646;2.321603128
29.647;2.2971652
29.648;2.292277615
29.649;2.302052786
29.65;2.321603128
29.651;2.336265885
29.652;2.326490714
29.653;2.311827957
29.654;2.287390029
29.655;2.272727273
29.656;2.272727273
29.657;2.287390029
29.658;2.306940371
29.659;2.311827957
29.66;2.302052786
29.661;2.277614858
29.662;2.258064516
29.663;2.248289345
29.664;2.258064516
29.665;2.272727273
29.666;2.287390029
29.667;2.287390029
29.668;2.267839687
29.669;2.24340176
29.67;2.228739003
29.671;2.228739003
29.672;2.24340176
29.673;2.258064516
29.674;2.267839687
29.675;2.262952102
29.676;2.238514174
29.677;2.214076246
29.678;2.204301075
29.679;2.209188661
29.68;2.228739003
29.681;2.24340176
29.682;2.248289345
29.683;2.233626588
29.684;2.204301075
29.685;2.184750733
29.686;2.184750733
29.687;2.194525904
29.688;2.214076246
29.689;2.228739003
29.69;2.218963832
29.691;2.19941349
29.692;2.174975562
29.693;2.160312805
29.694;2.165200391
29.695;2.184750733
29.696;2.19941349
29.697;2.209188661
29.698;2.194525904
29.699;2.170087977
29.7;2.140762463
29.701;2.135874878
29.702;2.150537634
29.703;2.170087977
29.704;2.184750733
29.705;2.179863148
29.706;2.160312805
29.707;2.130987292
29.708;2.116324536
29.709;2.121212121
29.71;2.135874878
29.711;2.15542522
29.712;2.165200391
29.713;2.150537634
29.714;2.126099707
29.715;2.101661779
29.716;2.091886608
29.717;2.106549365
29.718;2.126099707
29.719;2.140762463
29.72;2.140762463
29.721;2.121212121
29.722;2.101661779
29.723;2.077223851
29.724;2.082111437
29.725;2.101661779
29.726;2.121212121
29.727;2.130987292
29.728;2.126099707
29.729;2.101661779
29.73;2.077223851
29.731;2.06744868
29.732;2.082111437
29.733;2.101661779
29.734;2.126099707
29.735;2.126099707
29.736;2.116324536
29.737;2.091886608
29.738;2.077223851
29.739;2.072336266
29.74;2.096774194
29.741;2.121212121
29.742;2.135874878
29.743;2.135874878
29.744;2.116324536
29.745;2.091886608
29.746;2.086999022
29.747;2.096774194
29.748;2.121212121
29.749;2.145650049
29.75;2.15542522
29.751;2.145650049
29.752;2.126099707
29.753;2.11143695
29.754;2.11143695
29.755;2.130987292
29.756;2.15542522
29.757;2.179863148
29.758;2.179863148
29.759;2.165200391
29.76;2.145650049
29.761;2.135874878
29.762;2.145650049
29.763;2.170087977
29.764;2.19941349
29.765;2.214076246
29.766;2.204301075
29.767;2.184750733
29.768;2.170087977
29.769;2.170087977
29.77;2.189638319
29.771;2.218963832
29.772;2.238514174
29.773;2.24340176
29.774;2.233626588
29.775;2.214076246
29.776;2.204301075
29.777;2.209188661
29.778;2.233626588
29.779;2.258064516
29.78;2.277614858
29.781;2.272727273
29.782;2.258064516
29.783;2.238514174
29.784;2.238514174
29.785;2.253176931
29.786;2.277614858
29.787;2.302052786
29.788;2.306940371
29.789;2.302052786
29.79;2.282502444
29.791;2.267839687
29.792;2.277614858
29.793;2.2971652
29.794;2.321603128
29.795;2.34115347
29.796;2.34115347
29.797;2.326490714
29.798;2.306940371
29.799;2.302052786
29.8;2.316715543
29.801;2.34115347
29.802;2.360703812
29.803;2.370478983
29.804;2.365591398
29.805;2.350928641
29.806;2.336265885
29.807;2.336265885
29.808;2.355816227
29.809;2.380254154
29.81;2.399804497
29.811;2.399804497
29.812;2.390029326
29.813;2.375366569
29.814;2.365591398
29.815;2.375366569
29.816;2.399804497
29.817;2.419354839
29.818;2.42913001
29.819;2.424242424
29.82;2.409579668
29.821;2.399804497
29.822;2.394916911
29.823;2.414467253
29.824;2.434017595
29.825;2.453567937
29.826;2.458455523
29.827;2.448680352
29.828;2.434017595
29.829;2.424242424
29.83;2.42913001
29.831;2.448680352
29.832;2.47311828
29.833;2.487781036
29.834;2.482893451
29.835;2.47311828
29.836;2.458455523
29.837;2.458455523
29.838;2.468230694
29.839;2.492668622
29.84;2.512218964
29.841;2.517106549
29.842;2.512218964
29.843;2.497556207
29.844;2.487781036
29.845;2.492668622
29.846;2.512218964
29.847;2.531769306
29.848;2.546432063
29.849;2.546432063
29.85;2.531769306
29.851;2.52688172
29.852;2.521994135
29.853;2.531769306
29.854;2.551319648
29.855;2.57086999
29.856;2.580645161
29.857;2.575757576
29.858;2.561094819
29.859;2.551319648
29.86;2.556207234
29.861;2.57086999
29.862;2.590420332
29.863;2.605083089
29.864;2.609970674
29.865;2.595307918
29.866;2.585532747
29.867;2.575757576
29.868;2.585532747
29.869;2.605083089
29.87;2.619745846
29.871;2.629521017
29.872;2.624633431
29.873;2.61485826
29.874;2.600195503
29.875;2.600195503
29.876;2.609970674
29.877;2.629521017
29.878;2.644183773
29.879;2.644183773
29.88;2.634408602
29.881;2.619745846
29.882;2.609970674
29.883;2.61485826
29.884;2.629521017
29.885;2.644183773
29.886;2.653958944
29.887;2.649071359
29.888;2.634408602
29.889;2.619745846
29.89;2.61485826
29.891;2.629521017
29.892;2.644183773
29.893;2.65884653
29.894;2.65884653
29.895;2.649071359
29.896;2.634408602
29.897;2.624633431
29.898;2.624633431
29.899;2.639296188
29.9;2.653958944
29.901;2.663734115
29.902;2.65884653
29.903;2.649071359
29.904;2.629521017
29.905;2.629521017
29.906;2.634408602
29.907;2.649071359
29.908;2.668621701
29.909;2.668621701
29.91;2.663734115
29.911;2.644183773
29.912;2.634408602
29.913;2.634408602
29.914;2.644183773
29.915;2.663734115
29.916;2.673509286
29.917;2.668621701
29.918;2.65884653
29.919;2.644183773
29.92;2.634408602
29.921;2.644183773
29.922;2.65884653
29.923;2.673509286
29.924;2.678396872
29.925;2.668621701
29.926;2.653958944
29.927;2.644183773
29.928;2.639296188
29.929;2.649071359
29.93;2.668621701
29.931;2.678396872
29.932;2.678396872
29.933;2.668621701
29.934;2.649071359
29.935;2.644183773
29.936;2.644183773
29.937;2.663734115
29.938;2.673509286
29.939;2.683284457
29.94;2.678396872
29.941;2.663734115
29.942;2.649071359
29.943;2.644183773
29.944;2.653958944
29.945;2.668621701
29.946;2.683284457
29.947;2.683284457
29.948;2.673509286
29.949;2.65884653
29.95;2.644183773
29.951;2.649071359
29.952;2.663734115
29.953;2.678396872
29.954;2.688172043
29.955;2.683284457
29.956;2.668621701
29.957;2.653958944
29.958;2.649071359
29.959;2.653958944
29.96;2.673509286
29.961;2.688172043
29.962;2.688172043
29.963;2.678396872
29.964;2.663734115
29.965;2.649071359
29.966;2.653958944
29.967;2.663734115
29.968;2.683284457
29.969;2.693059629
29.97;2.688172043
29.971;2.673509286
29.972;2.663734115
29.973;2.653958944
29.974;2.65884653
29.975;2.673509286
29.976;2.693059629
29.977;2.697947214
29.978;2.688172043
29.979;2.673509286
29.98;2.65884653
29.981;2.65884653
29.982;2.673509286
29.983;2.688172043
29.984;2.697947214
29.985;2.697947214
29.986;2.688172043
29.987;2.668621701
29.988;2.663734115
29.989;2.668621701
29.99;2.683284457
29.991;2.697947214
29.992;2.707722385
29.993;2.7028348
29.994;2.688172043
29.995;2.673509286
29.996;2.668621701
29.997;2.683284457
29.998;2.697947214
29.999;2.712609971
30;2.712609971
30.001;2.7028348
30.002;2.688172043
30.003;2.678396872
30.004;2.683284457
30.005;2.697947214
30.006;2.712609971
30.007;2.722385142
30.008;2.717497556
30.009;2.7028348
30.01;2.688172043
30.011;2.688172043
30.012;2.693059629
30.013;2.707722385
30.014;2.722385142
30.015;2.727272727
30.016;2.717497556
30.017;2.7028348
30.018;2.693059629
30.019;2.697947214
30.02;2.707722385
30.021;2.722385142
30.022;2.732160313
30.023;2.732160313
30.024;2.717497556
30.025;2.7028348
30.026;2.697947214
30.027;2.707722385
30.028;2.722385142
30.029;2.737047898
30.03;2.737047898
30.031;2.732160313
30.032;2.717497556
30.033;2.707722385
30.034;2.707722385
30.035;2.717497556
30.036;2.732160313
30.037;2.741935484
30.038;2.741935484
30.039;2.732160313
30.04;2.717497556
30.041;2.707722385
30.042;2.717497556
30.043;2.727272727
30.044;2.741935484
30.045;2.746823069
30.046;2.741935484
30.047;2.727272727
30.048;2.712609971
30.049;2.712609971
30.05;2.722385142
30.051;2.737047898
30.052;2.746823069
30.053;2.746823069
30.054;2.737047898
30.055;2.722385142
30.056;2.712609971
30.057;2.717497556
30.058;2.727272727
30.059;2.741935484
30.06;2.746823069
30.061;2.746823069
30.062;2.732160313
30.063;2.717497556
30.064;2.712609971
30.065;2.722385142
30.066;2.737047898
30.067;2.746823069
30.068;2.746823069
30.069;2.737047898
30.07;2.722385142
30.071;2.712609971
30.072;2.712609971
30.073;2.727272727
30.074;2.737047898
30.075;2.746823069
30.076;2.741935484
30.077;2.727272727
30.078;2.717497556
30.079;2.707722385
30.08;2.717497556
30.081;2.732160313
30.082;2.741935484
30.083;2.741935484
30.084;2.732160313
30.085;2.717497556
30.086;2.707722385
30.087;2.707722385
30.088;2.717497556
30.089;2.732160313
30.09;2.741935484
30.091;2.737047898
30.092;2.722385142
30.093;2.712609971
30.094;2.7028348
30.095;2.707722385
30.096;2.722385142
30.097;2.737047898
30.098;2.737047898
30.099;2.732160313
30.1;2.717497556
30.101;2.7028348
30.102;2.7028348
30.103;2.712609971
30.104;2.727272727
30.105;2.737047898
30.106;2.737047898
30.107;2.722385142
30.108;2.712609971
30.109;2.7028348
30.11;2.707722385
30.111;2.717497556
30.112;2.732160313
30.113;2.737047898
30.114;2.732160313
30.115;2.717497556
30.116;2.707722385
30.117;2.7028348
30.118;2.712609971
30.119;2.727272727
30.12;2.737047898
30.121;2.737047898
30.122;2.727272727
30.123;2.717497556
30.124;2.707722385
30.125;2.707722385
30.126;2.722385142
30.127;2.732160313
30.128;2.741935484
30.129;2.737047898
30.13;2.722385142
30.131;2.712609971
30.132;2.707722385
30.133;2.717497556
30.134;2.732160313
30.135;2.741935484
30.136;2.746823069
30.137;2.737047898
30.138;2.722385142
30.139;2.712609971
30.14;2.712609971
30.141;2.727272727
30.142;2.737047898
30.143;2.746823069
30.144;2.741935484
30.145;2.732160313
30.146;2.717497556
30.147;2.712609971
30.148;2.722385142
30.149;2.732160313
30.15;2.741935484
30.151;2.746823069
30.152;2.741935484
30.153;2.727272727
30.154;2.717497556
30.155;2.712609971
30.156;2.727272727
30.157;2.737047898
30.158;2.746823069
30.159;2.741935484
30.16;2.732160313
30.161;2.722385142
30.162;2.707722385
30.163;2.717497556
30.164;2.727272727
30.165;2.737047898
30.166;2.746823069
30.167;2.737047898
30.168;2.727272727
30.169;2.712609971
30.17;2.707722385
30.171;2.717497556
30.172;2.727272727
30.173;2.737047898
30.174;2.737047898
30.175;2.727272727
30.176;2.712609971
30.177;2.7028348
30.178;2.7028348
30.179;2.717497556
30.18;2.727272727
30.181;2.732160313
30.182;2.727272727
30.183;2.717497556
30.184;2.7028348
30.185;2.697947214
30.186;2.7028348
30.187;2.717497556
30.188;2.727272727
30.189;2.727272727
30.19;2.717497556
30.191;2.7028348
30.192;2.693059629
30.193;2.693059629
30.194;2.7028348
30.195;2.712609971
30.196;2.717497556
30.197;2.712609971
30.198;2.7028348
30.199;2.688172043
30.2;2.683284457
30.201;2.688172043
30.202;2.697947214
30.203;2.707722385
30.204;2.712609971
30.205;2.7028348
30.206;2.688172043
30.207;2.678396872
30.208;2.673509286
30.209;2.683284457
30.21;2.697947214
30.211;2.7028348
30.212;2.697947214
30.213;2.683284457
30.214;2.668621701
30.215;2.663734115
30.216;2.668621701
30.217;2.678396872
30.218;2.688172043
30.219;2.693059629
30.22;2.683284457
30.221;2.668621701
30.222;2.65884653
30.223;2.653958944
30.224;2.663734115
30.225;2.673509286
30.226;2.683284457
30.227;2.678396872
30.228;2.668621701
30.229;2.649071359
30.23;2.639296188
30.231;2.644183773
30.232;2.653958944
30.233;2.663734115
30.234;2.668621701
30.235;2.663734115
30.236;2.649071359
30.237;2.634408602
30.238;2.629521017
30.239;2.634408602
30.24;2.649071359
30.241;2.65884653
30.242;2.653958944
30.243;2.644183773
30.244;2.629521017
30.245;2.619745846
30.246;2.619745846
30.247;2.629521017
30.248;2.639296188
30.249;2.649071359
30.25;2.639296188
30.251;2.624633431
30.252;2.609970674
30.253;2.605083089
30.254;2.609970674
30.255;2.619745846
30.256;2.634408602
30.257;2.634408602
30.258;2.624633431
30.259;2.605083089
30.26;2.595307918
30.261;2.590420332
30.262;2.605083089
30.263;2.61485826
30.264;2.619745846
30.265;2.61485826
30.266;2.600195503
30.267;2.585532747
30.268;2.575757576
30.269;2.580645161
30.27;2.590420332
30.271;2.605083089
30.272;2.605083089
30.273;2.595307918
30.274;2.575757576
30.275;2.561094819
30.276;2.561094819
30.277;2.565982405
30.278;2.580645161
30.279;2.585532747
30.28;2.585532747
30.281;2.57086999
30.282;2.551319648
30.283;2.536656891
30.284;2.541544477
30.285;2.556207234
30.286;2.565982405
30.287;2.565982405
30.288;2.556207234
30.289;2.541544477
30.29;2.521994135
30.291;2.517106549
30.292;2.52688172
30.293;2.536656891
30.294;2.546432063
30.295;2.546432063
30.296;2.52688172
30.297;2.512218964
30.298;2.497556207
30.299;2.497556207
30.3;2.512218964
30.301;2.52688172
30.302;2.52688172
30.303;2.521994135
30.304;2.502443793
30.305;2.487781036
30.306;2.478005865
30.307;2.487781036
30.308;2.502443793
30.309;2.512218964
30.31;2.512218964
30.311;2.497556207
30.312;2.478005865
30.313;2.468230694
30.314;2.468230694
30.315;2.478005865
30.316;2.492668622
30.317;2.502443793
30.318;2.492668622
30.319;2.478005865
30.32;2.463343109
30.321;2.458455523
30.322;2.463343109
30.323;2.478005865
30.324;2.492668622
30.325;2.497556207
30.326;2.487781036
30.327;2.468230694
30.328;2.453567937
30.329;2.453567937
30.33;2.468230694
30.331;2.482893451
30.332;2.492668622
30.333;2.492668622
30.334;2.478005865
30.335;2.463343109
30.336;2.453567937
30.337;2.458455523
30.338;2.47311828
30.339;2.492668622
30.34;2.497556207
30.341;2.487781036
30.342;2.47311828
30.343;2.458455523
30.344;2.458455523
30.345;2.468230694
30.346;2.487781036
30.347;2.502443793
30.348;2.497556207
30.349;2.487781036
30.35;2.47311828
30.351;2.463343109
30.352;2.468230694
30.353;2.482893451
30.354;2.502443793
30.355;2.507331378
30.356;2.502443793
30.357;2.487781036
30.358;2.47311828
30.359;2.47311828
30.36;2.482893451
30.361;2.502443793
30.362;2.517106549
30.363;2.517106549
30.364;2.507331378
30.365;2.492668622
30.366;2.482893451
30.367;2.482893451
30.368;2.497556207
30.369;2.517106549
30.37;2.52688172
30.371;2.52688172
30.372;2.512218964
30.373;2.497556207
30.374;2.492668622
30.375;2.502443793
30.376;2.517106549
30.377;2.531769306
30.378;2.541544477
30.379;2.52688172
30.38;2.512218964
30.381;2.502443793
30.382;2.502443793
30.383;2.517106549
30.384;2.536656891
30.385;2.546432063
30.386;2.546432063
30.387;2.531769306
30.388;2.517106549
30.389;2.512218964
30.39;2.521994135
30.391;2.536656891
30.392;2.551319648
30.393;2.561094819
30.394;2.551319648
30.395;2.536656891
30.396;2.52688172
30.397;2.521994135
30.398;2.536656891
30.399;2.556207234
30.4;2.565982405
30.401;2.565982405
30.402;2.556207234
30.403;2.541544477
30.404;2.531769306
30.405;2.541544477
30.406;2.556207234
30.407;2.57086999
30.408;2.580645161
30.409;2.575757576
30.41;2.561094819
30.411;2.546432063
30.412;2.541544477
30.413;2.556207234
30.414;2.57086999
30.415;2.590420332
30.416;2.590420332
30.417;2.580645161
30.418;2.561094819
30.419;2.556207234
30.42;2.556207234
30.421;2.575757576
30.422;2.590420332
30.423;2.600195503
30.424;2.595307918
30.425;2.585532747
30.426;2.57086999
30.427;2.565982405
30.428;2.575757576
30.429;2.590420332
30.43;2.605083089
30.431;2.609970674
30.432;2.600195503
30.433;2.585532747
30.434;2.575757576
30.435;2.580645161
30.436;2.590420332
30.437;2.605083089
30.438;2.619745846
30.439;2.619745846
30.44;2.605083089
30.441;2.590420332
30.442;2.585532747
30.443;2.595307918
30.444;2.609970674
30.445;2.624633431
30.446;2.629521017
30.447;2.624633431
30.448;2.609970674
30.449;2.600195503
30.45;2.600195503
30.451;2.609970674
30.452;2.624633431
30.453;2.639296188
30.454;2.639296188
30.455;2.624633431
30.456;2.61485826
30.457;2.605083089
30.458;2.61485826
30.459;2.629521017
30.46;2.644183773
30.461;2.649071359
30.462;2.644183773
30.463;2.629521017
30.464;2.619745846
30.465;2.61485826
30.466;2.624633431
30.467;2.639296188
30.468;2.653958944
30.469;2.653958944
30.47;2.644183773
30.471;2.629521017
30.472;2.619745846
30.473;2.624633431
30.474;2.639296188
30.475;2.653958944
30.476;2.65884653
30.477;2.653958944
30.478;2.644183773
30.479;2.629521017
30.48;2.624633431
30.481;2.634408602
30.482;2.649071359
30.483;2.663734115
30.484;2.663734115
30.485;2.653958944
30.486;2.639296188
30.487;2.624633431
30.488;2.634408602
30.489;2.644183773
30.49;2.65884653
30.491;2.663734115
30.492;2.663734115
30.493;2.649071359
30.494;2.639296188
30.495;2.629521017
30.496;2.639296188
30.497;2.649071359
30.498;2.663734115
30.499;2.663734115
30.5;2.65884653
30.501;2.644183773
30.502;2.629521017
30.503;2.629521017
30.504;2.644183773
30.505;2.653958944
30.506;2.663734115
30.507;2.65884653
30.508;2.649071359
30.509;2.634408602
30.51;2.624633431
30.511;2.634408602
30.512;2.644183773
30.513;2.65884653
30.514;2.663734115
30.515;2.653958944
30.516;2.639296188
30.517;2.629521017
30.518;2.624633431
30.519;2.634408602
30.52;2.649071359
30.521;2.663734115
30.522;2.65884653
30.523;2.649071359
30.524;2.634408602
30.525;2.624633431
30.526;2.629521017
30.527;2.644183773
30.528;2.653958944
30.529;2.663734115
30.53;2.65884653
30.531;2.644183773
30.532;2.629521017
30.533;2.624633431
30.534;2.634408602
30.535;2.649071359
30.536;2.663734115
30.537;2.663734115
30.538;2.653958944
30.539;2.639296188
30.54;2.629521017
30.541;2.629521017
30.542;2.644183773
30.543;2.65884653
30.544;2.663734115
30.545;2.65884653
30.546;2.649071359
30.547;2.634408602
30.548;2.629521017
30.549;2.639296188
30.55;2.649071359
30.551;2.663734115
30.552;2.663734115
30.553;2.653958944
30.554;2.644183773
30.555;2.629521017
30.556;2.634408602
30.557;2.639296188
30.558;2.65884653
30.559;2.668621701
30.56;2.663734115
30.561;2.653958944
30.562;2.639296188
30.563;2.629521017
30.564;2.634408602
30.565;2.649071359
30.566;2.663734115
30.567;2.663734115
30.568;2.65884653
30.569;2.644183773
30.57;2.629521017
30.571;2.629521017
30.572;2.639296188
30.573;2.653958944
30.574;2.663734115
30.575;2.65884653
30.576;2.649071359
30.577;2.634408602
30.578;2.624633431
30.579;2.629521017
30.58;2.639296188
30.581;2.653958944
30.582;2.65884653
30.583;2.653958944
30.584;2.639296188
30.585;2.624633431
30.586;2.619745846
30.587;2.634408602
30.588;2.644183773
30.589;2.653958944
30.59;2.653958944
30.591;2.644183773
30.592;2.624633431
30.593;2.619745846
30.594;2.619745846
30.595;2.634408602
30.596;2.644183773
30.597;2.653958944
30.598;2.649071359
30.599;2.634408602
30.6;2.619745846
30.601;2.61485826
30.602;2.624633431
30.603;2.634408602
30.604;2.649071359
30.605;2.649071359
30.606;2.639296188
30.607;2.624633431
30.608;2.609970674
30.609;2.609970674
30.61;2.624633431
30.611;2.634408602
30.612;2.644183773
30.613;2.639296188
30.614;2.629521017
30.615;2.61485826
30.616;2.609970674
30.617;2.61485826
30.618;2.629521017
30.619;2.639296188
30.62;2.644183773
30.621;2.634408602
30.622;2.619745846
30.623;2.605083089
30.624;2.605083089
30.625;2.619745846
30.626;2.634408602
30.627;2.639296188
30.628;2.639296188
30.629;2.624633431
30.63;2.609970674
30.631;2.600195503
30.632;2.605083089
30.633;2.619745846
30.634;2.634408602
30.635;2.639296188
30.636;2.629521017
30.637;2.61485826
30.638;2.600195503
30.639;2.600195503
30.64;2.609970674
30.641;2.624633431
30.642;2.634408602
30.643;2.634408602
30.644;2.624633431
30.645;2.609970674
30.646;2.595307918
30.647;2.600195503
30.648;2.61485826
30.649;2.629521017
30.65;2.634408602
30.651;2.624633431
30.652;2.61485826
30.653;2.600195503
30.654;2.595307918
30.655;2.605083089
30.656;2.61485826
30.657;2.629521017
30.658;2.629521017
30.659;2.61485826
30.66;2.600195503
30.661;2.590420332
30.662;2.590420332
30.663;2.605083089
30.664;2.619745846
30.665;2.624633431
30.666;2.619745846
30.667;2.605083089
30.668;2.590420332
30.669;2.585532747
30.67;2.595307918
30.671;2.605083089
30.672;2.619745846
30.673;2.619745846
30.674;2.609970674
30.675;2.595307918
30.676;2.580645161
30.677;2.585532747
30.678;2.595307918
30.679;2.605083089
30.68;2.61485826
30.681;2.609970674
30.682;2.600195503
30.683;2.585532747
30.684;2.575757576
30.685;2.580645161
30.686;2.595307918
30.687;2.605083089
30.688;2.609970674
30.689;2.600195503
30.69;2.585532747
30.691;2.575757576
30.692;2.57086999
30.693;2.580645161
30.694;2.595307918
30.695;2.605083089
30.696;2.600195503
30.697;2.585532747
30.698;2.575757576
30.699;2.565982405
30.7;2.57086999
30.701;2.580645161
30.702;2.595307918
30.703;2.600195503
30.704;2.590420332
30.705;2.575757576
30.706;2.565982405
30.707;2.561094819
30.708;2.57086999
30.709;2.580645161
30.71;2.590420332
30.711;2.590420332
30.712;2.580645161
30.713;2.565982405
30.714;2.556207234
30.715;2.556207234
30.716;2.565982405
30.717;2.580645161
30.718;2.590420332
30.719;2.580645161
30.72;2.565982405
30.721;2.551319648
30.722;2.546432063
30.723;2.556207234
30.724;2.565982405
30.725;2.575757576
30.726;2.580645161
30.727;2.565982405
30.728;2.551319648
30.729;2.541544477
30.73;2.541544477
30.731;2.551319648
30.732;2.561094819
30.733;2.57086999
30.734;2.565982405
30.735;2.551319648
30.736;2.536656891
30.737;2.52688172
30.738;2.531769306
30.739;2.546432063
30.74;2.556207234
30.741;2.561094819
30.742;2.551319648
30.743;2.531769306
30.744;2.521994135
30.745;2.517106549
30.746;2.52688172
30.747;2.536656891
30.748;2.546432063
30.749;2.541544477
30.75;2.52688172
30.751;2.512218964
30.752;2.502443793
30.753;2.507331378
30.754;2.517106549
30.755;2.52688172
30.756;2.531769306
30.757;2.521994135
30.758;2.502443793
30.759;2.487781036
30.76;2.482893451
30.761;2.492668622
30.762;2.507331378
30.763;2.512218964
30.764;2.507331378
30.765;2.497556207
30.766;2.478005865
30.767;2.463343109
30.768;2.463343109
30.769;2.478005865
30.77;2.487781036
30.771;2.497556207
30.772;2.487781036
30.773;2.468230694
30.774;2.453567937
30.775;2.443792766
30.776;2.453567937
30.777;2.468230694
30.778;2.478005865
30.779;2.478005865
30.78;2.463343109
30.781;2.443792766
30.782;2.42913001
30.783;2.42913001
30.784;2.443792766
30.785;2.458455523
30.786;2.463343109
30.787;2.458455523
30.788;2.438905181
30.789;2.424242424
30.79;2.414467253
30.791;2.424242424
30.792;2.438905181
30.793;2.453567937
30.794;2.453567937
30.795;2.443792766
30.796;2.424242424
30.797;2.414467253
30.798;2.409579668
30.799;2.424242424
30.8;2.438905181
30.801;2.448680352
30.802;2.448680352
30.803;2.438905181
30.804;2.419354839
30.805;2.414467253
30.806;2.419354839
30.807;2.434017595
30.808;2.453567937
30.809;2.458455523
30.81;2.448680352
30.811;2.434017595
30.812;2.419354839
30.813;2.419354839
30.814;2.434017595
30.815;2.448680352
30.816;2.463343109
30.817;2.463343109
30.818;2.453567937
30.819;2.438905181
30.82;2.42913001
30.821;2.438905181
30.822;2.453567937
30.823;2.47311828
30.824;2.478005865
30.825;2.478005865
30.826;2.463343109
30.827;2.453567937
30.828;2.448680352
30.829;2.463343109
30.83;2.478005865
30.831;2.492668622
30.832;2.497556207
30.833;2.487781036
30.834;2.478005865
30.835;2.468230694
30.836;2.47311828
30.837;2.487781036
30.838;2.507331378
30.839;2.517106549
30.84;2.512218964
30.841;2.502443793
30.842;2.492668622
30.843;2.487781036
30.844;2.497556207
30.845;2.512218964
30.846;2.52688172
30.847;2.531769306
30.848;2.52688172
30.849;2.512218964
30.85;2.502443793
30.851;2.507331378
30.852;2.521994135
30.853;2.536656891
30.854;2.546432063
30.855;2.546432063
30.856;2.536656891
30.857;2.52688172
30.858;2.521994135
30.859;2.52688172
30.86;2.546432063
30.861;2.556207234
30.862;2.565982405
30.863;2.556207234
30.864;2.546432063
30.865;2.536656891
30.866;2.531769306
30.867;2.546432063
30.868;2.561094819
30.869;2.575757576
30.87;2.575757576
30.871;2.565982405
30.872;2.551319648
30.873;2.546432063
30.874;2.551319648
30.875;2.565982405
30.876;2.580645161
30.877;2.585532747
30.878;2.580645161
30.879;2.565982405
30.88;2.556207234
30.881;2.556207234
30.882;2.565982405
30.883;2.580645161
30.884;2.590420332
30.885;2.595307918
30.886;2.585532747
30.887;2.57086999
30.888;2.565982405
30.889;2.565982405
30.89;2.580645161
30.891;2.595307918
30.892;2.600195503
30.893;2.595307918
30.894;2.585532747
30.895;2.57086999
30.896;2.57086999
30.897;2.575757576
30.898;2.590420332
30.899;2.605083089
30.9;2.605083089
30.901;2.595307918
30.902;2.585532747
30.903;2.575757576
30.904;2.575757576
30.905;2.585532747
30.906;2.605083089
30.907;2.609970674
30.908;2.609970674
30.909;2.600195503
30.91;2.585532747
30.911;2.580645161
30.912;2.585532747
30.913;2.600195503
30.914;2.61485826
30.915;2.619745846
30.916;2.609970674
30.917;2.595307918
30.918;2.585532747
30.919;2.585532747
30.92;2.595307918
30.921;2.609970674
30.922;2.624633431
30.923;2.619745846
30.924;2.609970674
30.925;2.595307918
30.926;2.590420332
30.927;2.595307918
30.928;2.609970674
30.929;2.624633431
30.93;2.629521017
30.931;2.624633431
30.932;2.609970674
30.933;2.595307918
30.934;2.595307918
30.935;2.605083089
30.936;2.624633431
30.937;2.634408602
30.938;2.634408602
30.939;2.624633431
30.94;2.609970674
30.941;2.605083089
30.942;2.605083089
30.943;2.619745846
30.944;2.634408602
30.945;2.644183773
30.946;2.634408602
30.947;2.624633431
30.948;2.609970674
30.949;2.609970674
30.95;2.619745846
30.951;2.634408602
30.952;2.644183773
30.953;2.649071359
30.954;2.639296188
30.955;2.624633431
30.956;2.61485826
30.957;2.61485826
30.958;2.629521017
30.959;2.644183773
30.96;2.649071359
30.961;2.649071359
30.962;2.634408602
30.963;2.624633431
30.964;2.619745846
30.965;2.624633431
30.966;2.644183773
30.967;2.653958944
30.968;2.653958944
30.969;2.649071359
30.97;2.634408602
30.971;2.624633431
30.972;2.624633431
30.973;2.639296188
30.974;2.649071359
30.975;2.65884653
30.976;2.65884653
30.977;2.649071359
30.978;2.634408602
30.979;2.629521017
30.98;2.634408602
30.981;2.649071359
30.982;2.65884653
30.983;2.663734115
30.984;2.65884653
30.985;2.644183773
30.986;2.634408602
30.987;2.629521017
30.988;2.644183773
30.989;2.65884653
30.99;2.668621701
30.991;2.668621701
30.992;2.65884653
30.993;2.644183773
30.994;2.634408602
30.995;2.639296188
30.996;2.653958944
30.997;2.668621701
30.998;2.673509286
30.999;2.668621701
31;2.653958944
31.001;2.644183773
31.002;2.639296188
31.003;2.644183773
31.004;2.663734115
31.005;2.673509286
31.006;2.673509286
31.007;2.668621701
31.008;2.649071359
31.009;2.644183773
31.01;2.649071359
31.011;2.65884653
31.012;2.673509286
31.013;2.678396872
31.014;2.673509286
31.015;2.663734115
31.016;2.649071359
31.017;2.644183773
31.018;2.653958944
31.019;2.668621701
31.02;2.678396872
31.021;2.683284457
31.022;2.668621701
31.023;2.65884653
31.024;2.649071359
31.025;2.649071359
31.026;2.65884653
31.027;2.673509286
31.028;2.683284457
31.029;2.678396872
31.03;2.668621701
31.031;2.653958944
31.032;2.649071359
31.033;2.653958944
31.034;2.668621701
31.035;2.683284457
31.036;2.683284457
31.037;2.678396872
31.038;2.663734115
31.039;2.653958944
31.04;2.649071359
31.041;2.663734115
31.042;2.678396872
31.043;2.688172043
31.044;2.683284457
31.045;2.673509286
31.046;2.65884653
31.047;2.653958944
31.048;2.65884653
31.049;2.673509286
31.05;2.683284457
31.051;2.693059629
31.052;2.683284457
31.053;2.673509286
31.054;2.65884653
31.055;2.65884653
31.056;2.668621701
31.057;2.678396872
31.058;2.693059629
31.059;2.693059629
31.06;2.683284457
31.061;2.668621701
31.062;2.65884653
31.063;2.663734115
31.064;2.678396872
31.065;2.688172043
31.066;2.697947214
31.067;2.693059629
31.068;2.678396872
31.069;2.668621701
31.07;2.663734115
31.071;2.673509286
31.072;2.688172043
31.073;2.697947214
31.074;2.7028348
31.075;2.693059629
31.076;2.678396872
31.077;2.668621701
31.078;2.668621701
31.079;2.683284457
31.08;2.697947214
31.081;2.7028348
31.082;2.7028348
31.083;2.688172043
31.084;2.678396872
31.085;2.668621701
31.086;2.678396872
31.087;2.693059629
31.088;2.707722385
31.089;2.707722385
31.09;2.7028348
31.091;2.688172043
31.092;2.673509286
31.093;2.678396872
31.094;2.688172043
31.095;2.7028348
31.096;2.712609971
31.097;2.712609971
31.098;2.697947214
31.099;2.688172043
31.1;2.683284457
31.101;2.688172043
31.102;2.7028348
31.103;2.712609971
31.104;2.722385142
31.105;2.712609971
31.106;2.697947214
31.107;2.688172043
31.108;2.688172043
31.109;2.697947214
31.11;2.712609971
31.111;2.722385142
31.112;2.722385142
31.113;2.712609971
31.114;2.697947214
31.115;2.693059629
31.116;2.697947214
31.117;2.707722385
31.118;2.722385142
31.119;2.727272727
31.12;2.722385142
31.121;2.712609971
31.122;2.697947214
31.123;2.693059629
31.124;2.7028348
31.125;2.717497556
31.126;2.727272727
31.127;2.727272727
31.128;2.722385142
31.129;2.707722385
31.13;2.697947214
31.131;2.697947214
31.132;2.712609971
31.133;2.722385142
31.134;2.732160313
31.135;2.727272727
31.136;2.717497556
31.137;2.7028348
31.138;2.697947214
31.139;2.7028348
31.14;2.717497556
31.141;2.727272727
31.142;2.732160313
31.143;2.722385142
31.144;2.707722385
31.145;2.697947214
31.146;2.697947214
31.147;2.712609971
31.148;2.722385142
31.149;2.732160313
31.15;2.727272727
31.151;2.712609971
31.152;2.7028348
31.153;2.697947214
31.154;2.7028348
31.155;2.712609971
31.156;2.727272727
31.157;2.727272727
31.158;2.722385142
31.159;2.707722385
31.16;2.697947214
31.161;2.697947214
31.162;2.7028348
31.163;2.717497556
31.164;2.727272727
31.165;2.722385142
31.166;2.712609971
31.167;2.7028348
31.168;2.693059629
31.169;2.693059629
31.17;2.707722385
31.171;2.722385142
31.172;2.722385142
31.173;2.717497556
31.174;2.7028348
31.175;2.693059629
31.176;2.688172043
31.177;2.697947214
31.178;2.707722385
31.179;2.722385142
31.18;2.722385142
31.181;2.707722385
31.182;2.693059629
31.183;2.683284457
31.184;2.688172043
31.185;2.697947214
31.186;2.712609971
31.187;2.717497556
31.188;2.712609971
31.189;2.697947214
31.19;2.683284457
31.191;2.683284457
31.192;2.688172043
31.193;2.7028348
31.194;2.712609971
31.195;2.712609971
31.196;2.7028348
31.197;2.688172043
31.198;2.683284457
31.199;2.678396872
31.2;2.693059629
31.201;2.707722385
31.202;2.712609971
31.203;2.707722385
31.204;2.693059629
31.205;2.683284457
31.206;2.673509286
31.207;2.683284457
31.208;2.693059629
31.209;2.707722385
31.21;2.707722385
31.211;2.7028348
31.212;2.683284457
31.213;2.673509286
31.214;2.673509286
31.215;2.683284457
31.216;2.697947214
31.217;2.707722385
31.218;2.7028348
31.219;2.693059629
31.22;2.678396872
31.221;2.673509286
31.222;2.678396872
31.223;2.688172043
31.224;2.697947214
31.225;2.7028348
31.226;2.697947214
31.227;2.683284457
31.228;2.673509286
31.229;2.668621701
31.23;2.678396872
31.231;2.693059629
31.232;2.7028348
31.233;2.7028348
31.234;2.693059629
31.235;2.673509286
31.236;2.668621701
31.237;2.673509286
31.238;2.683284457
31.239;2.693059629
31.24;2.7028348
31.241;2.693059629
31.242;2.683284457
31.243;2.668621701
31.244;2.668621701
31.245;2.673509286
31.246;2.688172043
31.247;2.697947214
31.248;2.697947214
31.249;2.688172043
31.25;2.673509286
31.251;2.663734115
31.252;2.663734115
31.253;2.678396872
31.254;2.688172043
31.255;2.697947214
31.256;2.693059629
31.257;2.678396872
31.258;2.663734115
31.259;2.65884653
31.26;2.668621701
31.261;2.678396872
31.262;2.688172043
31.263;2.693059629
31.264;2.678396872
31.265;2.668621701
31.266;2.65884653
31.267;2.65884653
31.268;2.668621701
31.269;2.683284457
31.27;2.688172043
31.271;2.683284457
31.272;2.673509286
31.273;2.65884653
31.274;2.653958944
31.275;2.65884653
31.276;2.668621701
31.277;2.683284457
31.278;2.683284457
31.279;2.678396872
31.28;2.65884653
31.281;2.649071359
31.282;2.649071359
31.283;2.653958944
31.284;2.668621701
31.285;2.678396872
31.286;2.673509286
31.287;2.663734115
31.288;2.649071359
31.289;2.639296188
31.29;2.644183773
31.291;2.653958944
31.292;2.663734115
31.293;2.668621701
31.294;2.663734115
31.295;2.649071359
31.296;2.634408602
31.297;2.629521017
31.298;2.634408602
31.299;2.644183773
31.3;2.65884653
31.301;2.653958944
31.302;2.639296188
31.303;2.624633431
31.304;2.61485826
31.305;2.61485826
31.306;2.624633431
31.307;2.634408602
31.308;2.639296188
31.309;2.634408602
31.31;2.61485826
31.311;2.600195503
31.312;2.595307918
31.313;2.600195503
31.314;2.609970674
31.315;2.619745846
31.316;2.619745846
31.317;2.605083089
31.318;2.585532747
31.319;2.575757576
31.32;2.575757576
31.321;2.585532747
31.322;2.595307918
31.323;2.600195503
31.324;2.590420332
31.325;2.575757576
31.326;2.561094819
31.327;2.551319648
31.328;2.551319648
31.329;2.565982405
31.33;2.575757576
31.331;2.575757576
31.332;2.561094819
31.333;2.541544477
31.334;2.521994135
31.335;2.521994135
31.336;2.531769306
31.337;2.546432063
31.338;2.551319648
31.339;2.546432063
31.34;2.52688172
31.341;2.507331378
31.342;2.497556207
31.343;2.502443793
31.344;2.512218964
31.345;2.521994135
31.346;2.52688172
31.347;2.512218964
31.348;2.492668622
31.349;2.47311828
31.35;2.468230694
31.351;2.478005865
31.352;2.492668622
31.353;2.497556207
31.354;2.497556207
31.355;2.478005865
31.356;2.458455523
31.357;2.443792766
31.358;2.448680352
31.359;2.458455523
31.36;2.47311828
31.361;2.478005865
31.362;2.468230694
31.363;2.443792766
31.364;2.42913001
31.365;2.419354839
31.366;2.424242424
31.367;2.443792766
31.368;2.453567937
31.369;2.448680352
31.37;2.438905181
31.371;2.414467253
31.372;2.399804497
31.373;2.399804497
31.374;2.409579668
31.375;2.42913001
31.376;2.434017595
31.377;2.42913001
31.378;2.409579668
31.379;2.38514174
31.38;2.380254154
31.381;2.38514174
31.382;2.399804497
31.383;2.414467253
31.384;2.419354839
31.385;2.404692082
31.386;2.38514174
31.387;2.365591398
31.388;2.365591398
31.389;2.380254154
31.39;2.394916911
31.391;2.409579668
31.392;2.399804497
31.393;2.38514174
31.394;2.360703812
31.395;2.350928641
31.396;2.360703812
31.397;2.375366569
31.398;2.390029326
31.399;2.399804497
31.4;2.38514174
31.401;2.365591398
31.402;2.350928641
31.403;2.346041056
31.404;2.360703812
31.405;2.380254154
31.406;2.390029326
31.407;2.390029326
31.408;2.375366569
31.409;2.355816227
31.41;2.34115347
31.411;2.346041056
31.412;2.365591398
31.413;2.380254154
31.414;2.390029326
31.415;2.380254154
31.416;2.365591398
31.417;2.346041056
31.418;2.34115347
31.419;2.355816227
31.42;2.370478983
31.421;2.390029326
31.422;2.390029326
31.423;2.375366569
31.424;2.355816227
31.425;2.34115347
31.426;2.346041056
31.427;2.360703812
31.428;2.380254154
31.429;2.394916911
31.43;2.38514174
31.431;2.370478983
31.432;2.350928641
31.433;2.34115347
31.434;2.355816227
31.435;2.375366569
31.436;2.390029326
31.437;2.394916911
31.438;2.380254154
31.439;2.360703812
31.44;2.346041056
31.441;2.346041056
31.442;2.365591398
31.443;2.38514174
31.444;2.394916911
31.445;2.390029326
31.446;2.375366569
31.447;2.355816227
31.448;2.346041056
31.449;2.350928641
31.45;2.375366569
31.451;2.390029326
31.452;2.394916911
31.453;2.38514174
31.454;2.365591398
31.455;2.350928641
31.456;2.346041056
31.457;2.360703812
31.458;2.380254154
31.459;2.394916911
31.46;2.394916911
31.461;2.375366569
31.462;2.355816227
31.463;2.346041056
31.464;2.350928641
31.465;2.365591398
31.466;2.38514174
31.467;2.394916911
31.468;2.38514174
31.469;2.365591398
31.47;2.346041056
31.471;2.346041056
31.472;2.355816227
31.473;2.375366569
31.474;2.390029326
31.475;2.390029326
31.476;2.375366569
31.477;2.355816227
31.478;2.34115347
31.479;2.346041056
31.48;2.360703812
31.481;2.380254154
31.482;2.390029326
31.483;2.38514174
31.484;2.365591398
31.485;2.346041056
31.486;2.336265885
31.487;2.350928641
31.488;2.365591398
31.489;2.38514174
31.49;2.390029326
31.491;2.375366569
31.492;2.355816227
31.493;2.34115347
31.494;2.336265885
31.495;2.355816227
31.496;2.370478983
31.497;2.38514174
31.498;2.380254154
31.499;2.365591398
31.5;2.346041056
31.501;2.331378299
31.502;2.34115347
31.503;2.360703812
31.504;2.375366569
31.505;2.38514174
31.506;2.370478983
31.507;2.350928641
31.508;2.336265885
31.509;2.331378299
31.51;2.346041056
31.511;2.365591398
31.512;2.380254154
31.513;2.380254154
31.514;2.360703812
31.515;2.34115347
31.516;2.326490714
31.517;2.336265885
31.518;2.355816227
31.519;2.370478983
31.52;2.380254154
31.521;2.370478983
31.522;2.350928641
31.523;2.331378299
31.524;2.331378299
31.525;2.34115347
31.526;2.360703812
31.527;2.375366569
31.528;2.380254154
31.529;2.365591398
31.53;2.34115347
31.531;2.326490714
31.532;2.331378299
31.533;2.350928641
31.534;2.370478983
31.535;2.380254154
31.536;2.375366569
31.537;2.355816227
31.538;2.336265885
31.539;2.326490714
31.54;2.336265885
31.541;2.355816227
31.542;2.375366569
31.543;2.380254154
31.544;2.365591398
31.545;2.346041056
31.546;2.331378299
31.547;2.331378299
31.548;2.346041056
31.549;2.370478983
31.55;2.380254154
31.551;2.380254154
31.552;2.360703812
31.553;2.34115347
31.554;2.331378299
31.555;2.34115347
31.556;2.360703812
31.557;2.380254154
31.558;2.38514174
31.559;2.375366569
31.56;2.355816227
31.561;2.336265885
31.562;2.336265885
31.563;2.350928641
31.564;2.370478983
31.565;2.38514174
31.566;2.38514174
31.567;2.370478983
31.568;2.346041056
31.569;2.336265885
31.57;2.346041056
31.571;2.365591398
31.572;2.38514174
31.573;2.390029326
31.574;2.38514174
31.575;2.360703812
31.576;2.346041056
31.577;2.34115347
31.578;2.355816227
31.579;2.375366569
31.58;2.390029326
31.581;2.394916911
31.582;2.380254154
31.583;2.355816227
31.584;2.346041056
31.585;2.350928641
31.586;2.365591398
31.587;2.38514174
31.588;2.399804497
31.589;2.390029326
31.59;2.370478983
31.591;2.355816227
31.592;2.346041056
31.593;2.355816227
31.594;2.375366569
31.595;2.394916911
31.596;2.394916911
31.597;2.38514174
31.598;2.365591398
31.599;2.350928641
31.6;2.350928641
31.601;2.365591398
31.602;2.38514174
31.603;2.399804497
31.604;2.394916911
31.605;2.375366569
31.606;2.355816227
31.607;2.346041056
31.608;2.355816227
31.609;2.375366569
31.61;2.394916911
31.611;2.399804497
31.612;2.38514174
31.613;2.365591398
31.614;2.350928641
31.615;2.346041056
31.616;2.360703812
31.617;2.380254154
31.618;2.394916911
31.619;2.394916911
31.62;2.375366569
31.621;2.355816227
31.622;2.34115347
31.623;2.346041056
31.624;2.365591398
31.625;2.38514174
31.626;2.390029326
31.627;2.380254154
31.628;2.360703812
31.629;2.34115347
31.63;2.336265885
31.631;2.346041056
31.632;2.365591398
31.633;2.38514174
31.634;2.380254154
31.635;2.365591398
31.636;2.34115347
31.637;2.326490714
31.638;2.331378299
31.639;2.346041056
31.64;2.365591398
31.641;2.375366569
31.642;2.365591398
31.643;2.346041056
31.644;2.321603128
31.645;2.316715543
31.646;2.326490714
31.647;2.346041056
31.648;2.360703812
31.649;2.365591398
31.65;2.346041056
31.651;2.321603128
31.652;2.302052786
31.653;2.306940371
31.654;2.321603128
31.655;2.34115347
31.656;2.350928641
31.657;2.346041056
31.658;2.321603128
31.659;2.2971652
31.66;2.282502444
31.661;2.2971652
31.662;2.311827957
31.663;2.331378299
31.664;2.336265885
31.665;2.316715543
31.666;2.292277615
31.667;2.272727273
31.668;2.272727273
31.669;2.287390029
31.67;2.306940371
31.671;2.316715543
31.672;2.311827957
31.673;2.287390029
31.674;2.262952102
31.675;2.248289345
31.676;2.253176931
31.677;2.272727273
31.678;2.292277615
31.679;2.2971652
31.68;2.282502444
31.681;2.258064516
31.682;2.233626588
31.683;2.223851417
31.684;2.238514174
31.685;2.258064516
31.686;2.272727273
31.687;2.267839687
31.688;2.248289345
31.689;2.218963832
31.69;2.19941349
31.691;2.204301075
31.692;2.218963832
31.693;2.238514174
31.694;2.248289345
31.695;2.233626588
31.696;2.209188661
31.697;2.179863148
31.698;2.170087977
31.699;2.179863148
31.7;2.204301075
31.701;2.218963832
31.702;2.218963832
31.703;2.194525904
31.704;2.165200391
31.705;2.140762463
31.706;2.140762463
31.707;2.160312805
31.708;2.179863148
31.709;2.194525904
31.71;2.179863148
31.711;2.150537634
31.712;2.121212121
31.713;2.106549365
31.714;2.11143695
31.715;2.135874878
31.716;2.15542522
31.717;2.160312805
31.718;2.140762463
31.719;2.106549365
31.72;2.077223851
31.721;2.072336266
31.722;2.091886608
31.723;2.116324536
31.724;2.130987292
31.725;2.121212121
31.726;2.091886608
31.727;2.057673509
31.728;2.038123167
31.729;2.047898338
31.73;2.06744868
31.731;2.091886608
31.732;2.101661779
31.733;2.082111437
31.734;2.047898338
31.735;2.013685239
31.736;2.008797654
31.737;2.023460411
31.738;2.052785924
31.739;2.06744868
31.74;2.06744868
31.741;2.038123167
31.742;1.999022483
31.743;1.974584555
31.744;1.979472141
31.745;2.003910068
31.746;2.028347996
31.747;2.043010753
31.748;2.028347996
31.749;1.989247312
31.75;1.955034213
31.751;1.940371457
31.752;1.955034213
31.753;1.984359726
31.754;2.003910068
31.755;2.003910068
31.756;1.979472141
31.757;1.935483871
31.758;1.906158358
31.759;1.906158358
31.76;1.930596285
31.761;1.955034213
31.762;1.96969697
31.763;1.955034213
31.764;1.920821114
31.765;1.88172043
31.766;1.857282502
31.767;1.867057674
31.768;1.896383187
31.769;1.920821114
31.77;1.9257087
31.771;1.896383187
31.772;1.852394917
31.773;1.813294233
31.774;1.808406647
31.775;1.827956989
31.776;1.862170088
31.777;1.88172043
31.778;1.867057674
31.779;1.827956989
31.78;1.783968719
31.781;1.759530792
31.782;1.769305963
31.783;1.798631476
31.784;1.832844575
31.785;1.842619746
31.786;1.818181818
31.787;1.774193548
31.788;1.735092864
31.789;1.725317693
31.79;1.749755621
31.791;1.783968719
31.792;1.813294233
31.793;1.813294233
31.794;1.774193548
31.795;1.735092864
31.796;1.700879765
31.797;1.710654936
31.798;1.744868035
31.799;1.779081134
31.8;1.793743891
31.801;1.779081134
31.802;1.735092864
31.803;1.691104594
31.804;1.676441838
31.805;1.700879765
31.806;1.730205279
31.807;1.759530792
31.808;1.754643206
31.809;1.725317693
31.81;1.671554252
31.811;1.637341153
31.812;1.637341153
31.813;1.661779081
31.814;1.691104594
31.815;1.705767351
31.816;1.686217009
31.817;1.642228739
31.818;1.593352884
31.819;1.568914956
31.82;1.578690127
31.821;1.60801564
31.822;1.632453568
31.823;1.627565982
31.824;1.593352884
31.825;1.544477028
31.826;1.500488759
31.827;1.490713587
31.828;1.51026393
31.829;1.534701857
31.83;1.549364614
31.831;1.529814272
31.832;1.485826002
31.833;1.436950147
31.834;1.407624633
31.835;1.412512219
31.836;1.436950147
31.837;1.46627566
31.838;1.471163245
31.839;1.441837732
31.84;1.397849462
31.841;1.353861193
31.842;1.344086022
31.843;1.363636364
31.844;1.397849462
31.845;1.42228739
31.846;1.42228739
31.847;1.388074291
31.848;1.344086022
31.849;1.319648094
31.85;1.329423265
31.851;1.363636364
31.852;1.397849462
31.853;1.417399804
31.854;1.402737048
31.855;1.363636364
31.856;1.329423265
31.857;1.319648094
31.858;1.344086022
31.859;1.383186706
31.86;1.412512219
31.861;1.412512219
31.862;1.388074291
31.863;1.344086022
31.864;1.319648094
31.865;1.319648094
31.866;1.344086022
31.867;1.37829912
31.868;1.392961877
31.869;1.37829912
31.87;1.339198436
31.871;1.295210166
31.872;1.275659824
31.873;1.290322581
31.874;1.309872923
31.875;1.33431085
31.876;1.329423265
31.877;1.304985337
31.878;1.260997067
31.879;1.226783969
31.88;1.221896383
31.881;1.241446725
31.882;1.265884653
31.883;1.28054741
31.884;1.265884653
31.885;1.23655914
31.886;1.197458456
31.887;1.173020528
31.888;1.182795699
31.889;1.207233627
31.89;1.226783969
31.891;1.23655914
31.892;1.212121212
31.893;1.173020528
31.894;1.133919844
31.895;1.124144673
31.896;1.143695015
31.897;1.163245357
31.898;1.182795699
31.899;1.173020528
31.9;1.143695015
31.901;1.099706745
31.902;1.070381232
31.903;1.070381232
31.904;1.094819159
31.905;1.124144673
31.906;1.133919844
31.907;1.114369501
31.908;1.075268817
31.909;1.036168133
31.91;1.026392962
31.911;1.045943304
31.912;1.080156403
31.913;1.10459433
31.914;1.109481916
31.915;1.080156403
31.916;1.041055718
31.917;1.011730205
31.918;1.021505376
31.919;1.045943304
31.92;1.085043988
31.921;1.10459433
31.922;1.094819159
31.923;1.055718475
31.924;1.021505376
31.925;1.00684262
31.926;1.026392962
31.927;1.060606061
31.928;1.094819159
31.929;1.099706745
31.93;1.075268817
31.931;1.041055718
31.932;1.011730205
31.933;1.011730205
31.934;1.036168133
31.935;1.070381232
31.936;1.094819159
31.937;1.089931574
31.938;1.060606061
31.939;1.021505376
31.94;1.001955034
31.941;1.016617791
31.942;1.045943304
31.943;1.080156403
31.944;1.089931574
31.945;1.070381232
31.946;1.036168133
31.947;1.001955034
31.948;0.997067449
31.949;1.021505376
31.95;1.05083089
31.951;1.080156403
31.952;1.075268817
31.953;1.045943304
31.954;1.011730205
31.955;0.987292278
31.956;0.997067449
31.957;1.021505376
31.958;1.055718475
31.959;1.070381232
31.96;1.055718475
31.961;1.021505376
31.962;0.992179863
31.963;0.977517107
31.964;0.997067449
31.965;1.031280547
31.966;1.060606061
31.967;1.065493646
31.968;1.036168133
31.969;1.001955034
31.97;0.972629521
31.971;0.977517107
31.972;1.00684262
31.973;1.036168133
31.974;1.055718475
31.975;1.045943304
31.976;1.016617791
31.977;0.982404692
31.978;0.967741935
31.979;0.982404692
31.98;1.016617791
31.981;1.045943304
31.982;1.05083089
31.983;1.031280547
31.984;0.992179863
31.985;0.967741935
31.986;0.967741935
31.987;0.992179863
31.988;1.026392962
31.989;1.045943304
31.99;1.041055718
31.991;1.011730205
31.992;0.982404692
31.993;0.96285435
31.994;0.972629521
31.995;1.001955034
31.996;1.036168133
31.997;1.041055718
31.998;1.026392962
31.999;0.992179863
32;0.96285435
32.001;0.957966764
32.002;0.977517107
32.003;1.011730205
32.004;1.036168133
32.005;1.031280547
32.006;1.00684262
32.007;0.972629521
32.008;0.957966764
32.009;0.957966764
32.01;0.992179863
32.011;1.021505376
32.012;1.031280547
32.013;1.016617791
32.014;0.987292278
32.015;0.957966764
32.016;0.948191593
32.017;0.967741935
32.018;1.001955034
32.019;1.021505376
32.02;1.026392962
32.021;1.001955034
32.022;0.972629521
32.023;0.948191593
32.024;0.953079179
32.025;0.977517107
32.026;1.011730205
32.027;1.026392962
32.028;1.016617791
32.029;0.992179863
32.03;0.957966764
32.031;0.943304008
32.032;0.96285435
32.033;0.992179863
32.034;1.021505376
32.035;1.026392962
32.036;1.00684262
32.037;0.972629521
32.038;0.948191593
32.039;0.948191593
32.04;0.977517107
32.041;1.00684262
32.042;1.026392962
32.043;1.021505376
32.044;0.997067449
32.045;0.967741935
32.046;0.948191593
32.047;0.96285435
32.048;0.992179863
32.049;1.021505376
32.05;1.031280547
32.051;1.016617791
32.052;0.982404692
32.053;0.957966764
32.054;0.957966764
32.055;0.977517107
32.056;1.00684262
32.057;1.031280547
32.058;1.031280547
32.059;1.00684262
32.06;0.972629521
32.061;0.957966764
32.062;0.96285435
32.063;0.992179863
32.064;1.021505376
32.065;1.036168133
32.066;1.021505376
32.067;0.992179863
32.068;0.96285435
32.069;0.953079179
32.07;0.972629521
32.071;1.001955034
32.072;1.026392962
32.073;1.031280547
32.074;1.00684262
32.075;0.977517107
32.076;0.953079179
32.077;0.957966764
32.078;0.982404692
32.079;1.011730205
32.08;1.031280547
32.081;1.016617791
32.082;0.987292278
32.083;0.957966764
32.084;0.943304008
32.085;0.957966764
32.086;0.992179863
32.087;1.016617791
32.088;1.021505376
32.089;1.001955034
32.09;0.972629521
32.091;0.943304008
32.092;0.943304008
32.093;0.967741935
32.094;0.997067449
32.095;1.016617791
32.096;1.011730205
32.097;0.982404692
32.098;0.953079179
32.099;0.933528837
32.1;0.948191593
32.101;0.972629521
32.102;1.00684262
32.103;1.016617791
32.104;0.997067449
32.105;0.96285435
32.106;0.933528837
32.107;0.928641251
32.108;0.953079179
32.109;0.987292278
32.11;1.011730205
32.111;1.00684262
32.112;0.982404692
32.113;0.948191593
32.114;0.923753666
32.115;0.933528837
32.116;0.96285435
32.117;0.997067449
32.118;1.011730205
32.119;0.997067449
32.12;0.96285435
32.121;0.933528837
32.122;0.923753666
32.123;0.943304008
32.124;0.982404692
32.125;1.011730205
32.126;1.011730205
32.127;0.987292278
32.128;0.948191593
32.129;0.923753666
32.13;0.928641251
32.131;0.96285435
32.132;0.997067449
32.133;1.016617791
32.134;1.00684262
32.135;0.972629521
32.136;0.938416422
32.137;0.923753666
32.138;0.948191593
32.139;0.982404692
32.14;1.011730205
32.141;1.021505376
32.142;0.997067449
32.143;0.96285435
32.144;0.928641251
32.145;0.933528837
32.146;0.96285435
32.147;1.001955034
32.148;1.026392962
32.149;1.021505376
32.15;0.987292278
32.151;0.948191593
32.152;0.928641251
32.153;0.948191593
32.154;0.982404692
32.155;1.016617791
32.156;1.031280547
32.157;1.011730205
32.158;0.972629521
32.159;0.938416422
32.16;0.933528837
32.161;0.96285435
32.162;1.001955034
32.163;1.031280547
32.164;1.026392962
32.165;0.997067449
32.166;0.957966764
32.167;0.938416422
32.168;0.943304008
32.169;0.982404692
32.17;1.016617791
32.171;1.036168133
32.172;1.021505376
32.173;0.982404692
32.174;0.948191593
32.175;0.938416422
32.176;0.96285435
32.177;0.997067449
32.178;1.031280547
32.179;1.031280547
32.18;1.00684262
32.181;0.967741935
32.182;0.938416422
32.183;0.948191593
32.184;0.977517107
32.185;1.016617791
32.186;1.041055718
32.187;1.031280547
32.188;0.992179863
32.189;0.953079179
32.19;0.938416422
32.191;0.96285435
32.192;1.001955034
32.193;1.031280547
32.194;1.041055718
32.195;1.016617791
32.196;0.977517107
32.197;0.943304008
32.198;0.948191593
32.199;0.977517107
32.2;1.011730205
32.201;1.041055718
32.202;1.036168133
32.203;1.001955034
32.204;0.957966764
32.205;0.938416422
32.206;0.957966764
32.207;0.997067449
32.208;1.031280547
32.209;1.045943304
32.21;1.021505376
32.211;0.982404692
32.212;0.948191593
32.213;0.943304008
32.214;0.972629521
32.215;1.011730205
32.216;1.041055718
32.217;1.041055718
32.218;1.00684262
32.219;0.967741935
32.22;0.938416422
32.221;0.953079179
32.222;0.992179863
32.223;1.026392962
32.224;1.045943304
32.225;1.031280547
32.226;0.987292278
32.227;0.953079179
32.228;0.938416422
32.229;0.967741935
32.23;1.00684262
32.231;1.041055718
32.232;1.041055718
32.233;1.011730205
32.234;0.967741935
32.235;0.943304008
32.236;0.948191593
32.237;0.982404692
32.238;1.021505376
32.239;1.045943304
32.24;1.031280547
32.241;0.992179863
32.242;0.948191593
32.243;0.933528837
32.244;0.957966764
32.245;0.997067449
32.246;1.036168133
32.247;1.045943304
32.248;1.016617791
32.249;0.972629521
32.25;0.938416422
32.251;0.938416422
32.252;0.972629521
32.253;1.016617791
32.254;1.045943304
32.255;1.036168133
32.256;0.997067449
32.257;0.953079179
32.258;0.933528837
32.259;0.953079179
32.26;0.997067449
32.261;1.036168133
32.262;1.05083089
32.263;1.026392962
32.264;0.977517107
32.265;0.938416422
32.266;0.933528837
32.267;0.967741935
32.268;1.016617791
32.269;1.05083089
32.27;1.05083089
32.271;1.011730205
32.272;0.96285435
32.273;0.933528837
32.274;0.953079179
32.275;0.997067449
32.276;1.045943304
32.277;1.065493646
32.278;1.045943304
32.279;0.997067449
32.28;0.948191593
32.281;0.938416422
32.282;0.972629521
32.283;1.026392962
32.284;1.070381232
32.285;1.070381232
32.286;1.031280547
32.287;0.977517107
32.288;0.938416422
32.289;0.948191593
32.29;0.997067449
32.291;1.05083089
32.292;1.085043988
32.293;1.065493646
32.294;1.011730205
32.295;0.957966764
32.296;0.938416422
32.297;0.967741935
32.298;1.026392962
32.299;1.075268817
32.3;1.085043988
32.301;1.05083089
32.302;0.992179863
32.303;0.943304008
32.304;0.943304008
32.305;0.997067449
32.306;1.05083089
32.307;1.089931574
32.308;1.075268817
32.309;1.026392962
32.31;0.967741935
32.311;0.938416422
32.312;0.957966764
32.313;1.021505376
32.314;1.070381232
32.315;1.089931574
32.316;1.055718475
32.317;0.997067449
32.318;0.943304008
32.319;0.938416422
32.32;0.982404692
32.321;1.041055718
32.322;1.080156403
32.323;1.075268817
32.324;1.026392962
32.325;0.96285435
32.326;0.928641251
32.327;0.948191593
32.328;1.001955034
32.329;1.055718475
32.33;1.080156403
32.331;1.05083089
32.332;0.992179863
32.333;0.938416422
32.334;0.928641251
32.335;0.96285435
32.336;1.021505376
32.337;1.065493646
32.338;1.070381232
32.339;1.026392962
32.34;0.96285435
32.341;0.923753666
32.342;0.933528837
32.343;0.982404692
32.344;1.041055718
32.345;1.070381232
32.346;1.05083089
32.347;0.997067449
32.348;0.938416422
32.349;0.91886608
32.35;0.953079179
32.351;1.011730205
32.352;1.060606061
32.353;1.065493646
32.354;1.031280547
32.355;0.967741935
32.356;0.928641251
32.357;0.928641251
32.358;0.977517107
32.359;1.036168133
32.36;1.070381232
32.361;1.060606061
32.362;1.011730205
32.363;0.948191593
32.364;0.923753666
32.365;0.948191593
32.366;1.011730205
32.367;1.060606061
32.368;1.080156403
32.369;1.045943304
32.37;0.987292278
32.371;0.938416422
32.372;0.933528837
32.373;0.982404692
32.374;1.041055718
32.375;1.085043988
32.376;1.080156403
32.377;1.036168133
32.378;0.972629521
32.379;0.938416422
32.38;0.96285435
32.381;1.016617791
32.382;1.075268817
32.383;1.099706745
32.384;1.075268817
32.385;1.016617791
32.386;0.96285435
32.387;0.948191593
32.388;0.992179863
32.389;1.055718475
32.39;1.10459433
32.391;1.109481916
32.392;1.065493646
32.393;1.001955034
32.394;0.96285435
32.395;0.972629521
32.396;1.031280547
32.397;1.094819159
32.398;1.129032258
32.399;1.109481916
32.4;1.05083089
32.401;0.992179863
32.402;0.967741935
32.403;1.00684262
32.404;1.070381232
32.405;1.124144673
32.406;1.133919844
32.407;1.094819159
32.408;1.031280547
32.409;0.982404692
32.41;0.987292278
32.411;1.041055718
32.412;1.10459433
32.413;1.1485826
32.414;1.133919844
32.415;1.075268817
32.416;1.011730205
32.417;0.982404692
32.418;1.016617791
32.419;1.080156403
32.42;1.138807429
32.421;1.153470186
32.422;1.119257087
32.423;1.055718475
32.424;1.001955034
32.425;0.997067449
32.426;1.05083089
32.427;1.109481916
32.428;1.158357771
32.429;1.153470186
32.43;1.099706745
32.431;1.036168133
32.432;0.997067449
32.433;1.021505376
32.434;1.080156403
32.435;1.143695015
32.436;1.168132942
32.437;1.138807429
32.438;1.075268817
32.439;1.016617791
32.44;1.00684262
32.441;1.05083089
32.442;1.114369501
32.443;1.163245357
32.444;1.168132942
32.445;1.119257087
32.446;1.055718475
32.447;1.00684262
32.448;1.026392962
32.449;1.080156403
32.45;1.143695015
32.451;1.173020528
32.452;1.153470186
32.453;1.094819159
32.454;1.031280547
32.455;1.011730205
32.456;1.05083089
32.457;1.114369501
32.458;1.168132942
32.459;1.173020528
32.46;1.133919844
32.461;1.070381232
32.462;1.021505376
32.463;1.026392962
32.464;1.080156403
32.465;1.143695015
32.466;1.182795699
32.467;1.168132942
32.468;1.114369501
32.469;1.05083089
32.47;1.021505376
32.471;1.05083089
32.472;1.114369501
32.473;1.173020528
32.474;1.19257087
32.475;1.153470186
32.476;1.089931574
32.477;1.036168133
32.478;1.031280547
32.479;1.085043988
32.48;1.1485826
32.481;1.197458456
32.482;1.187683284
32.483;1.138807429
32.484;1.065493646
32.485;1.031280547
32.486;1.055718475
32.487;1.119257087
32.488;1.177908113
32.489;1.207233627
32.49;1.177908113
32.491;1.109481916
32.492;1.05083089
32.493;1.036168133
32.494;1.085043988
32.495;1.153470186
32.496;1.202346041
32.497;1.202346041
32.498;1.153470186
32.499;1.085043988
32.5;1.041055718
32.501;1.055718475
32.502;1.114369501
32.503;1.182795699
32.504;1.212121212
32.505;1.19257087
32.506;1.129032258
32.507;1.060606061
32.508;1.041055718
32.509;1.085043988
32.51;1.1485826
32.511;1.207233627
32.512;1.212121212
32.513;1.168132942
32.514;1.099706745
32.515;1.045943304
32.516;1.055718475
32.517;1.109481916
32.518;1.177908113
32.519;1.217008798
32.52;1.202346041
32.521;1.143695015
32.522;1.070381232
32.523;1.041055718
32.524;1.075268817
32.525;1.143695015
32.526;1.202346041
32.527;1.217008798
32.528;1.177908113
32.529;1.109481916
32.53;1.05083089
32.531;1.045943304
32.532;1.10459433
32.533;1.168132942
32.534;1.212121212
32.535;1.207233627
32.536;1.1485826
32.537;1.080156403
32.538;1.041055718
32.539;1.065493646
32.54;1.129032258
32.541;1.19257087
32.542;1.217008798
32.543;1.182795699
32.544;1.119257087
32.545;1.055718475
32.546;1.041055718
32.547;1.089931574
32.548;1.158357771
32.549;1.202346041
32.55;1.202346041
32.551;1.153470186
32.552;1.085043988
32.553;1.036168133
32.554;1.055718475
32.555;1.109481916
32.556;1.173020528
32.557;1.207233627
32.558;1.182795699
32.559;1.119257087
32.56;1.055718475
32.561;1.031280547
32.562;1.070381232
32.563;1.138807429
32.564;1.187683284
32.565;1.197458456
32.566;1.153470186
32.567;1.085043988
32.568;1.031280547
32.569;1.036168133
32.57;1.094819159
32.571;1.158357771
32.572;1.19257087
32.573;1.177908113
32.574;1.114369501
32.575;1.05083089
32.576;1.021505376
32.577;1.055718475
32.578;1.119257087
32.579;1.173020528
32.58;1.187683284
32.581;1.1485826
32.582;1.080156403
32.583;1.026392962
32.584;1.021505376
32.585;1.075268817
32.586;1.138807429
32.587;1.177908113
32.588;1.168132942
32.589;1.119257087
32.59;1.05083089
32.591;1.016617791
32.592;1.036168133
32.593;1.099706745
32.594;1.158357771
32.595;1.177908113
32.596;1.1485826
32.597;1.085043988
32.598;1.026392962
32.599;1.011730205
32.6;1.060606061
32.601;1.124144673
32.602;1.168132942
32.603;1.163245357
32.604;1.114369501
32.605;1.05083089
32.606;1.00684262
32.607;1.026392962
32.608;1.085043988
32.609;1.143695015
32.61;1.168132942
32.611;1.143695015
32.612;1.085043988
32.613;1.021505376
32.614;1.00684262
32.615;1.045943304
32.616;1.10459433
32.617;1.153470186
32.618;1.158357771
32.619;1.119257087
32.62;1.055718475
32.621;1.00684262
32.622;1.011730205
32.623;1.065493646
32.624;1.124144673
32.625;1.163245357
32.626;1.143695015
32.627;1.085043988
32.628;1.026392962
32.629;0.997067449
32.63;1.031280547
32.631;1.089931574
32.632;1.138807429
32.633;1.153470186
32.634;1.114369501
32.635;1.055718475
32.636;1.001955034
32.637;1.001955034
32.638;1.045943304
32.639;1.109481916
32.64;1.143695015
32.641;1.133919844
32.642;1.085043988
32.643;1.021505376
32.644;0.987292278
32.645;1.011730205
32.646;1.065493646
32.647;1.124144673
32.648;1.138807429
32.649;1.109481916
32.65;1.05083089
32.651;0.992179863
32.652;0.982404692
32.653;1.026392962
32.654;1.080156403
32.655;1.124144673
32.656;1.119257087
32.657;1.075268817
32.658;1.011730205
32.659;0.977517107
32.66;0.987292278
32.661;1.041055718
32.662;1.094819159
32.663;1.119257087
32.664;1.094819159
32.665;1.036168133
32.666;0.982404692
32.667;0.96285435
32.668;0.997067449
32.669;1.05083089
32.67;1.094819159
32.671;1.099706745
32.672;1.055718475
32.673;0.997067449
32.674;0.953079179
32.675;0.96285435
32.676;1.00684262
32.677;1.060606061
32.678;1.089931574
32.679;1.070381232
32.68;1.016617791
32.681;0.967741935
32.682;0.943304008
32.683;0.967741935
32.684;1.016617791
32.685;1.060606061
32.686;1.070381232
32.687;1.036168133
32.688;0.982404692
32.689;0.938416422
32.69;0.938416422
32.691;0.977517107
32.692;1.026392962
32.693;1.060606061
32.694;1.05083089
32.695;1.00684262
32.696;0.953079179
32.697;0.923753666
32.698;0.948191593
32.699;0.992179863
32.7;1.036168133
32.701;1.05083089
32.702;1.026392962
32.703;0.972629521
32.704;0.928641251
32.705;0.91886608
32.706;0.957966764
32.707;1.00684262
32.708;1.041055718
32.709;1.041055718
32.71;0.997067449
32.711;0.948191593
32.712;0.913978495
32.713;0.928641251
32.714;0.972629521
32.715;1.016617791
32.716;1.041055718
32.717;1.016617791
32.718;0.972629521
32.719;0.923753666
32.72;0.909090909
32.721;0.938416422
32.722;0.987292278
32.723;1.026392962
32.724;1.026392962
32.725;0.997067449
32.726;0.943304008
32.727;0.909090909
32.728;0.913978495
32.729;0.953079179
32.73;0.997067449
32.731;1.026392962
32.732;1.011730205
32.733;0.967741935
32.734;0.91886608
32.735;0.899315738
32.736;0.923753666
32.737;0.967741935
32.738;1.00684262
32.739;1.021505376
32.74;0.992179863
32.741;0.938416422
32.742;0.899315738
32.743;0.904203324
32.744;0.938416422
32.745;0.987292278
32.746;1.011730205
32.747;1.00684262
32.748;0.96285435
32.749;0.91886608
32.75;0.894428152
32.751;0.913978495
32.752;0.953079179
32.753;0.997067449
32.754;1.011730205
32.755;0.987292278
32.756;0.943304008
32.757;0.904203324
32.758;0.894428152
32.759;0.928641251
32.76;0.972629521
32.761;1.00684262
32.762;1.001955034
32.763;0.967741935
32.764;0.91886608
32.765;0.889540567
32.766;0.904203324
32.767;0.948191593
32.768;0.987292278
32.769;1.00684262
32.77;0.987292278
32.771;0.943304008
32.772;0.904203324
32.773;0.889540567
32.774;0.91886608
32.775;0.96285435
32.776;0.997067449
32.777;0.997067449
32.778;0.967741935
32.779;0.923753666
32.78;0.889540567
32.781;0.894428152
32.782;0.938416422
32.783;0.977517107
32.784;1.00684262
32.785;0.987292278
32.786;0.948191593
32.787;0.899315738
32.788;0.889540567
32.789;0.909090909
32.79;0.953079179
32.791;0.992179863
32.792;0.997067449
32.793;0.972629521
32.794;0.923753666
32.795;0.889540567
32.796;0.889540567
32.797;0.928641251
32.798;0.967741935
32.799;0.997067449
32.8;0.987292278
32.801;0.948191593
32.802;0.904203324
32.803;0.884652981
32.804;0.899315738
32.805;0.948191593
32.806;0.982404692
32.807;0.997067449
32.808;0.972629521
32.809;0.928641251
32.81;0.889540567
32.811;0.884652981
32.812;0.91886608
32.813;0.96285435
32.814;0.997067449
32.815;0.992179863
32.816;0.953079179
32.817;0.909090909
32.818;0.884652981
32.819;0.899315738
32.82;0.938416422
32.821;0.982404692
32.822;1.001955034
32.823;0.982404692
32.824;0.938416422
32.825;0.894428152
32.826;0.889540567
32.827;0.913978495
32.828;0.96285435
32.829;0.997067449
32.83;1.001955034
32.831;0.967741935
32.832;0.91886608
32.833;0.889540567
32.834;0.899315738
32.835;0.938416422
32.836;0.987292278
32.837;1.011730205
32.838;0.997067449
32.839;0.948191593
32.84;0.909090909
32.841;0.889540567
32.842;0.923753666
32.843;0.967741935
32.844;1.00684262
32.845;1.011730205
32.846;0.982404692
32.847;0.933528837
32.848;0.899315738
32.849;0.904203324
32.85;0.948191593
32.851;0.992179863
32.852;1.021505376
32.853;1.00684262
32.854;0.96285435
32.855;0.913978495
32.856;0.894428152
32.857;0.923753666
32.858;0.967741935
32.859;1.011730205
32.86;1.021505376
32.861;0.997067449
32.862;0.943304008
32.863;0.909090909
32.864;0.904203324
32.865;0.943304008
32.866;0.987292278
32.867;1.021505376
32.868;1.016617791
32.869;0.977517107
32.87;0.928641251
32.871;0.899315738
32.872;0.91886608
32.873;0.967741935
32.874;1.011730205
32.875;1.026392962
32.876;1.001955034
32.877;0.957966764
32.878;0.913978495
32.879;0.904203324
32.88;0.938416422
32.881;0.987292278
32.882;1.021505376
32.883;1.021505376
32.884;0.987292278
32.885;0.938416422
32.886;0.904203324
32.887;0.91886608
32.888;0.96285435
32.889;1.00684262
32.89;1.026392962
32.891;1.00684262
32.892;0.967741935
32.893;0.91886608
32.894;0.904203324
32.895;0.933528837
32.896;0.982404692
32.897;1.016617791
32.898;1.026392962
32.899;0.992179863
32.9;0.943304008
32.901;0.909090909
32.902;0.913978495
32.903;0.953079179
32.904;0.997067449
32.905;1.026392962
32.906;1.00684262
32.907;0.967741935
32.908;0.923753666
32.909;0.909090909
32.91;0.928641251
32.911;0.972629521
32.912;1.016617791
32.913;1.026392962
32.914;0.992179863
32.915;0.948191593
32.916;0.913978495
32.917;0.913978495
32.918;0.948191593
32.919;0.997067449
32.92;1.026392962
32.921;1.016617791
32.922;0.972629521
32.923;0.933528837
32.924;0.909090909
32.925;0.933528837
32.926;0.972629521
32.927;1.016617791
32.928;1.026392962
32.929;1.001955034
32.93;0.957966764
32.931;0.91886608
32.932;0.91886608
32.933;0.948191593
32.934;0.997067449
32.935;1.026392962
32.936;1.021505376
32.937;0.992179863
32.938;0.943304008
32.939;0.91886608
32.94;0.933528837
32.941;0.972629521
32.942;1.016617791
32.943;1.036168133
32.944;1.016617791
32.945;0.972629521
32.946;0.933528837
32.947;0.923753666
32.948;0.957966764
32.949;0.997067449
32.95;1.036168133
32.951;1.036168133
32.952;1.00684262
32.953;0.957966764
32.954;0.928641251
32.955;0.938416422
32.956;0.982404692
32.957;1.021505376
32.958;1.045943304
32.959;1.031280547
32.96;0.992179863
32.961;0.948191593
32.962;0.933528837
32.963;0.96285435
32.964;1.00684262
32.965;1.045943304
32.966;1.05083089
32.967;1.021505376
32.968;0.977517107
32.969;0.943304008
32.97;0.948191593
32.971;0.987292278
32.972;1.031280547
32.973;1.055718475
32.974;1.045943304
32.975;1.00684262
32.976;0.96285435
32.977;0.948191593
32.978;0.967741935
32.979;1.011730205
32.98;1.05083089
32.981;1.065493646
32.982;1.036168133
32.983;0.992179863
32.984;0.953079179
32.985;0.957966764
32.986;0.992179863
32.987;1.036168133
32.988;1.070381232
32.989;1.065493646
32.99;1.026392962
32.991;0.977517107
32.992;0.953079179
32.993;0.972629521
32.994;1.016617791
32.995;1.060606061
32.996;1.075268817
32.997;1.05083089
32.998;1.011730205
32.999;0.967741935
33;0.96285435
33.001;0.992179863
33.002;1.041055718
33.003;1.075268817
33.004;1.075268817
33.005;1.041055718
33.006;0.992179863
33.007;0.96285435
33.008;0.972629521
33.009;1.016617791
33.01;1.060606061
33.011;1.085043988
33.012;1.065493646
33.013;1.021505376
33.014;0.977517107
33.015;0.967741935
33.016;0.997067449
33.017;1.041055718
33.018;1.080156403
33.019;1.080156403
33.02;1.05083089
33.021;1.001955034
33.022;0.967741935
33.023;0.972629521
33.024;1.016617791
33.025;1.060606061
33.026;1.085043988
33.027;1.070381232
33.028;1.031280547
33.029;0.987292278
33.03;0.972629521
33.031;0.992179863
33.032;1.036168133
33.033;1.080156403
33.034;1.085043988
33.035;1.055718475
33.036;1.011730205
33.037;0.977517107
33.038;0.977517107
33.039;1.016617791
33.04;1.060606061
33.041;1.089931574
33.042;1.080156403
33.043;1.036168133
33.044;0.992179863
33.045;0.972629521
33.046;0.992179863
33.047;1.036168133
33.048;1.075268817
33.049;1.089931574
33.05;1.070381232
33.051;1.026392962
33.052;0.987292278
33.053;0.977517107
33.054;1.011730205
33.055;1.055718475
33.056;1.089931574
33.057;1.085043988
33.058;1.05083089
33.059;1.00684262
33.06;0.982404692
33.061;0.997067449
33.062;1.036168133
33.063;1.075268817
33.064;1.099706745
33.065;1.080156403
33.066;1.036168133
33.067;0.997067449
33.068;0.987292278
33.069;1.016617791
33.07;1.060606061
33.071;1.094819159
33.072;1.099706745
33.073;1.065493646
33.074;1.021505376
33.075;0.992179863
33.076;1.001955034
33.077;1.041055718
33.078;1.080156403
33.079;1.10459433
33.08;1.089931574
33.081;1.05083089
33.082;1.00684262
33.083;0.997067449
33.084;1.021505376
33.085;1.065493646
33.086;1.099706745
33.087;1.109481916
33.088;1.075268817
33.089;1.031280547
33.09;1.001955034
33.091;1.00684262
33.092;1.041055718
33.093;1.085043988
33.094;1.109481916
33.095;1.099706745
33.096;1.060606061
33.097;1.016617791
33.098;0.997067449
33.099;1.021505376
33.1;1.065493646
33.101;1.099706745
33.102;1.109481916
33.103;1.089931574
33.104;1.045943304
33.105;1.00684262
33.106;1.00684262
33.107;1.041055718
33.108;1.085043988
33.109;1.114369501
33.11;1.10459433
33.111;1.070381232
33.112;1.026392962
33.113;1.001955034
33.114;1.021505376
33.115;1.060606061
33.116;1.10459433
33.117;1.114369501
33.118;1.099706745
33.119;1.05083089
33.12;1.016617791
33.121;1.00684262
33.122;1.041055718
33.123;1.085043988
33.124;1.114369501
33.125;1.114369501
33.126;1.080156403
33.127;1.036168133
33.128;1.011730205
33.129;1.021505376
33.13;1.065493646
33.131;1.10459433
33.132;1.124144673
33.133;1.10459433
33.134;1.065493646
33.135;1.026392962
33.136;1.016617791
33.137;1.045943304
33.138;1.085043988
33.139;1.124144673
33.14;1.124144673
33.141;1.094819159
33.142;1.05083089
33.143;1.026392962
33.144;1.031280547
33.145;1.070381232
33.146;1.109481916
33.147;1.138807429
33.148;1.124144673
33.149;1.089931574
33.15;1.045943304
33.151;1.031280547
33.152;1.055718475
33.153;1.10459433
33.154;1.138807429
33.155;1.1485826
33.156;1.124144673
33.157;1.085043988
33.158;1.05083089
33.159;1.055718475
33.16;1.089931574
33.161;1.133919844
33.162;1.163245357
33.163;1.158357771
33.164;1.124144673
33.165;1.085043988
33.166;1.065493646
33.167;1.085043988
33.168;1.129032258
33.169;1.168132942
33.17;1.182795699
33.171;1.163245357
33.172;1.129032258
33.173;1.089931574
33.174;1.094819159
33.175;1.124144673
33.176;1.173020528
33.177;1.202346041
33.178;1.202346041
33.179;1.168132942
33.18;1.129032258
33.181;1.10459433
33.182;1.124144673
33.183;1.163245357
33.184;1.207233627
33.185;1.226783969
33.186;1.212121212
33.187;1.168132942
33.188;1.133919844
33.189;1.129032258
33.19;1.158357771
33.191;1.202346041
33.192;1.241446725
33.193;1.241446725
33.194;1.212121212
33.195;1.173020528
33.196;1.1485826
33.197;1.163245357
33.198;1.197458456
33.199;1.241446725
33.2;1.265884653
33.201;1.256109482
33.202;1.217008798
33.203;1.177908113
33.204;1.168132942
33.205;1.197458456
33.206;1.23655914
33.207;1.275659824
33.208;1.28054741
33.209;1.256109482
33.21;1.217008798
33.211;1.187683284
33.212;1.19257087
33.213;1.231671554
33.214;1.270772239
33.215;1.300097752
33.216;1.290322581
33.217;1.256109482
33.218;1.217008798
33.219;1.207233627
33.22;1.226783969
33.221;1.265884653
33.222;1.304985337
33.223;1.314760508
33.224;1.295210166
33.225;1.251221896
33.226;1.221896383
33.227;1.221896383
33.228;1.256109482
33.229;1.300097752
33.23;1.329423265
33.231;1.319648094
33.232;1.285434995
33.233;1.251221896
33.234;1.226783969
33.235;1.246334311
33.236;1.285434995
33.237;1.324535679
33.238;1.33431085
33.239;1.319648094
33.24;1.28054741
33.241;1.246334311
33.242;1.241446725
33.243;1.270772239
33.244;1.309872923
33.245;1.339198436
33.246;1.339198436
33.247;1.304985337
33.248;1.265884653
33.249;1.241446725
33.25;1.251221896
33.251;1.290322581
33.252;1.324535679
33.253;1.344086022
33.254;1.329423265
33.255;1.290322581
33.256;1.256109482
33.257;1.246334311
33.258;1.270772239
33.259;1.309872923
33.26;1.339198436
33.261;1.344086022
33.262;1.314760508
33.263;1.275659824
33.264;1.246334311
33.265;1.251221896
33.266;1.290322581
33.267;1.329423265
33.268;1.348973607
33.269;1.33431085
33.27;1.300097752
33.271;1.260997067
33.272;1.251221896
33.273;1.270772239
33.274;1.309872923
33.275;1.344086022
33.276;1.353861193
33.277;1.329423265
33.278;1.290322581
33.279;1.256109482
33.28;1.260997067
33.281;1.290322581
33.282;1.329423265
33.283;1.358748778
33.284;1.348973607
33.285;1.314760508
33.286;1.275659824
33.287;1.260997067
33.288;1.28054741
33.289;1.319648094
33.29;1.358748778
33.291;1.368523949
33.292;1.348973607
33.293;1.304985337
33.294;1.275659824
33.295;1.275659824
33.296;1.304985337
33.297;1.348973607
33.298;1.37829912
33.299;1.37829912
33.3;1.344086022
33.301;1.304985337
33.302;1.285434995
33.303;1.304985337
33.304;1.344086022
33.305;1.388074291
33.306;1.402737048
33.307;1.392961877
33.308;1.353861193
33.309;1.319648094
33.31;1.314760508
33.311;1.348973607
33.312;1.388074291
33.313;1.427174976
33.314;1.432062561
33.315;1.402737048
33.316;1.363636364
33.317;1.344086022
33.318;1.358748778
33.319;1.397849462
33.32;1.441837732
33.321;1.46627566
33.322;1.456500489
33.323;1.42228739
33.324;1.388074291
33.325;1.37829912
33.326;1.407624633
33.327;1.451612903
33.328;1.485826002
33.329;1.495601173
33.33;1.476050831
33.331;1.436950147
33.332;1.412512219
33.333;1.417399804
33.334;1.456500489
33.335;1.500488759
33.336;1.524926686
33.337;1.515151515
33.338;1.485826002
33.339;1.446725318
33.34;1.436950147
33.341;1.461388074
33.342;1.505376344
33.343;1.544477028
33.344;1.554252199
33.345;1.534701857
33.346;1.495601173
33.347;1.471163245
33.348;1.471163245
33.349;1.51026393
33.35;1.549364614
33.351;1.578690127
33.352;1.573802542
33.353;1.544477028
33.354;1.51026393
33.355;1.495601173
33.356;1.515151515
33.357;1.554252199
33.358;1.593352884
33.359;1.60801564
33.36;1.593352884
33.361;1.559139785
33.362;1.529814272
33.363;1.534701857
33.364;1.559139785
33.365;1.603128055
33.366;1.632453568
33.367;1.632453568
33.368;1.60801564
33.369;1.573802542
33.37;1.554252199
33.371;1.568914956
33.372;1.603128055
33.373;1.642228739
33.374;1.661779081
33.375;1.647116325
33.376;1.617790811
33.377;1.583577713
33.378;1.578690127
33.379;1.60801564
33.38;1.647116325
33.381;1.676441838
33.382;1.681329423
33.383;1.656891496
33.384;1.627565982
33.385;1.603128055
33.386;1.617790811
33.387;1.65200391
33.388;1.691104594
33.389;1.710654936
33.39;1.700879765
33.391;1.676441838
33.392;1.647116325
33.393;1.642228739
33.394;1.671554252
33.395;1.705767351
33.396;1.73998045
33.397;1.754643206
33.398;1.73998045
33.399;1.710654936
33.4;1.69599218
33.401;1.705767351
33.402;1.73998045
33.403;1.779081134
33.404;1.808406647
33.405;1.803519062
33.406;1.788856305
33.407;1.764418377
33.408;1.759530792
33.409;1.783968719
33.41;1.823069404
33.411;1.857282502
33.412;1.871945259
33.413;1.867057674
33.414;1.842619746
33.415;1.832844575
33.416;1.83773216
33.417;1.867057674
33.418;1.901270772
33.419;1.930596285
33.42;1.935483871
33.421;1.915933529
33.422;1.896383187
33.423;1.891495601
33.424;1.906158358
33.425;1.935483871
33.426;1.96969697
33.427;1.984359726
33.428;1.979472141
33.429;1.959921799
33.43;1.945259042
33.431;1.945259042
33.432;1.96969697
33.433;2.003910068
33.434;2.028347996
33.435;2.033235582
33.436;2.023460411
33.437;2.003910068
33.438;1.999022483
33.439;2.008797654
33.44;2.043010753
33.441;2.06744868
33.442;2.091886608
33.443;2.086999022
33.444;2.072336266
33.445;2.062561095
33.446;2.062561095
33.447;2.086999022
33.448;2.116324536
33.449;2.140762463
33.45;2.15542522
33.451;2.145650049
33.452;2.135874878
33.453;2.126099707
33.454;2.140762463
33.455;2.165200391
33.456;2.194525904
33.457;2.214076246
33.458;2.214076246
33.459;2.204301075
33.46;2.189638319
33.461;2.189638319
33.462;2.209188661
33.463;2.238514174
33.464;2.262952102
33.465;2.272727273
33.466;2.262952102
33.467;2.253176931
33.468;2.24340176
33.469;2.253176931
33.47;2.272727273
33.471;2.2971652
33.472;2.311827957
33.473;2.316715543
33.474;2.306940371
33.475;2.292277615
33.476;2.292277615
33.477;2.306940371
33.478;2.326490714
33.479;2.346041056
33.48;2.360703812
33.481;2.355816227
33.482;2.346041056
33.483;2.336265885
33.484;2.34115347
33.485;2.355816227
33.486;2.380254154
33.487;2.394916911
33.488;2.394916911
33.489;2.390029326
33.49;2.375366569
33.491;2.370478983
33.492;2.380254154
33.493;2.399804497
33.494;2.419354839
33.495;2.424242424
33.496;2.424242424
33.497;2.409579668
33.498;2.404692082
33.499;2.404692082
33.5;2.414467253
33.501;2.434017595
33.502;2.448680352
33.503;2.453567937
33.504;2.443792766
33.505;2.434017595
33.506;2.424242424
33.507;2.42913001
33.508;2.448680352
33.509;2.463343109
33.51;2.47311828
33.511;2.468230694
33.512;2.458455523
33.513;2.443792766
33.514;2.443792766
33.515;2.453567937
33.516;2.468230694
33.517;2.482893451
33.518;2.482893451
33.519;2.478005865
33.52;2.463343109
33.521;2.453567937
33.522;2.458455523
33.523;2.468230694
33.524;2.482893451
33.525;2.492668622
33.526;2.492668622
33.527;2.482893451
33.528;2.47311828
33.529;2.468230694
33.53;2.47311828
33.531;2.492668622
33.532;2.502443793
33.533;2.512218964
33.534;2.507331378
33.535;2.492668622
33.536;2.482893451
33.537;2.487781036
33.538;2.497556207
33.539;2.517106549
33.54;2.52688172
33.541;2.52688172
33.542;2.521994135
33.543;2.507331378
33.544;2.502443793
33.545;2.512218964
33.546;2.52688172
33.547;2.541544477
33.548;2.546432063
33.549;2.541544477
33.55;2.531769306
33.551;2.52688172
33.552;2.52688172
33.553;2.536656891
33.554;2.551319648
33.555;2.565982405
33.556;2.565982405
33.557;2.561094819
33.558;2.546432063
33.559;2.541544477
33.56;2.551319648
33.561;2.561094819
33.562;2.575757576
33.563;2.585532747
33.564;2.580645161
33.565;2.57086999
33.566;2.561094819
33.567;2.561094819
33.568;2.57086999
33.569;2.585532747
33.57;2.595307918
33.571;2.595307918
33.572;2.590420332
33.573;2.580645161
33.574;2.57086999
33.575;2.580645161
33.576;2.590420332
33.577;2.600195503
33.578;2.609970674
33.579;2.605083089
33.58;2.595307918
33.581;2.585532747
33.582;2.585532747
33.583;2.590420332
33.584;2.605083089
33.585;2.61485826
33.586;2.619745846
33.587;2.609970674
33.588;2.600195503
33.589;2.590420332
33.59;2.595307918
33.591;2.605083089
33.592;2.619745846
33.593;2.624633431
33.594;2.624633431
33.595;2.61485826
33.596;2.605083089
33.597;2.600195503
33.598;2.605083089
33.599;2.619745846
33.6;2.629521017
33.601;2.634408602
33.602;2.629521017
33.603;2.61485826
33.604;2.605083089
33.605;2.609970674
33.606;2.61485826
33.607;2.629521017
33.608;2.639296188
33.609;2.639296188
33.61;2.629521017
33.611;2.619745846
33.612;2.61485826
33.613;2.619745846
33.614;2.629521017
33.615;2.639296188
33.616;2.644183773
33.617;2.644183773
33.618;2.629521017
33.619;2.619745846
33.62;2.619745846
33.621;2.629521017
33.622;2.639296188
33.623;2.649071359
33.624;2.649071359
33.625;2.644183773
33.626;2.634408602
33.627;2.624633431
33.628;2.629521017
33.629;2.639296188
33.63;2.649071359
33.631;2.65884653
33.632;2.653958944
33.633;2.644183773
33.634;2.634408602
33.635;2.629521017
33.636;2.634408602
33.637;2.649071359
33.638;2.65884653
33.639;2.65884653
33.64;2.649071359
33.641;2.639296188
33.642;2.634408602
33.643;2.634408602
33.644;2.644183773
33.645;2.653958944
33.646;2.65884653
33.647;2.653958944
33.648;2.644183773
33.649;2.634408602
33.65;2.629521017
33.651;2.634408602
33.652;2.644183773
33.653;2.653958944
33.654;2.65884653
33.655;2.649071359
33.656;2.639296188
33.657;2.629521017
33.658;2.629521017
33.659;2.639296188
33.66;2.649071359
33.661;2.653958944
33.662;2.653958944
33.663;2.644183773
33.664;2.629521017
33.665;2.624633431
33.666;2.629521017
33.667;2.639296188
33.668;2.649071359
33.669;2.649071359
33.67;2.644183773
33.671;2.634408602
33.672;2.624633431
33.673;2.619745846
33.674;2.624633431
33.675;2.634408602
33.676;2.644183773
33.677;2.644183773
33.678;2.634408602
33.679;2.619745846
33.68;2.609970674
33.681;2.61485826
33.682;2.619745846
33.683;2.629521017
33.684;2.634408602
33.685;2.629521017
33.686;2.61485826
33.687;2.605083089
33.688;2.600195503
33.689;2.605083089
33.69;2.61485826
33.691;2.624633431
33.692;2.624633431
33.693;2.61485826
33.694;2.600195503
33.695;2.590420332
33.696;2.590420332
33.697;2.600195503
33.698;2.609970674
33.699;2.61485826
33.7;2.605083089
33.701;2.595307918
33.702;2.580645161
33.703;2.575757576
33.704;2.585532747
33.705;2.590420332
33.706;2.600195503
33.707;2.600195503
33.708;2.590420332
33.709;2.575757576
33.71;2.565982405
33.711;2.565982405
33.712;2.575757576
33.713;2.585532747
33.714;2.590420332
33.715;2.585532747
33.716;2.57086999
33.717;2.561094819
33.718;2.551319648
33.719;2.556207234
33.72;2.565982405
33.721;2.57086999
33.722;2.575757576
33.723;2.57086999
33.724;2.556207234
33.725;2.546432063
33.726;2.541544477
33.727;2.551319648
33.728;2.556207234
33.729;2.565982405
33.73;2.561094819
33.731;2.551319648
33.732;2.536656891
33.733;2.531769306
33.734;2.536656891
33.735;2.546432063
33.736;2.551319648
33.737;2.556207234
33.738;2.546432063
33.739;2.536656891
33.74;2.521994135
33.741;2.521994135
33.742;2.52688172
33.743;2.536656891
33.744;2.546432063
33.745;2.546432063
33.746;2.536656891
33.747;2.521994135
33.748;2.512218964
33.749;2.517106549
33.75;2.52688172
33.751;2.536656891
33.752;2.541544477
33.753;2.536656891
33.754;2.521994135
33.755;2.507331378
33.756;2.502443793
33.757;2.512218964
33.758;2.521994135
33.759;2.531769306
33.76;2.531769306
33.761;2.521994135
33.762;2.507331378
33.763;2.497556207
33.764;2.502443793
33.765;2.507331378
33.766;2.521994135
33.767;2.52688172
33.768;2.521994135
33.769;2.512218964
33.77;2.497556207
33.771;2.492668622
33.772;2.497556207
33.773;2.507331378
33.774;2.517106549
33.775;2.517106549
33.776;2.512218964
33.777;2.497556207
33.778;2.487781036
33.779;2.487781036
33.78;2.497556207
33.781;2.507331378
33.782;2.512218964
33.783;2.512218964
33.784;2.497556207
33.785;2.487781036
33.786;2.482893451
33.787;2.487781036
33.788;2.497556207
33.789;2.507331378
33.79;2.507331378
33.791;2.497556207
33.792;2.487781036
33.793;2.478005865
33.794;2.478005865
33.795;2.482893451
33.796;2.497556207
33.797;2.507331378
33.798;2.502443793
33.799;2.492668622
33.8;2.478005865
33.801;2.47311828
33.802;2.47311828
33.803;2.487781036
33.804;2.497556207
33.805;2.502443793
33.806;2.492668622
33.807;2.482893451
33.808;2.47311828
33.809;2.468230694
33.81;2.47311828
33.811;2.487781036
33.812;2.497556207
33.813;2.497556207
33.814;2.487781036
33.815;2.47311828
33.816;2.463343109
33.817;2.468230694
33.818;2.478005865
33.819;2.487781036
33.82;2.497556207
33.821;2.492668622
33.822;2.478005865
33.823;2.468230694
33.824;2.463343109
33.825;2.468230694
33.826;2.478005865
33.827;2.492668622
33.828;2.492668622
33.829;2.482893451
33.83;2.47311828
33.831;2.463343109
33.832;2.463343109
33.833;2.47311828
33.834;2.487781036
33.835;2.492668622
33.836;2.487781036
33.837;2.482893451
33.838;2.468230694
33.839;2.463343109
33.84;2.468230694
33.841;2.482893451
33.842;2.492668622
33.843;2.492668622
33.844;2.487781036
33.845;2.47311828
33.846;2.468230694
33.847;2.468230694
33.848;2.478005865
33.849;2.487781036
33.85;2.497556207
33.851;2.497556207
33.852;2.487781036
33.853;2.478005865
33.854;2.468230694
33.855;2.478005865
33.856;2.487781036
33.857;2.502443793
33.858;2.502443793
33.859;2.497556207
33.86;2.487781036
33.861;2.478005865
33.862;2.482893451
33.863;2.487781036
33.864;2.502443793
33.865;2.512218964
33.866;2.517106549
33.867;2.507331378
33.868;2.492668622
33.869;2.487781036
33.87;2.492668622
33.871;2.507331378
33.872;2.517106549
33.873;2.52688172
33.874;2.521994135
33.875;2.512218964
33.876;2.507331378
33.877;2.502443793
33.878;2.512218964
33.879;2.52688172
33.88;2.536656891
33.881;2.541544477
33.882;2.536656891
33.883;2.52688172
33.884;2.517106549
33.885;2.521994135
33.886;2.536656891
33.887;2.551319648
33.888;2.561094819
33.889;2.561094819
33.89;2.551319648
33.891;2.541544477
33.892;2.536656891
33.893;2.546432063
33.894;2.561094819
33.895;2.575757576
33.896;2.575757576
33.897;2.575757576
33.898;2.565982405
33.899;2.561094819
33.9;2.561094819
33.901;2.575757576
33.902;2.590420332
33.903;2.595307918
33.904;2.595307918
33.905;2.590420332
33.906;2.580645161
33.907;2.580645161
33.908;2.585532747
33.909;2.600195503
33.91;2.61485826
33.911;2.619745846
33.912;2.61485826
33.913;2.605083089
33.914;2.600195503
33.915;2.600195503
33.916;2.61485826
33.917;2.624633431
33.918;2.634408602
33.919;2.634408602
33.92;2.629521017
33.921;2.624633431
33.922;2.619745846
33.923;2.624633431
33.924;2.634408602
33.925;2.649071359
33.926;2.653958944
33.927;2.649071359
33.928;2.644183773
33.929;2.634408602
33.93;2.634408602
33.931;2.644183773
33.932;2.653958944
33.933;2.663734115
33.934;2.668621701
33.935;2.65884653
33.936;2.653958944
33.937;2.649071359
33.938;2.653958944
33.939;2.663734115
33.94;2.673509286
33.941;2.678396872
33.942;2.678396872
33.943;2.668621701
33.944;2.663734115
33.945;2.65884653
33.946;2.668621701
33.947;2.678396872
33.948;2.688172043
33.949;2.688172043
33.95;2.683284457
33.951;2.678396872
33.952;2.668621701
33.953;2.673509286
33.954;2.683284457
33.955;2.693059629
33.956;2.697947214
33.957;2.697947214
33.958;2.688172043
33.959;2.678396872
33.96;2.678396872
33.961;2.683284457
33.962;2.693059629
33.963;2.7028348
33.964;2.707722385
33.965;2.7028348
33.966;2.688172043
33.967;2.683284457
33.968;2.683284457
33.969;2.693059629
33.97;2.7028348
33.971;2.707722385
33.972;2.707722385
33.973;2.697947214
33.974;2.688172043
33.975;2.688172043
33.976;2.688172043
33.977;2.697947214
33.978;2.707722385
33.979;2.707722385
33.98;2.707722385
33.981;2.697947214
33.982;2.688172043
33.983;2.688172043
33.984;2.693059629
33.985;2.7028348
33.986;2.712609971
33.987;2.712609971
33.988;2.7028348
33.989;2.693059629
33.99;2.688172043
33.991;2.693059629
33.992;2.697947214
33.993;2.707722385
33.994;2.712609971
33.995;2.707722385
33.996;2.697947214
33.997;2.693059629
33.998;2.688172043
33.999;2.693059629
34;2.7028348
34.001;2.712609971
34.002;2.712609971
34.003;2.707722385
34.004;2.693059629
34.005;2.688172043
34.006;2.688172043
34.007;2.697947214
34.008;2.707722385
34.009;2.712609971
34.01;2.712609971
34.011;2.7028348
34.012;2.693059629
34.013;2.688172043
34.014;2.693059629
34.015;2.7028348
34.016;2.712609971
34.017;2.712609971
34.018;2.707722385
34.019;2.697947214
34.02;2.688172043
34.021;2.688172043
34.022;2.697947214
34.023;2.707722385
34.024;2.712609971
34.025;2.712609971
34.026;2.7028348
34.027;2.693059629
34.028;2.688172043
34.029;2.693059629
34.03;2.7028348
34.031;2.712609971
34.032;2.712609971
34.033;2.707722385
34.034;2.697947214
34.035;2.688172043
34.036;2.688172043
34.037;2.697947214
34.038;2.707722385
34.039;2.712609971
34.04;2.712609971
34.041;2.7028348
34.042;2.693059629
34.043;2.688172043
34.044;2.693059629
34.045;2.7028348
34.046;2.712609971
34.047;2.717497556
34.048;2.712609971
34.049;2.697947214
34.05;2.693059629
34.051;2.688172043
34.052;2.693059629
34.053;2.707722385
34.054;2.712609971
34.055;2.712609971
34.056;2.707722385
34.057;2.697947214
34.058;2.688172043
34.059;2.693059629
34.06;2.7028348
34.061;2.712609971
34.062;2.717497556
34.063;2.712609971
34.064;2.7028348
34.065;2.697947214
34.066;2.693059629
34.067;2.697947214
34.068;2.707722385
34.069;2.717497556
34.07;2.717497556
34.071;2.712609971
34.072;2.7028348
34.073;2.693059629
34.074;2.697947214
34.075;2.707722385
34.076;2.717497556
34.077;2.722385142
34.078;2.722385142
34.079;2.712609971
34.08;2.7028348
34.081;2.697947214
34.082;2.707722385
34.083;2.717497556
34.084;2.727272727
34.085;2.727272727
34.086;2.722385142
34.087;2.712609971
34.088;2.7028348
34.089;2.7028348
34.09;2.712609971
34.091;2.722385142
34.092;2.732160313
34.093;2.727272727
34.094;2.722385142
34.095;2.712609971
34.096;2.707722385
34.097;2.712609971
34.098;2.722385142
34.099;2.732160313
34.1;2.732160313
34.101;2.732160313
34.102;2.722385142
34.103;2.712609971
34.104;2.712609971
34.105;2.722385142
34.106;2.727272727
34.107;2.737047898
34.108;2.737047898
34.109;2.732160313
34.11;2.717497556
34.111;2.717497556
34.112;2.717497556
34.113;2.727272727
34.114;2.737047898
34.115;2.737047898
34.116;2.732160313
34.117;2.727272727
34.118;2.717497556
34.119;2.712609971
34.12;2.722385142
34.121;2.732160313
34.122;2.737047898
34.123;2.737047898
34.124;2.732160313
34.125;2.722385142
34.126;2.717497556
34.127;2.717497556
34.128;2.727272727
34.129;2.732160313
34.13;2.741935484
34.131;2.737047898
34.132;2.727272727
34.133;2.717497556
34.134;2.717497556
34.135;2.722385142
34.136;2.727272727
34.137;2.737047898
34.138;2.737047898
34.139;2.732160313
34.14;2.722385142
34.141;2.712609971
34.142;2.712609971
34.143;2.722385142
34.144;2.732160313
34.145;2.737047898
34.146;2.732160313
34.147;2.727272727
34.148;2.712609971
34.149;2.712609971
34.15;2.717497556
34.151;2.722385142
34.152;2.732160313
34.153;2.732160313
34.154;2.727272727
34.155;2.717497556
34.156;2.707722385
34.157;2.707722385
34.158;2.717497556
34.159;2.722385142
34.16;2.727272727
34.161;2.727272727
34.162;2.717497556
34.163;2.707722385
34.164;2.7028348
34.165;2.707722385
34.166;2.717497556
34.167;2.722385142
34.168;2.722385142
34.169;2.722385142
34.17;2.707722385
34.171;2.7028348
34.172;2.697947214
34.173;2.707722385
34.174;2.717497556
34.175;2.722385142
34.176;2.717497556
34.177;2.712609971
34.178;2.7028348
34.179;2.693059629
34.18;2.697947214
34.181;2.7028348
34.182;2.712609971
34.183;2.717497556
34.184;2.712609971
34.185;2.7028348
34.186;2.693059629
34.187;2.688172043
34.188;2.697947214
34.189;2.7028348
34.19;2.712609971
34.191;2.712609971
34.192;2.7028348
34.193;2.693059629
34.194;2.688172043
34.195;2.683284457
34.196;2.693059629
34.197;2.7028348
34.198;2.707722385
34.199;2.707722385
34.2;2.693059629
34.201;2.683284457
34.202;2.683284457
34.203;2.688172043
34.204;2.693059629
34.205;2.7028348
34.206;2.7028348
34.207;2.697947214
34.208;2.688172043
34.209;2.678396872
34.21;2.678396872
34.211;2.683284457
34.212;2.693059629
34.213;2.7028348
34.214;2.697947214
34.215;2.688172043
34.216;2.678396872
34.217;2.673509286
34.218;2.678396872
34.219;2.688172043
34.22;2.693059629
34.221;2.697947214
34.222;2.688172043
34.223;2.678396872
34.224;2.673509286
34.225;2.668621701
34.226;2.673509286
34.227;2.683284457
34.228;2.693059629
34.229;2.693059629
34.23;2.678396872
34.231;2.668621701
34.232;2.663734115
34.233;2.663734115
34.234;2.673509286
34.235;2.683284457
34.236;2.688172043
34.237;2.678396872
34.238;2.668621701
34.239;2.65884653
34.24;2.653958944
34.241;2.663734115
34.242;2.673509286
34.243;2.678396872
34.244;2.678396872
34.245;2.668621701
34.246;2.653958944
34.247;2.649071359
34.248;2.649071359
34.249;2.65884653
34.25;2.663734115
34.251;2.668621701
34.252;2.663734115
34.253;2.653958944
34.254;2.644183773
34.255;2.639296188
34.256;2.644183773
34.257;2.653958944
34.258;2.65884653
34.259;2.65884653
34.26;2.649071359
34.261;2.639296188
34.262;2.629521017
34.263;2.629521017
34.264;2.639296188
34.265;2.644183773
34.266;2.649071359
34.267;2.644183773
34.268;2.634408602
34.269;2.624633431
34.27;2.61485826
34.271;2.619745846
34.272;2.629521017
34.273;2.634408602
34.274;2.634408602
34.275;2.629521017
34.276;2.619745846
34.277;2.609970674
34.278;2.605083089
34.279;2.609970674
34.28;2.619745846
34.281;2.624633431
34.282;2.624633431
34.283;2.61485826
34.284;2.600195503
34.285;2.590420332
34.286;2.595307918
34.287;2.605083089
34.288;2.609970674
34.289;2.61485826
34.29;2.609970674
34.291;2.595307918
34.292;2.585532747
34.293;2.580645161
34.294;2.585532747
34.295;2.595307918
34.296;2.600195503
34.297;2.595307918
34.298;2.590420332
34.299;2.575757576
34.3;2.565982405
34.301;2.565982405
34.302;2.575757576
34.303;2.585532747
34.304;2.590420332
34.305;2.580645161
34.306;2.565982405
34.307;2.556207234
34.308;2.551319648
34.309;2.556207234
34.31;2.565982405
34.311;2.57086999
34.312;2.57086999
34.313;2.556207234
34.314;2.546432063
34.315;2.536656891
34.316;2.531769306
34.317;2.541544477
34.318;2.551319648
34.319;2.556207234
34.32;2.551319648
34.321;2.536656891
34.322;2.521994135
34.323;2.517106549
34.324;2.521994135
34.325;2.531769306
34.326;2.541544477
34.327;2.541544477
34.328;2.531769306
34.329;2.517106549
34.33;2.502443793
34.331;2.502443793
34.332;2.507331378
34.333;2.521994135
34.334;2.52688172
34.335;2.521994135
34.336;2.507331378
34.337;2.492668622
34.338;2.487781036
34.339;2.492668622
34.34;2.502443793
34.341;2.512218964
34.342;2.512218964
34.343;2.502443793
34.344;2.492668622
34.345;2.478005865
34.346;2.47311828
34.347;2.482893451
34.348;2.492668622
34.349;2.502443793
34.35;2.502443793
34.351;2.482893451
34.352;2.47311828
34.353;2.463343109
34.354;2.468230694
34.355;2.478005865
34.356;2.487781036
34.357;2.492668622
34.358;2.482893451
34.359;2.468230694
34.36;2.458455523
34.361;2.453567937
34.362;2.463343109
34.363;2.478005865
34.364;2.482893451
34.365;2.482893451
34.366;2.47311828
34.367;2.458455523
34.368;2.448680352
34.369;2.453567937
34.37;2.463343109
34.371;2.47311828
34.372;2.478005865
34.373;2.47311828
34.374;2.463343109
34.375;2.448680352
34.376;2.443792766
34.377;2.448680352
34.378;2.463343109
34.379;2.478005865
34.38;2.478005865
34.381;2.468230694
34.382;2.453567937
34.383;2.443792766
34.384;2.443792766
34.385;2.458455523
34.386;2.468230694
34.387;2.478005865
34.388;2.47311828
34.389;2.463343109
34.39;2.448680352
34.391;2.443792766
34.392;2.448680352
34.393;2.463343109
34.394;2.47311828
34.395;2.478005865
34.396;2.468230694
34.397;2.453567937
34.398;2.443792766
34.399;2.443792766
34.4;2.453567937
34.401;2.468230694
34.402;2.47311828
34.403;2.47311828
34.404;2.463343109
34.405;2.448680352
34.406;2.443792766
34.407;2.448680352
34.408;2.458455523
34.409;2.47311828
34.41;2.478005865
34.411;2.468230694
34.412;2.453567937
34.413;2.443792766
34.414;2.443792766
34.415;2.453567937
34.416;2.463343109
34.417;2.47311828
34.418;2.47311828
34.419;2.463343109
34.42;2.448680352
34.421;2.438905181
34.422;2.443792766
34.423;2.458455523
34.424;2.468230694
34.425;2.478005865
34.426;2.468230694
34.427;2.453567937
34.428;2.443792766
34.429;2.443792766
34.43;2.448680352
34.431;2.463343109
34.432;2.47311828
34.433;2.47311828
34.434;2.463343109
34.435;2.448680352
34.436;2.438905181
34.437;2.438905181
34.438;2.453567937
34.439;2.468230694
34.44;2.47311828
34.441;2.468230694
34.442;2.458455523
34.443;2.443792766
34.444;2.438905181
34.445;2.443792766
34.446;2.458455523
34.447;2.468230694
34.448;2.47311828
34.449;2.463343109
34.45;2.448680352
34.451;2.438905181
34.452;2.438905181
34.453;2.448680352
34.454;2.463343109
34.455;2.47311828
34.456;2.468230694
34.457;2.453567937
34.458;2.443792766
34.459;2.438905181
34.46;2.443792766
34.461;2.453567937
34.462;2.468230694
34.463;2.47311828
34.464;2.463343109
34.465;2.448680352
34.466;2.438905181
34.467;2.438905181
34.468;2.448680352
34.469;2.463343109
34.47;2.47311828
34.471;2.47311828
34.472;2.458455523
34.473;2.448680352
34.474;2.443792766
34.475;2.448680352
34.476;2.463343109
34.477;2.47311828
34.478;2.478005865
34.479;2.47311828
34.48;2.463343109
34.481;2.453567937
34.482;2.448680352
34.483;2.458455523
34.484;2.47311828
34.485;2.482893451
34.486;2.482893451
34.487;2.478005865
34.488;2.463343109
34.489;2.453567937
34.49;2.458455523
34.491;2.468230694
34.492;2.482893451
34.493;2.492668622
34.494;2.487781036
34.495;2.47311828
34.496;2.463343109
34.497;2.458455523
34.498;2.47311828
34.499;2.482893451
34.5;2.497556207
34.501;2.497556207
34.502;2.487781036
34.503;2.47311828
34.504;2.468230694
34.505;2.468230694
34.506;2.482893451
34.507;2.492668622
34.508;2.502443793
34.509;2.497556207
34.51;2.487781036
34.511;2.47311828
34.512;2.47311828
34.513;2.478005865
34.514;2.492668622
34.515;2.502443793
34.516;2.507331378
34.517;2.497556207
34.518;2.487781036
34.519;2.478005865
34.52;2.478005865
34.521;2.487781036
34.522;2.502443793
34.523;2.512218964
34.524;2.507331378
34.525;2.497556207
34.526;2.482893451
34.527;2.482893451
34.528;2.482893451
34.529;2.497556207
34.53;2.512218964
34.531;2.517106549
34.532;2.507331378
34.533;2.497556207
34.534;2.482893451
34.535;2.487781036
34.536;2.492668622
34.537;2.507331378
34.538;2.517106549
34.539;2.517106549
34.54;2.507331378
34.541;2.497556207
34.542;2.482893451
34.543;2.492668622
34.544;2.502443793
34.545;2.517106549
34.546;2.521994135
34.547;2.517106549
34.548;2.502443793
34.549;2.492668622
34.55;2.492668622
34.551;2.502443793
34.552;2.512218964
34.553;2.521994135
34.554;2.52688172
34.555;2.517106549
34.556;2.502443793
34.557;2.497556207
34.558;2.497556207
34.559;2.512218964
34.56;2.52688172
34.561;2.531769306
34.562;2.52688172
34.563;2.517106549
34.564;2.507331378
34.565;2.502443793
34.566;2.507331378
34.567;2.521994135
34.568;2.531769306
34.569;2.536656891
34.57;2.52688172
34.571;2.517106549
34.572;2.507331378
34.573;2.507331378
34.574;2.517106549
34.575;2.531769306
34.576;2.536656891
34.577;2.536656891
34.578;2.52688172
34.579;2.517106549
34.58;2.507331378
34.581;2.517106549
34.582;2.52688172
34.583;2.541544477
34.584;2.541544477
34.585;2.536656891
34.586;2.521994135
34.587;2.517106549
34.588;2.512218964
34.589;2.52688172
34.59;2.536656891
34.591;2.541544477
34.592;2.541544477
34.593;2.531769306
34.594;2.521994135
34.595;2.512218964
34.596;2.517106549
34.597;2.531769306
34.598;2.541544477
34.599;2.546432063
34.6;2.541544477
34.601;2.52688172
34.602;2.517106549
34.603;2.512218964
34.604;2.521994135
34.605;2.536656891
34.606;2.541544477
34.607;2.541544477
34.608;2.536656891
34.609;2.521994135
34.61;2.512218964
34.611;2.517106549
34.612;2.52688172
34.613;2.536656891
34.614;2.541544477
34.615;2.541544477
34.616;2.52688172
34.617;2.512218964
34.618;2.512218964
34.619;2.517106549
34.62;2.531769306
34.621;2.541544477
34.622;2.541544477
34.623;2.531769306
34.624;2.517106549
34.625;2.507331378
34.626;2.507331378
34.627;2.517106549
34.628;2.531769306
34.629;2.536656891
34.63;2.531769306
34.631;2.521994135
34.632;2.512218964
34.633;2.507331378
34.634;2.507331378
34.635;2.521994135
34.636;2.531769306
34.637;2.531769306
34.638;2.521994135
34.639;2.512218964
34.64;2.502443793
34.641;2.502443793
34.642;2.512218964
34.643;2.52688172
34.644;2.531769306
34.645;2.52688172
34.646;2.517106549
34.647;2.502443793
34.648;2.497556207
34.649;2.502443793
34.65;2.512218964
34.651;2.52688172
34.652;2.531769306
34.653;2.521994135
34.654;2.507331378
34.655;2.497556207
34.656;2.497556207
34.657;2.502443793
34.658;2.517106549
34.659;2.521994135
34.66;2.521994135
34.661;2.512218964
34.662;2.497556207
34.663;2.487781036
34.664;2.492668622
34.665;2.502443793
34.666;2.517106549
34.667;2.521994135
34.668;2.517106549
34.669;2.507331378
34.67;2.497556207
34.671;2.492668622
34.672;2.502443793
34.673;2.517106549
34.674;2.52688172
34.675;2.52688172
34.676;2.517106549
34.677;2.507331378
34.678;2.497556207
34.679;2.497556207
34.68;2.512218964
34.681;2.521994135
34.682;2.52688172
34.683;2.521994135
34.684;2.507331378
34.685;2.492668622
34.686;2.487781036
34.687;2.497556207
34.688;2.507331378
34.689;2.517106549
34.69;2.517106549
34.691;2.507331378
34.692;2.487781036
34.693;2.478005865
34.694;2.478005865
34.695;2.487781036
34.696;2.497556207
34.697;2.507331378
34.698;2.497556207
34.699;2.482893451
34.7;2.468230694
34.701;2.463343109
34.702;2.468230694
34.703;2.482893451
34.704;2.492668622
34.705;2.492668622
34.706;2.482893451
34.707;2.468230694
34.708;2.458455523
34.709;2.453567937
34.71;2.463343109
34.711;2.47311828
34.712;2.482893451
34.713;2.478005865
34.714;2.463343109
34.715;2.453567937
34.716;2.443792766
34.717;2.443792766
34.718;2.458455523
34.719;2.468230694
34.72;2.47311828
34.721;2.468230694
34.722;2.453567937
34.723;2.438905181
34.724;2.438905181
34.725;2.448680352
34.726;2.458455523
34.727;2.468230694
34.728;2.463343109
34.729;2.453567937
34.73;2.438905181
34.731;2.434017595
34.732;2.434017595
34.733;2.443792766
34.734;2.458455523
34.735;2.463343109
34.736;2.453567937
34.737;2.438905181
34.738;2.42913001
34.739;2.424242424
34.74;2.434017595
34.741;2.443792766
34.742;2.453567937
34.743;2.458455523
34.744;2.443792766
34.745;2.42913001
34.746;2.419354839
34.747;2.424242424
34.748;2.434017595
34.749;2.443792766
34.75;2.453567937
34.751;2.443792766
34.752;2.42913001
34.753;2.419354839
34.754;2.414467253
34.755;2.419354839
34.756;2.434017595
34.757;2.443792766
34.758;2.438905181
34.759;2.434017595
34.76;2.419354839
34.761;2.409579668
34.762;2.409579668
34.763;2.414467253
34.764;2.42913001
34.765;2.434017595
34.766;2.42913001
34.767;2.419354839
34.768;2.404692082
34.769;2.394916911
34.77;2.404692082
34.771;2.414467253
34.772;2.424242424
34.773;2.424242424
34.774;2.414467253
34.775;2.399804497
34.776;2.390029326
34.777;2.38514174
34.778;2.394916911
34.779;2.404692082
34.78;2.414467253
34.781;2.409579668
34.782;2.399804497
34.783;2.38514174
34.784;2.375366569
34.785;2.380254154
34.786;2.390029326
34.787;2.394916911
34.788;2.399804497
34.789;2.394916911
34.79;2.380254154
34.791;2.365591398
34.792;2.360703812
34.793;2.370478983
34.794;2.380254154
34.795;2.390029326
34.796;2.38514174
34.797;2.375366569
34.798;2.360703812
34.799;2.350928641
34.8;2.350928641
34.801;2.360703812
34.802;2.370478983
34.803;2.375366569
34.804;2.370478983
34.805;2.355816227
34.806;2.34115347
34.807;2.336265885
34.808;2.34115347
34.809;2.355816227
34.81;2.365591398
34.811;2.365591398
34.812;2.350928641
34.813;2.336265885
34.814;2.326490714
34.815;2.331378299
34.816;2.336265885
34.817;2.350928641
34.818;2.355816227
34.819;2.350928641
34.82;2.34115347
34.821;2.326490714
34.822;2.316715543
34.823;2.326490714
34.824;2.336265885
34.825;2.346041056
34.826;2.350928641
34.827;2.34115347
34.828;2.326490714
34.829;2.311827957
34.83;2.311827957
34.831;2.321603128
34.832;2.336265885
34.833;2.346041056
34.834;2.346041056
34.835;2.331378299
34.836;2.316715543
34.837;2.311827957
34.838;2.316715543
34.839;2.326490714
34.84;2.34115347
34.841;2.346041056
34.842;2.34115347
34.843;2.326490714
34.844;2.311827957
34.845;2.311827957
34.846;2.321603128
34.847;2.336265885
34.848;2.346041056
34.849;2.346041056
34.85;2.331378299
34.851;2.321603128
34.852;2.311827957
34.853;2.316715543
34.854;2.326490714
34.855;2.346041056
34.856;2.350928641
34.857;2.346041056
34.858;2.331378299
34.859;2.316715543
34.86;2.316715543
34.861;2.326490714
34.862;2.34115347
34.863;2.350928641
34.864;2.355816227
34.865;2.346041056
34.866;2.331378299
34.867;2.321603128
34.868;2.326490714
34.869;2.336265885
34.87;2.350928641
34.871;2.360703812
34.872;2.355816227
34.873;2.34115347
34.874;2.331378299
34.875;2.326490714
34.876;2.336265885
34.877;2.350928641
34.878;2.365591398
34.879;2.365591398
34.88;2.355816227
34.881;2.346041056
34.882;2.336265885
34.883;2.336265885
34.884;2.350928641
34.885;2.360703812
34.886;2.370478983
34.887;2.370478983
34.888;2.360703812
34.889;2.34115347
34.89;2.34115347
34.891;2.346041056
34.892;2.360703812
34.893;2.370478983
34.894;2.375366569
34.895;2.370478983
34.896;2.355816227
34.897;2.346041056
34.898;2.346041056
34.899;2.355816227
34.9;2.370478983
34.901;2.380254154
34.902;2.380254154
34.903;2.370478983
34.904;2.355816227
34.905;2.346041056
34.906;2.350928641
34.907;2.365591398
34.908;2.380254154
34.909;2.38514174
34.91;2.380254154
34.911;2.365591398
34.912;2.355816227
34.913;2.355816227
34.914;2.365591398
34.915;2.375366569
34.916;2.390029326
34.917;2.38514174
34.918;2.375366569
34.919;2.365591398
34.92;2.355816227
34.921;2.360703812
34.922;2.375366569
34.923;2.38514174
34.924;2.390029326
34.925;2.38514174
34.926;2.375366569
34.927;2.360703812
34.928;2.360703812
34.929;2.370478983
34.93;2.38514174
34.931;2.394916911
34.932;2.399804497
34.933;2.390029326
34.934;2.380254154
34.935;2.370478983
34.936;2.375366569
34.937;2.38514174
34.938;2.399804497
34.939;2.409579668
34.94;2.404692082
34.941;2.394916911
34.942;2.38514174
34.943;2.380254154
34.944;2.394916911
34.945;2.404692082
34.946;2.424242424
34.947;2.424242424
34.948;2.419354839
34.949;2.409579668
34.95;2.399804497
34.951;2.404692082
34.952;2.414467253
34.953;2.42913001
34.954;2.443792766
34.955;2.443792766
34.956;2.434017595
34.957;2.424242424
34.958;2.419354839
34.959;2.42913001
34.96;2.443792766
34.961;2.463343109
34.962;2.468230694
34.963;2.463343109
34.964;2.453567937
34.965;2.443792766
34.966;2.448680352
34.967;2.463343109
34.968;2.478005865
34.969;2.487781036
34.97;2.487781036
34.971;2.482893451
34.972;2.47311828
34.973;2.468230694
34.974;2.478005865
34.975;2.487781036
34.976;2.507331378
34.977;2.517106549
34.978;2.512218964
34.979;2.502443793
34.98;2.492668622
34.981;2.492668622
34.982;2.507331378
34.983;2.521994135
34.984;2.531769306
34.985;2.536656891
34.986;2.531769306
34.987;2.521994135
34.988;2.517106549
34.989;2.521994135
34.99;2.531769306
34.991;2.546432063
34.992;2.556207234
34.993;2.556207234
34.994;2.546432063
34.995;2.536656891
34.996;2.536656891
34.997;2.546432063
34.998;2.561094819
34.999;2.57086999
35;2.575757576
35.001;2.57086999
35.002;2.565982405
35.003;2.556207234
35.004;2.561094819
35.005;2.575757576
35.006;2.585532747
35.007;2.595307918
35.008;2.595307918
35.009;2.585532747
35.01;2.575757576
35.011;2.580645161
35.012;2.585532747
35.013;2.595307918
35.014;2.609970674
35.015;2.61485826
35.016;2.609970674
35.017;2.600195503
35.018;2.595307918
35.019;2.600195503
35.02;2.609970674
35.021;2.619745846
35.022;2.629521017
35.023;2.629521017
35.024;2.624633431
35.025;2.61485826
35.026;2.609970674
35.027;2.61485826
35.028;2.624633431
35.029;2.639296188
35.03;2.644183773
35.031;2.639296188
35.032;2.634408602
35.033;2.624633431
35.034;2.624633431
35.035;2.634408602
35.036;2.644183773
35.037;2.653958944
35.038;2.653958944
35.039;2.644183773
35.04;2.639296188
35.041;2.634408602
35.042;2.634408602
35.043;2.649071359
35.044;2.65884653
35.045;2.663734115
35.046;2.663734115
35.047;2.653958944
35.048;2.644183773
35.049;2.644183773
35.05;2.653958944
35.051;2.663734115
35.052;2.668621701
35.053;2.673509286
35.054;2.668621701
35.055;2.65884653
35.056;2.653958944
35.057;2.65884653
35.058;2.668621701
35.059;2.678396872
35.06;2.683284457
35.061;2.683284457
35.062;2.673509286
35.063;2.663734115
35.064;2.663734115
35.065;2.668621701
35.066;2.678396872
35.067;2.688172043
35.068;2.693059629
35.069;2.688172043
35.07;2.678396872
35.071;2.668621701
35.072;2.668621701
35.073;2.678396872
35.074;2.688172043
35.075;2.697947214
35.076;2.693059629
35.077;2.683284457
35.078;2.678396872
35.079;2.673509286
35.08;2.678396872
35.081;2.688172043
35.082;2.693059629
35.083;2.697947214
35.084;2.693059629
35.085;2.683284457
35.086;2.673509286
35.087;2.673509286
35.088;2.678396872
35.089;2.683284457
35.09;2.693059629
35.091;2.688172043
35.092;2.683284457
35.093;2.668621701
35.094;2.663734115
35.095;2.663734115
35.096;2.673509286
35.097;2.678396872
35.098;2.683284457
35.099;2.673509286
35.1;2.663734115
35.101;2.653958944
35.102;2.649071359
35.103;2.653958944
35.104;2.663734115
35.105;2.668621701
35.106;2.668621701
35.107;2.65884653
35.108;2.644183773
35.109;2.639296188
35.11;2.639296188
35.111;2.644183773
35.112;2.653958944
35.113;2.65884653
35.114;2.653958944
35.115;2.639296188
35.116;2.629521017
35.117;2.624633431
35.118;2.629521017
35.119;2.639296188
35.12;2.644183773
35.121;2.644183773
35.122;2.639296188
35.123;2.624633431
35.124;2.61485826
35.125;2.61485826
35.126;2.624633431
35.127;2.634408602
35.128;2.634408602
35.129;2.634408602
35.13;2.624633431
35.131;2.609970674
35.132;2.605083089
35.133;2.609970674
35.134;2.61485826
35.135;2.624633431
35.136;2.629521017
35.137;2.619745846
35.138;2.609970674
35.139;2.600195503
35.14;2.600195503
35.141;2.605083089
35.142;2.61485826
35.143;2.619745846
35.144;2.619745846
35.145;2.609970674
35.146;2.600195503
35.147;2.590420332
35.148;2.595307918
35.149;2.605083089
35.15;2.609970674
35.151;2.61485826
35.152;2.609970674
35.153;2.600195503
35.154;2.590420332
35.155;2.585532747
35.156;2.595307918
35.157;2.605083089
35.158;2.609970674
35.159;2.609970674
35.16;2.600195503
35.161;2.590420332
35.162;2.585532747
35.163;2.585532747
35.164;2.595307918
35.165;2.605083089
35.166;2.609970674
35.167;2.605083089
35.168;2.590420332
35.169;2.580645161
35.17;2.580645161
35.171;2.585532747
35.172;2.595307918
35.173;2.605083089
35.174;2.600195503
35.175;2.595307918
35.176;2.585532747
35.177;2.575757576
35.178;2.575757576
35.179;2.585532747
35.18;2.595307918
35.181;2.600195503
35.182;2.595307918
35.183;2.585532747
35.184;2.575757576
35.185;2.57086999
35.186;2.575757576
35.187;2.585532747
35.188;2.595307918
35.189;2.595307918
35.19;2.585532747
35.191;2.575757576
35.192;2.565982405
35.193;2.565982405
35.194;2.575757576
35.195;2.585532747
35.196;2.590420332
35.197;2.590420332
35.198;2.575757576
35.199;2.565982405
35.2;2.561094819
35.201;2.565982405
35.202;2.575757576
35.203;2.580645161
35.204;2.585532747
35.205;2.575757576
35.206;2.565982405
35.207;2.556207234
35.208;2.556207234
35.209;2.565982405
35.21;2.57086999
35.211;2.580645161
35.212;2.575757576
35.213;2.565982405
35.214;2.556207234
35.215;2.546432063
35.216;2.551319648
35.217;2.561094819
35.218;2.57086999
35.219;2.575757576
35.22;2.565982405
35.221;2.556207234
35.222;2.546432063
35.223;2.546432063
35.224;2.551319648
35.225;2.561094819
35.226;2.57086999
35.227;2.565982405
35.228;2.556207234
35.229;2.546432063
35.23;2.536656891
35.231;2.541544477
35.232;2.546432063
35.233;2.561094819
35.234;2.561094819
35.235;2.556207234
35.236;2.541544477
35.237;2.531769306
35.238;2.52688172
35.239;2.531769306
35.24;2.541544477
35.241;2.551319648
35.242;2.551319648
35.243;2.541544477
35.244;2.531769306
35.245;2.521994135
35.246;2.521994135
35.247;2.531769306
35.248;2.541544477
35.249;2.546432063
35.25;2.541544477
35.251;2.531769306
35.252;2.517106549
35.253;2.512218964
35.254;2.517106549
35.255;2.52688172
35.256;2.536656891
35.257;2.536656891
35.258;2.531769306
35.259;2.517106549
35.26;2.507331378
35.261;2.507331378
35.262;2.512218964
35.263;2.521994135
35.264;2.531769306
35.265;2.52688172
35.266;2.517106549
35.267;2.502443793
35.268;2.497556207
35.269;2.502443793
35.27;2.512218964
35.271;2.521994135
35.272;2.521994135
35.273;2.517106549
35.274;2.502443793
35.275;2.492668622
35.276;2.487781036
35.277;2.497556207
35.278;2.507331378
35.279;2.517106549
35.28;2.512218964
35.281;2.502443793
35.282;2.482893451
35.283;2.478005865
35.284;2.478005865
35.285;2.487781036
35.286;2.497556207
35.287;2.497556207
35.288;2.487781036
35.289;2.478005865
35.29;2.458455523
35.291;2.453567937
35.292;2.458455523
35.293;2.468230694
35.294;2.478005865
35.295;2.47311828
35.296;2.458455523
35.297;2.443792766
35.298;2.42913001
35.299;2.42913001
35.3;2.434017595
35.301;2.443792766
35.302;2.443792766
35.303;2.438905181
35.304;2.419354839
35.305;2.399804497
35.306;2.394916911
35.307;2.394916911
35.308;2.404692082
35.309;2.409579668
35.31;2.409579668
35.311;2.394916911
35.312;2.375366569
35.313;2.360703812
35.314;2.360703812
35.315;2.365591398
35.316;2.370478983
35.317;2.375366569
35.318;2.370478983
35.319;2.350928641
35.32;2.336265885
35.321;2.321603128
35.322;2.326490714
35.323;2.336265885
35.324;2.346041056
35.325;2.34115347
35.326;2.331378299
35.327;2.316715543
35.328;2.2971652
35.329;2.2971652
35.33;2.302052786
35.331;2.316715543
35.332;2.321603128
35.333;2.316715543
35.334;2.302052786
35.335;2.287390029
35.336;2.272727273
35.337;2.282502444
35.338;2.292277615
35.339;2.306940371
35.34;2.306940371
35.341;2.2971652
35.342;2.277614858
35.343;2.262952102
35.344;2.258064516
35.345;2.267839687
35.346;2.282502444
35.347;2.287390029
35.348;2.282502444
35.349;2.267839687
35.35;2.248289345
35.351;2.233626588
35.352;2.233626588
35.353;2.24340176
35.354;2.258064516
35.355;2.258064516
35.356;2.248289345
35.357;2.223851417
35.358;2.204301075
35.359;2.194525904
35.36;2.19941349
35.361;2.209188661
35.362;2.218963832
35.363;2.214076246
35.364;2.194525904
35.365;2.170087977
35.366;2.150537634
35.367;2.145650049
35.368;2.15542522
35.369;2.165200391
35.37;2.165200391
35.371;2.150537634
35.372;2.126099707
35.373;2.101661779
35.374;2.086999022
35.375;2.086999022
35.376;2.101661779
35.377;2.11143695
35.378;2.106549365
35.379;2.086999022
35.38;2.057673509
35.381;2.033235582
35.382;2.028347996
35.383;2.038123167
35.384;2.052785924
35.385;2.062561095
35.386;2.047898338
35.387;2.023460411
35.388;1.994134897
35.389;1.974584555
35.39;1.979472141
35.391;1.999022483
35.392;2.008797654
35.393;2.008797654
35.394;1.989247312
35.395;1.959921799
35.396;1.935483871
35.397;1.9257087
35.398;1.940371457
35.399;1.955034213
35.4;1.96969697
35.401;1.959921799
35.402;1.935483871
35.403;1.901270772
35.404;1.88172043
35.405;1.886608016
35.406;1.901270772
35.407;1.920821114
35.408;1.9257087
35.409;1.906158358
35.41;1.871945259
35.411;1.842619746
35.412;1.832844575
35.413;1.847507331
35.414;1.867057674
35.415;1.88172043
35.416;1.876832845
35.417;1.852394917
35.418;1.813294233
35.419;1.793743891
35.42;1.793743891
35.421;1.813294233
35.422;1.832844575
35.423;1.842619746
35.424;1.827956989
35.425;1.793743891
35.426;1.764418377
35.427;1.744868035
35.428;1.759530792
35.429;1.783968719
35.43;1.803519062
35.431;1.803519062
35.432;1.779081134
35.433;1.744868035
35.434;1.715542522
35.435;1.720430108
35.436;1.73998045
35.437;1.769305963
35.438;1.779081134
35.439;1.769305963
35.44;1.735092864
35.441;1.705767351
35.442;1.686217009
35.443;1.700879765
35.444;1.730205279
35.445;1.754643206
35.446;1.754643206
35.447;1.735092864
35.448;1.700879765
35.449;1.671554252
35.45;1.671554252
35.451;1.69599218
35.452;1.720430108
35.453;1.73998045
35.454;1.735092864
35.455;1.705767351
35.456;1.671554252
35.457;1.656891496
35.458;1.661779081
35.459;1.691104594
35.46;1.720430108
35.461;1.730205279
35.462;1.710654936
35.463;1.676441838
35.464;1.647116325
35.465;1.642228739
35.466;1.666666667
35.467;1.69599218
35.468;1.720430108
35.469;1.715542522
35.47;1.691104594
35.471;1.65200391
35.472;1.632453568
35.473;1.642228739
35.474;1.671554252
35.475;1.700879765
35.476;1.715542522
35.477;1.700879765
35.478;1.666666667
35.479;1.632453568
35.48;1.627565982
35.481;1.642228739
35.482;1.676441838
35.483;1.700879765
35.484;1.705767351
35.485;1.681329423
35.486;1.642228739
35.487;1.617790811
35.488;1.622678397
35.489;1.65200391
35.49;1.686217009
35.491;1.700879765
35.492;1.691104594
35.493;1.656891496
35.494;1.622678397
35.495;1.612903226
35.496;1.627565982
35.497;1.661779081
35.498;1.691104594
35.499;1.69599218
35.5;1.671554252
35.501;1.632453568
35.502;1.60801564
35.503;1.60801564
35.504;1.637341153
35.505;1.666666667
35.506;1.691104594
35.507;1.681329423
35.508;1.647116325
35.509;1.612903226
35.51;1.598240469
35.511;1.612903226
35.512;1.647116325
35.513;1.676441838
35.514;1.681329423
35.515;1.661779081
35.516;1.627565982
35.517;1.598240469
35.518;1.598240469
35.519;1.622678397
35.52;1.656891496
35.521;1.676441838
35.522;1.676441838
35.523;1.647116325
35.524;1.612903226
35.525;1.588465298
35.526;1.603128055
35.527;1.637341153
35.528;1.671554252
35.529;1.681329423
35.53;1.666666667
35.531;1.632453568
35.532;1.598240469
35.533;1.593352884
35.534;1.617790811
35.535;1.65200391
35.536;1.681329423
35.537;1.681329423
35.538;1.656891496
35.539;1.622678397
35.54;1.598240469
35.541;1.60801564
35.542;1.642228739
35.543;1.676441838
35.544;1.691104594
35.545;1.681329423
35.546;1.647116325
35.547;1.612903226
35.548;1.603128055
35.549;1.627565982
35.55;1.661779081
35.551;1.686217009
35.552;1.69599218
35.553;1.671554252
35.554;1.637341153
35.555;1.60801564
35.556;1.612903226
35.557;1.642228739
35.558;1.676441838
35.559;1.700879765
35.56;1.691104594
35.561;1.661779081
35.562;1.622678397
35.563;1.612903226
35.564;1.627565982
35.565;1.661779081
35.566;1.691104594
35.567;1.700879765
35.568;1.681329423
35.569;1.647116325
35.57;1.622678397
35.571;1.622678397
35.572;1.647116325
35.573;1.681329423
35.574;1.705767351
35.575;1.700879765
35.576;1.671554252
35.577;1.637341153
35.578;1.622678397
35.579;1.637341153
35.58;1.671554252
35.581;1.700879765
35.582;1.715542522
35.583;1.700879765
35.584;1.666666667
35.585;1.637341153
35.586;1.637341153
35.587;1.661779081
35.588;1.69599218
35.589;1.720430108
35.59;1.720430108
35.591;1.691104594
35.592;1.656891496
35.593;1.637341153
35.594;1.65200391
35.595;1.676441838
35.596;1.710654936
35.597;1.725317693
35.598;1.710654936
35.599;1.676441838
35.6;1.647116325
35.601;1.637341153
35.602;1.656891496
35.603;1.69599218
35.604;1.720430108
35.605;1.720430108
35.606;1.69599218
35.607;1.661779081
35.608;1.637341153
35.609;1.642228739
35.61;1.671554252
35.611;1.705767351
35.612;1.720430108
35.613;1.710654936
35.614;1.681329423
35.615;1.647116325
35.616;1.632453568
35.617;1.656891496
35.618;1.686217009
35.619;1.710654936
35.62;1.715542522
35.621;1.69599218
35.622;1.661779081
35.623;1.637341153
35.624;1.637341153
35.625;1.666666667
35.626;1.69599218
35.627;1.720430108
35.628;1.710654936
35.629;1.681329423
35.63;1.65200391
35.631;1.637341153
35.632;1.65200391
35.633;1.681329423
35.634;1.710654936
35.635;1.720430108
35.636;1.700879765
35.637;1.666666667
35.638;1.647116325
35.639;1.642228739
35.64;1.671554252
35.641;1.700879765
35.642;1.720430108
35.643;1.715542522
35.644;1.691104594
35.645;1.656891496
35.646;1.637341153
35.647;1.65200391
35.648;1.681329423
35.649;1.705767351
35.65;1.720430108
35.651;1.700879765
35.652;1.671554252
35.653;1.637341153
35.654;1.632453568
35.655;1.65200391
35.656;1.681329423
35.657;1.705767351
35.658;1.700879765
35.659;1.676441838
35.66;1.642228739
35.661;1.617790811
35.662;1.617790811
35.663;1.647116325
35.664;1.671554252
35.665;1.681329423
35.666;1.666666667
35.667;1.632453568
35.668;1.593352884
35.669;1.578690127
35.67;1.593352884
35.671;1.622678397
35.672;1.642228739
35.673;1.642228739
35.674;1.612903226
35.675;1.573802542
35.676;1.539589443
35.677;1.534701857
35.678;1.559139785
35.679;1.583577713
35.68;1.598240469
35.681;1.578690127
35.682;1.544477028
35.683;1.505376344
35.684;1.485826002
35.685;1.495601173
35.686;1.520039101
35.687;1.544477028
35.688;1.539589443
35.689;1.515151515
35.69;1.471163245
35.691;1.436950147
35.692;1.432062561
35.693;1.451612903
35.694;1.480938416
35.695;1.495601173
35.696;1.480938416
35.697;1.446725318
35.698;1.402737048
35.699;1.383186706
35.7;1.388074291
35.701;1.417399804
35.702;1.441837732
35.703;1.446725318
35.704;1.42228739
35.705;1.383186706
35.706;1.344086022
35.707;1.33431085
35.708;1.353861193
35.709;1.383186706
35.71;1.402737048
35.711;1.392961877
35.712;1.358748778
35.713;1.314760508
35.714;1.285434995
35.715;1.290322581
35.716;1.314760508
35.717;1.344086022
35.718;1.353861193
35.719;1.33431085
35.72;1.285434995
35.721;1.246334311
35.722;1.231671554
35.723;1.246334311
35.724;1.28054741
35.725;1.309872923
35.726;1.300097752
35.727;1.270772239
35.728;1.221896383
35.729;1.187683284
35.73;1.187683284
35.731;1.221896383
35.732;1.256109482
35.733;1.270772239
35.734;1.251221896
35.735;1.207233627
35.736;1.163245357
35.737;1.1485826
35.738;1.168132942
35.739;1.202346041
35.74;1.23655914
35.741;1.23655914
35.742;1.202346041
35.743;1.158357771
35.744;1.124144673
35.745;1.124144673
35.746;1.158357771
35.747;1.197458456
35.748;1.221896383
35.749;1.207233627
35.75;1.173020528
35.751;1.124144673
35.752;1.10459433
35.753;1.129032258
35.754;1.163245357
35.755;1.202346041
35.756;1.212121212
35.757;1.187683284
35.758;1.143695015
35.759;1.114369501
35.76;1.114369501
35.761;1.143695015
35.762;1.182795699
35.763;1.212121212
35.764;1.207233627
35.765;1.177908113
35.766;1.138807429
35.767;1.119257087
35.768;1.133919844
35.769;1.173020528
35.77;1.212121212
35.771;1.226783969
35.772;1.207233627
35.773;1.173020528
35.774;1.138807429
35.775;1.138807429
35.776;1.168132942
35.777;1.202346041
35.778;1.231671554
35.779;1.23655914
35.78;1.207233627
35.781;1.173020528
35.782;1.1485826
35.783;1.163245357
35.784;1.197458456
35.785;1.231671554
35.786;1.246334311
35.787;1.231671554
35.788;1.202346041
35.789;1.168132942
35.79;1.158357771
35.791;1.182795699
35.792;1.217008798
35.793;1.241446725
35.794;1.246334311
35.795;1.221896383
35.796;1.182795699
35.797;1.158357771
35.798;1.163245357
35.799;1.197458456
35.8;1.226783969
35.801;1.246334311
35.802;1.23655914
35.803;1.202346041
35.804;1.168132942
35.805;1.153470186
35.806;1.173020528
35.807;1.207233627
35.808;1.23655914
35.809;1.241446725
35.81;1.221896383
35.811;1.187683284
35.812;1.153470186
35.813;1.158357771
35.814;1.182795699
35.815;1.221896383
35.816;1.241446725
35.817;1.231671554
35.818;1.202346041
35.819;1.163245357
35.82;1.143695015
35.821;1.158357771
35.822;1.187683284
35.823;1.221896383
35.824;1.231671554
35.825;1.212121212
35.826;1.173020528
35.827;1.138807429
35.828;1.129032258
35.829;1.158357771
35.83;1.19257087
35.831;1.221896383
35.832;1.212121212
35.833;1.182795699
35.834;1.143695015
35.835;1.119257087
35.836;1.129032258
35.837;1.163245357
35.838;1.197458456
35.839;1.212121212
35.84;1.19257087
35.841;1.153470186
35.842;1.114369501
35.843;1.10459433
35.844;1.129032258
35.845;1.163245357
35.846;1.197458456
35.847;1.19257087
35.848;1.163245357
35.849;1.114369501
35.85;1.085043988
35.851;1.089931574
35.852;1.129032258
35.853;1.168132942
35.854;1.187683284
35.855;1.168132942
35.856;1.124144673
35.857;1.080156403
35.858;1.065493646
35.859;1.089931574
35.86;1.129032258
35.861;1.163245357
35.862;1.168132942
35.863;1.133919844
35.864;1.085043988
35.865;1.05083089
35.866;1.05083089
35.867;1.089931574
35.868;1.129032258
35.869;1.153470186
35.87;1.143695015
35.871;1.099706745
35.872;1.05083089
35.873;1.031280547
35.874;1.05083089
35.875;1.094819159
35.876;1.129032258
35.877;1.138807429
35.878;1.114369501
35.879;1.065493646
35.88;1.026392962
35.881;1.026392962
35.882;1.055718475
35.883;1.099706745
35.884;1.129032258
35.885;1.124144673
35.886;1.080156403
35.887;1.031280547
35.888;1.00684262
35.889;1.026392962
35.89;1.070381232
35.891;1.109481916
35.892;1.124144673
35.893;1.099706745
35.894;1.055718475
35.895;1.011730205
35.896;1.00684262
35.897;1.036168133
35.898;1.080156403
35.899;1.114369501
35.9;1.114369501
35.901;1.075268817
35.902;1.031280547
35.903;1.001955034
35.904;1.011730205
35.905;1.055718475
35.906;1.094819159
35.907;1.114369501
35.908;1.094819159
35.909;1.05083089
35.91;1.00684262
35.911;0.997067449
35.912;1.026392962
35.913;1.070381232
35.914;1.10459433
35.915;1.10459433
35.916;1.075268817
35.917;1.026392962
35.918;0.997067449
35.919;1.00684262
35.92;1.045943304
35.921;1.085043988
35.922;1.109481916
35.923;1.094819159
35.924;1.05083089
35.925;1.011730205
35.926;0.992179863
35.927;1.016617791
35.928;1.060606061
35.929;1.099706745
35.93;1.10459433
35.931;1.080156403
35.932;1.036168133
35.933;1.001955034
35.934;1.00684262
35.935;1.041055718
35.936;1.085043988
35.937;1.114369501
35.938;1.10459433
35.939;1.065493646
35.94;1.026392962
35.941;1.00684262
35.942;1.026392962
35.943;1.065493646
35.944;1.10459433
35.945;1.114369501
35.946;1.094819159
35.947;1.05083089
35.948;1.021505376
35.949;1.016617791
35.95;1.05083089
35.951;1.089931574
35.952;1.114369501
35.953;1.114369501
35.954;1.085043988
35.955;1.041055718
35.956;1.021505376
35.957;1.031280547
35.958;1.075268817
35.959;1.109481916
35.96;1.124144673
35.961;1.10459433
35.962;1.065493646
35.963;1.031280547
35.964;1.021505376
35.965;1.05083089
35.966;1.089931574
35.967;1.119257087
35.968;1.119257087
35.969;1.089931574
35.97;1.05083089
35.971;1.021505376
35.972;1.031280547
35.973;1.065493646
35.974;1.10459433
35.975;1.129032258
35.976;1.109481916
35.977;1.070381232
35.978;1.031280547
35.979;1.016617791
35.98;1.041055718
35.981;1.085043988
35.982;1.119257087
35.983;1.124144673
35.984;1.094819159
35.985;1.05083089
35.986;1.021505376
35.987;1.026392962
35.988;1.060606061
35.989;1.10459433
35.99;1.129032258
35.991;1.119257087
35.992;1.080156403
35.993;1.036168133
35.994;1.016617791
35.995;1.045943304
35.996;1.085043988
35.997;1.129032258
35.998;1.138807429
35.999;1.114369501
36;1.065493646
36.001;1.031280547
36.002;1.031280547
36.003;1.070381232
36.004;1.119257087
36.005;1.1485826
36.006;1.143695015
36.007;1.10459433
36.008;1.060606061
36.009;1.036168133
36.01;1.055718475
36.011;1.10459433
36.012;1.153470186
36.013;1.168132942
36.014;1.1485826
36.015;1.094819159
36.016;1.055718475
36.017;1.05083089
36.018;1.089931574
36.019;1.138807429
36.02;1.182795699
36.021;1.177908113
36.022;1.143695015
36.023;1.089931574
36.024;1.065493646
36.025;1.080156403
36.026;1.129032258
36.027;1.177908113
36.028;1.202346041
36.029;1.182795699
36.03;1.133919844
36.031;1.085043988
36.032;1.075268817
36.033;1.109481916
36.034;1.163245357
36.035;1.202346041
36.036;1.207233627
36.037;1.173020528
36.038;1.114369501
36.039;1.085043988
36.04;1.094819159
36.041;1.143695015
36.042;1.19257087
36.043;1.221896383
36.044;1.202346041
36.045;1.153470186
36.046;1.099706745
36.047;1.085043988
36.048;1.114369501
36.049;1.168132942
36.05;1.207233627
36.051;1.221896383
36.052;1.182795699
36.053;1.129032258
36.054;1.085043988
36.055;1.094819159
36.056;1.133919844
36.057;1.187683284
36.058;1.217008798
36.059;1.207233627
36.06;1.163245357
36.061;1.10459433
36.062;1.085043988
36.063;1.10459433
36.064;1.158357771
36.065;1.202346041
36.066;1.217008798
36.067;1.182795699
36.068;1.129032258
36.069;1.085043988
36.07;1.085043988
36.071;1.124144673
36.072;1.177908113
36.073;1.207233627
36.074;1.202346041
36.075;1.158357771
36.076;1.10459433
36.077;1.080156403
36.078;1.094819159
36.079;1.143695015
36.08;1.19257087
36.081;1.212121212
36.082;1.187683284
36.083;1.133919844
36.084;1.085043988
36.085;1.075268817
36.086;1.114369501
36.087;1.168132942
36.088;1.207233627
36.089;1.207233627
36.09;1.168132942
36.091;1.109481916
36.092;1.075268817
36.093;1.085043988
36.094;1.138807429
36.095;1.19257087
36.096;1.217008798
36.097;1.197458456
36.098;1.138807429
36.099;1.085043988
36.1;1.070381232
36.101;1.10459433
36.102;1.163245357
36.103;1.207233627
36.104;1.212121212
36.105;1.173020528
36.106;1.109481916
36.107;1.065493646
36.108;1.075268817
36.109;1.129032258
36.11;1.187683284
36.111;1.221896383
36.112;1.202346041
36.113;1.1485826
36.114;1.085043988
36.115;1.055718475
36.116;1.094819159
36.117;1.153470186
36.118;1.207233627
36.119;1.221896383
36.12;1.182795699
36.121;1.119257087
36.122;1.065493646
36.123;1.060606061
36.124;1.114369501
36.125;1.182795699
36.126;1.226783969
36.127;1.212121212
36.128;1.158357771
36.129;1.085043988
36.13;1.05083089
36.131;1.085043988
36.132;1.143695015
36.133;1.207233627
36.134;1.226783969
36.135;1.19257087
36.136;1.124144673
36.137;1.060606061
36.138;1.055718475
36.139;1.10459433
36.14;1.173020528
36.141;1.226783969
36.142;1.217008798
36.143;1.163245357
36.144;1.089931574
36.145;1.045943304
36.146;1.070381232
36.147;1.133919844
36.148;1.202346041
36.149;1.231671554
36.15;1.202346041
36.151;1.129032258
36.152;1.060606061
36.153;1.045943304
36.154;1.094819159
36.155;1.168132942
36.156;1.221896383
36.157;1.221896383
36.158;1.173020528
36.159;1.094819159
36.16;1.045943304
36.161;1.060606061
36.162;1.129032258
36.163;1.197458456
36.164;1.231671554
36.165;1.207233627
36.166;1.138807429
36.167;1.065493646
36.168;1.041055718
36.169;1.085043988
36.17;1.163245357
36.171;1.221896383
36.172;1.231671554
36.173;1.187683284
36.174;1.109481916
36.175;1.045943304
36.176;1.055718475
36.177;1.119257087
36.178;1.197458456
36.179;1.241446725
36.18;1.221896383
36.181;1.153470186
36.182;1.075268817
36.183;1.041055718
36.184;1.080156403
36.185;1.158357771
36.186;1.226783969
36.187;1.246334311
36.188;1.202346041
36.189;1.119257087
36.19;1.055718475
36.191;1.05083089
36.192;1.114369501
36.193;1.197458456
36.194;1.251221896
36.195;1.241446725
36.196;1.173020528
36.197;1.089931574
36.198;1.045943304
36.199;1.080156403
36.2;1.153470186
36.201;1.226783969
36.202;1.256109482
36.203;1.217008798
36.204;1.133919844
36.205;1.060606061
36.206;1.045943304
36.207;1.109481916
36.208;1.19257087
36.209;1.251221896
36.21;1.246334311
36.211;1.182795699
36.212;1.094819159
36.213;1.045943304
36.214;1.070381232
36.215;1.143695015
36.216;1.221896383
36.217;1.256109482
36.218;1.221896383
36.219;1.143695015
36.22;1.065493646
36.221;1.041055718
36.222;1.094819159
36.223;1.177908113
36.224;1.241446725
36.225;1.246334311
36.226;1.19257087
36.227;1.10459433
36.228;1.041055718
36.229;1.055718475
36.23;1.129032258
36.231;1.207233627
36.232;1.256109482
36.233;1.226783969
36.234;1.153470186
36.235;1.070381232
36.236;1.036168133
36.237;1.085043988
36.238;1.168132942
36.239;1.23655914
36.24;1.251221896
36.241;1.202346041
36.242;1.114369501
36.243;1.045943304
36.244;1.05083089
36.245;1.119257087
36.246;1.202346041
36.247;1.260997067
36.248;1.241446725
36.249;1.173020528
36.25;1.085043988
36.251;1.045943304
36.252;1.085043988
36.253;1.168132942
36.254;1.246334311
36.255;1.270772239
36.256;1.226783969
36.257;1.143695015
36.258;1.070381232
36.259;1.065493646
36.26;1.129032258
36.261;1.217008798
36.262;1.28054741
36.263;1.275659824
36.264;1.207233627
36.265;1.119257087
36.266;1.070381232
36.267;1.10459433
36.268;1.187683284
36.269;1.270772239
36.27;1.304985337
36.271;1.270772239
36.272;1.187683284
36.273;1.10459433
36.274;1.089931574
36.275;1.158357771
36.276;1.246334311
36.277;1.314760508
36.278;1.319648094
36.279;1.256109482
36.28;1.163245357
36.281;1.109481916
36.282;1.129032258
36.283;1.212121212
36.284;1.300097752
36.285;1.344086022
36.286;1.319648094
36.287;1.23655914
36.288;1.1485826
36.289;1.119257087
36.29;1.182795699
36.291;1.270772239
36.292;1.348973607
36.293;1.358748778
36.294;1.304985337
36.295;1.207233627
36.296;1.138807429
36.297;1.153470186
36.298;1.23655914
36.299;1.324535679
36.3;1.37829912
36.301;1.358748778
36.302;1.28054741
36.303;1.187683284
36.304;1.1485826
36.305;1.197458456
36.306;1.290322581
36.307;1.373411535
36.308;1.392961877
36.309;1.344086022
36.31;1.246334311
36.311;1.173020528
36.312;1.173020528
36.313;1.246334311
36.314;1.339198436
36.315;1.397849462
36.316;1.388074291
36.317;1.309872923
36.318;1.217008798
36.319;1.168132942
36.32;1.207233627
36.321;1.300097752
36.322;1.383186706
36.323;1.417399804
36.324;1.373411535
36.325;1.28054741
36.326;1.19257087
36.327;1.182795699
36.328;1.251221896
36.329;1.348973607
36.33;1.417399804
36.331;1.412512219
36.332;1.344086022
36.333;1.246334311
36.334;1.187683284
36.335;1.217008798
36.336;1.304985337
36.337;1.392961877
36.338;1.436950147
36.339;1.397849462
36.34;1.314760508
36.341;1.221896383
36.342;1.197458456
36.343;1.260997067
36.344;1.358748778
36.345;1.432062561
36.346;1.441837732
36.347;1.37829912
36.348;1.28054741
36.349;1.212121212
36.35;1.231671554
36.351;1.314760508
36.352;1.407624633
36.353;1.461388074
36.354;1.432062561
36.355;1.348973607
36.356;1.256109482
36.357;1.221896383
36.358;1.28054741
36.359;1.373411535
36.36;1.456500489
36.361;1.476050831
36.362;1.417399804
36.363;1.319648094
36.364;1.241446725
36.365;1.246334311
36.366;1.33431085
36.367;1.432062561
36.368;1.490713587
36.369;1.476050831
36.37;1.392961877
36.371;1.295210166
36.372;1.246334311
36.373;1.295210166
36.374;1.392961877
36.375;1.480938416
36.376;1.51026393
36.377;1.461388074
36.378;1.363636364
36.379;1.275659824
36.38;1.270772239
36.381;1.348973607
36.382;1.446725318
36.383;1.515151515
36.384;1.51026393
36.385;1.432062561
36.386;1.329423265
36.387;1.270772239
36.388;1.314760508
36.389;1.407624633
36.39;1.500488759
36.391;1.539589443
36.392;1.495601173
36.393;1.402737048
36.394;1.309872923
36.395;1.290322581
36.396;1.363636364
36.397;1.46627566
36.398;1.539589443
36.399;1.544477028
36.4;1.471163245
36.401;1.368523949
36.402;1.300097752
36.403;1.329423265
36.404;1.42228739
36.405;1.520039101
36.406;1.568914956
36.407;1.534701857
36.408;1.441837732
36.409;1.344086022
36.41;1.309872923
36.411;1.37829912
36.412;1.480938416
36.413;1.56402737
36.414;1.573802542
36.415;1.51026393
36.416;1.407624633
36.417;1.329423265
36.418;1.339198436
36.419;1.432062561
36.42;1.529814272
36.421;1.588465298
36.422;1.56402737
36.423;1.476050831
36.424;1.373411535
36.425;1.329423265
36.426;1.383186706
36.427;1.485826002
36.428;1.573802542
36.429;1.598240469
36.43;1.539589443
36.431;1.436950147
36.432;1.348973607
36.433;1.348973607
36.434;1.436950147
36.435;1.539589443
36.436;1.603128055
36.437;1.588465298
36.438;1.505376344
36.439;1.397849462
36.44;1.344086022
36.441;1.383186706
36.442;1.490713587
36.443;1.578690127
36.444;1.612903226
36.445;1.559139785
36.446;1.456500489
36.447;1.363636364
36.448;1.353861193
36.449;1.432062561
36.45;1.534701857
36.451;1.60801564
36.452;1.598240469
36.453;1.520039101
36.454;1.417399804
36.455;1.348973607
36.456;1.383186706
36.457;1.476050831
36.458;1.573802542
36.459;1.617790811
36.46;1.573802542
36.461;1.471163245
36.462;1.373411535
36.463;1.344086022
36.464;1.417399804
36.465;1.520039101
36.466;1.598240469
36.467;1.603128055
36.468;1.529814272
36.469;1.417399804
36.47;1.344086022
36.471;1.358748778
36.472;1.456500489
36.473;1.554252199
36.474;1.603128055
36.475;1.568914956
36.476;1.476050831
36.477;1.368523949
36.478;1.329423265
36.479;1.388074291
36.48;1.490713587
36.481;1.573802542
36.482;1.588465298
36.483;1.524926686
36.484;1.412512219
36.485;1.329423265
36.486;1.33431085
36.487;1.417399804
36.488;1.520039101
36.489;1.578690127
36.49;1.559139785
36.491;1.46627566
36.492;1.358748778
36.493;1.309872923
36.494;1.358748778
36.495;1.456500489
36.496;1.539589443
36.497;1.56402737
36.498;1.51026393
36.499;1.407624633
36.5;1.314760508
36.501;1.304985337
36.502;1.388074291
36.503;1.485826002
36.504;1.554252199
36.505;1.534701857
36.506;1.456500489
36.507;1.348973607
36.508;1.290322581
36.509;1.329423265
36.51;1.42228739
36.511;1.51026393
36.512;1.544477028
36.513;1.500488759
36.514;1.402737048
36.515;1.304985337
36.516;1.285434995
36.517;1.358748778
36.518;1.456500489
36.519;1.529814272
36.52;1.529814272
36.521;1.456500489
36.522;1.348973607
36.523;1.28054741
36.524;1.304985337
36.525;1.397849462
36.526;1.490713587
36.527;1.534701857
36.528;1.500488759
36.529;1.407624633
36.53;1.304985337
36.531;1.275659824
36.532;1.339198436
36.533;1.436950147
36.534;1.520039101
36.535;1.524926686
36.536;1.461388074
36.537;1.358748778
36.538;1.28054741
36.539;1.300097752
36.54;1.388074291
36.541;1.480938416
36.542;1.534701857
36.543;1.51026393
36.544;1.42228739
36.545;1.319648094
36.546;1.28054741
36.547;1.33431085
36.548;1.436950147
36.549;1.515151515
36.55;1.539589443
36.551;1.480938416
36.552;1.37829912
36.553;1.295210166
36.554;1.295210166
36.555;1.383186706
36.556;1.480938416
36.557;1.539589443
36.558;1.529814272
36.559;1.441837732
36.56;1.339198436
36.561;1.290322581
36.562;1.33431085
36.563;1.432062561
36.564;1.520039101
36.565;1.554252199
36.566;1.505376344
36.567;1.402737048
36.568;1.314760508
36.569;1.304985337
36.57;1.383186706
36.571;1.480938416
36.572;1.554252199
36.573;1.544477028
36.574;1.471163245
36.575;1.363636364
36.576;1.300097752
36.577;1.33431085
36.578;1.432062561
36.579;1.524926686
36.58;1.56402737
36.581;1.524926686
36.582;1.427174976
36.583;1.33431085
36.584;1.304985337
36.585;1.37829912
36.586;1.476050831
36.587;1.554252199
36.588;1.559139785
36.589;1.485826002
36.59;1.383186706
36.591;1.309872923
36.592;1.329423265
36.593;1.42228739
36.594;1.520039101
36.595;1.568914956
36.596;1.534701857
36.597;1.441837732
36.598;1.339198436
36.599;1.304985337
36.6;1.363636364
36.601;1.461388074
36.602;1.544477028
36.603;1.559139785
36.604;1.495601173
36.605;1.388074291
36.606;1.304985337
36.607;1.314760508
36.608;1.397849462
36.609;1.495601173
36.61;1.554252199
36.611;1.524926686
36.612;1.441837732
36.613;1.33431085
36.614;1.290322581
36.615;1.339198436
36.616;1.436950147
36.617;1.515151515
36.618;1.534701857
36.619;1.480938416
36.62;1.37829912
36.621;1.295210166
36.622;1.285434995
36.623;1.363636364
36.624;1.456500489
36.625;1.520039101
36.626;1.505376344
36.627;1.42228739
36.628;1.319648094
36.629;1.260997067
36.63;1.300097752
36.631;1.388074291
36.632;1.471163245
36.633;1.505376344
36.634;1.456500489
36.635;1.358748778
36.636;1.270772239
36.637;1.251221896
36.638;1.319648094
36.639;1.412512219
36.64;1.476050831
36.641;1.471163245
36.642;1.397849462
36.643;1.300097752
36.644;1.23655914
36.645;1.260997067
36.646;1.344086022
36.647;1.427174976
36.648;1.46627566
36.649;1.427174976
36.65;1.339198436
36.651;1.246334311
36.652;1.217008798
36.653;1.275659824
36.654;1.363636364
36.655;1.432062561
36.656;1.436950147
36.657;1.373411535
36.658;1.28054741
36.659;1.207233627
36.66;1.221896383
36.661;1.295210166
36.662;1.37829912
36.663;1.42228739
36.664;1.397849462
36.665;1.314760508
36.666;1.226783969
36.667;1.187683284
36.668;1.23655914
36.669;1.319648094
36.67;1.388074291
36.671;1.402737048
36.672;1.348973607
36.673;1.256109482
36.674;1.187683284
36.675;1.187683284
36.676;1.256109482
36.677;1.339198436
36.678;1.388074291
36.679;1.373411535
36.68;1.300097752
36.681;1.212121212
36.682;1.168132942
36.683;1.202346041
36.684;1.28054741
36.685;1.353861193
36.686;1.37829912
36.687;1.329423265
36.688;1.246334311
36.689;1.173020528
36.69;1.163245357
36.691;1.221896383
36.692;1.300097752
36.693;1.358748778
36.694;1.344086022
36.695;1.285434995
36.696;1.197458456
36.697;1.1485826
36.698;1.173020528
36.699;1.246334311
36.7;1.319648094
36.701;1.348973607
36.702;1.314760508
36.703;1.23655914
36.704;1.163245357
36.705;1.143695015
36.706;1.197458456
36.707;1.270772239
36.708;1.329423265
36.709;1.329423265
36.71;1.275659824
36.711;1.19257087
36.712;1.138807429
36.713;1.153470186
36.714;1.226783969
36.715;1.300097752
36.716;1.339198436
36.717;1.309872923
36.718;1.241446725
36.719;1.163245357
36.72;1.138807429
36.721;1.187683284
36.722;1.265884653
36.723;1.329423265
36.724;1.344086022
36.725;1.290322581
36.726;1.212121212
36.727;1.153470186
36.728;1.163245357
36.729;1.226783969
36.73;1.309872923
36.731;1.358748778
36.732;1.339198436
36.733;1.270772239
36.734;1.19257087
36.735;1.158357771
36.736;1.202346041
36.737;1.28054741
36.738;1.353861193
36.739;1.37829912
36.74;1.33431085
36.741;1.251221896
36.742;1.182795699
36.743;1.182795699
36.744;1.251221896
36.745;1.33431085
36.746;1.388074291
36.747;1.383186706
36.748;1.314760508
36.749;1.231671554
36.75;1.182795699
36.751;1.221896383
36.752;1.300097752
36.753;1.37829912
36.754;1.407624633
36.755;1.368523949
36.756;1.285434995
36.757;1.212121212
36.758;1.197458456
36.759;1.260997067
36.76;1.344086022
36.761;1.407624633
36.762;1.402737048
36.763;1.339198436
36.764;1.256109482
36.765;1.202346041
36.766;1.221896383
36.767;1.300097752
36.768;1.37829912
36.769;1.412512219
36.77;1.383186706
36.771;1.300097752
36.772;1.221896383
36.773;1.197458456
36.774;1.246334311
36.775;1.329423265
36.776;1.392961877
36.777;1.397849462
36.778;1.344086022
36.779;1.256109482
36.78;1.197458456
36.781;1.207233627
36.782;1.275659824
36.783;1.353861193
36.784;1.397849462
36.785;1.373411535
36.786;1.300097752
36.787;1.217008798
36.788;1.182795699
36.789;1.226783969
36.79;1.304985337
36.791;1.373411535
36.792;1.383186706
36.793;1.339198436
36.794;1.251221896
36.795;1.187683284
36.796;1.187683284
36.797;1.256109482
36.798;1.33431085
36.799;1.383186706
36.8;1.373411535
36.801;1.300097752
36.802;1.217008798
36.803;1.177908113
36.804;1.212121212
36.805;1.295210166
36.806;1.368523949
36.807;1.392961877
36.808;1.348973607
36.809;1.265884653
36.81;1.19257087
36.811;1.182795699
36.812;1.251221896
36.813;1.329423265
36.814;1.388074291
36.815;1.383186706
36.816;1.319648094
36.817;1.231671554
36.818;1.177908113
36.819;1.207233627
36.82;1.290322581
36.821;1.368523949
36.822;1.397849462
36.823;1.363636364
36.824;1.28054741
36.825;1.202346041
36.826;1.187683284
36.827;1.246334311
36.828;1.329423265
36.829;1.392961877
36.83;1.397849462
36.831;1.33431085
36.832;1.246334311
36.833;1.187683284
36.834;1.207233627
36.835;1.290322581
36.836;1.368523949
36.837;1.407624633
36.838;1.37829912
36.839;1.300097752
36.84;1.217008798
36.841;1.19257087
36.842;1.246334311
36.843;1.329423265
36.844;1.397849462
36.845;1.407624633
36.846;1.353861193
36.847;1.265884653
36.848;1.202346041
36.849;1.212121212
36.85;1.285434995
36.851;1.368523949
36.852;1.412512219
36.853;1.392961877
36.854;1.319648094
36.855;1.23655914
36.856;1.202346041
36.857;1.241446725
36.858;1.324535679
36.859;1.392961877
36.86;1.412512219
36.861;1.363636364
36.862;1.28054741
36.863;1.212121212
36.864;1.207233627
36.865;1.275659824
36.866;1.358748778
36.867;1.407624633
36.868;1.397849462
36.869;1.324535679
36.87;1.241446725
36.871;1.19257087
36.872;1.226783969
36.873;1.304985337
36.874;1.37829912
36.875;1.402737048
36.876;1.358748778
36.877;1.275659824
36.878;1.202346041
36.879;1.187683284
36.88;1.251221896
36.881;1.329423265
36.882;1.388074291
36.883;1.37829912
36.884;1.319648094
36.885;1.231671554
36.886;1.177908113
36.887;1.202346041
36.888;1.275659824
36.889;1.348973607
36.89;1.37829912
36.891;1.348973607
36.892;1.270772239
36.893;1.19257087
36.894;1.173020528
36.895;1.221896383
36.896;1.300097752
36.897;1.363636364
36.898;1.363636364
36.899;1.309872923
36.9;1.226783969
36.901;1.168132942
36.902;1.182795699
36.903;1.251221896
36.904;1.324535679
36.905;1.368523949
36.906;1.344086022
36.907;1.270772239
36.908;1.19257087
36.909;1.163245357
36.91;1.212121212
36.911;1.290322581
36.912;1.358748778
36.913;1.368523949
36.914;1.324535679
36.915;1.241446725
36.916;1.177908113
36.917;1.182795699
36.918;1.251221896
36.919;1.329423265
36.92;1.37829912
36.921;1.363636364
36.922;1.295210166
36.923;1.212121212
36.924;1.177908113
36.925;1.221896383
36.926;1.300097752
36.927;1.368523949
36.928;1.392961877
36.929;1.348973607
36.93;1.270772239
36.931;1.197458456
36.932;1.197458456
36.933;1.260997067
36.934;1.344086022
36.935;1.397849462
36.936;1.392961877
36.937;1.324535679
36.938;1.241446725
36.939;1.19257087
36.94;1.231671554
36.941;1.304985337
36.942;1.383186706
36.943;1.412512219
36.944;1.37829912
36.945;1.300097752
36.946;1.221896383
36.947;1.207233627
36.948;1.270772239
36.949;1.353861193
36.95;1.412512219
36.951;1.412512219
36.952;1.353861193
36.953;1.270772239
36.954;1.217008798
36.955;1.241446725
36.956;1.314760508
36.957;1.392961877
36.958;1.432062561
36.959;1.407624633
36.96;1.329423265
36.961;1.251221896
36.962;1.226783969
36.963;1.28054741
36.964;1.363636364
36.965;1.427174976
36.966;1.436950147
36.967;1.383186706
36.968;1.300097752
36.969;1.241446725
36.97;1.251221896
36.971;1.324535679
36.972;1.407624633
36.973;1.451612903
36.974;1.427174976
36.975;1.358748778
36.976;1.275659824
36.977;1.246334311
36.978;1.290322581
36.979;1.373411535
36.98;1.441837732
36.981;1.461388074
36.982;1.417399804
36.983;1.329423265
36.984;1.260997067
36.985;1.265884653
36.986;1.339198436
36.987;1.417399804
36.988;1.476050831
36.989;1.461388074
36.99;1.392961877
36.991;1.304985337
36.992;1.265884653
36.993;1.304985337
36.994;1.388074291
36.995;1.46627566
36.996;1.495601173
36.997;1.451612903
36.998;1.368523949
36.999;1.295210166
37;1.285434995
37.001;1.358748778
37.002;1.441837732
37.003;1.505376344
37.004;1.505376344
37.005;1.436950147
37.006;1.344086022
37.007;1.295210166
37.008;1.324535679
37.009;1.407624633
37.01;1.495601173
37.011;1.529814272
37.012;1.495601173
37.013;1.412512219
37.014;1.324535679
37.015;1.304985337
37.016;1.368523949
37.017;1.46627566
37.018;1.534701857
37.019;1.534701857
37.02;1.471163245
37.021;1.373411535
37.022;1.309872923
37.023;1.33431085
37.024;1.417399804
37.025;1.505376344
37.026;1.554252199
37.027;1.520039101
37.028;1.432062561
37.029;1.339198436
37.03;1.309872923
37.031;1.368523949
37.032;1.461388074
37.033;1.534701857
37.034;1.549364614
37.035;1.485826002
37.036;1.388074291
37.037;1.314760508
37.038;1.329423265
37.039;1.407624633
37.04;1.500488759
37.041;1.549364614
37.042;1.529814272
37.043;1.441837732
37.044;1.348973607
37.045;1.304985337
37.046;1.358748778
37.047;1.451612903
37.048;1.529814272
37.049;1.549364614
37.05;1.495601173
37.051;1.402737048
37.052;1.319648094
37.053;1.319648094
37.054;1.397849462
37.055;1.490713587
37.056;1.549364614
37.057;1.534701857
37.058;1.456500489
37.059;1.363636364
37.06;1.309872923
37.061;1.348973607
37.062;1.436950147
37.063;1.524926686
37.064;1.554252199
37.065;1.51026393
37.066;1.417399804
37.067;1.329423265
37.068;1.319648094
37.069;1.392961877
37.07;1.485826002
37.071;1.554252199
37.072;1.549364614
37.073;1.480938416
37.074;1.37829912
37.075;1.319648094
37.076;1.348973607
37.077;1.441837732
37.078;1.529814272
37.079;1.568914956
37.08;1.534701857
37.081;1.441837732
37.082;1.353861193
37.083;1.329423265
37.084;1.397849462
37.085;1.495601173
37.086;1.568914956
37.087;1.573802542
37.088;1.515151515
37.089;1.412512219
37.09;1.348973607
37.091;1.363636364
37.092;1.456500489
37.093;1.549364614
37.094;1.603128055
37.095;1.573802542
37.096;1.485826002
37.097;1.392961877
37.098;1.358748778
37.099;1.417399804
37.1;1.515151515
37.101;1.598240469
37.102;1.617790811
37.103;1.559139785
37.104;1.461388074
37.105;1.383186706
37.106;1.392961877
37.107;1.476050831
37.108;1.573802542
37.109;1.637341153
37.11;1.617790811
37.111;1.534701857
37.112;1.436950147
37.113;1.392961877
37.114;1.441837732
37.115;1.544477028
37.116;1.627565982
37.117;1.656891496
37.118;1.60801564
37.119;1.51026393
37.12;1.42228739
37.121;1.417399804
37.122;1.495601173
37.123;1.598240469
37.124;1.666666667
37.125;1.656891496
37.126;1.578690127
37.127;1.476050831
37.128;1.417399804
37.129;1.456500489
37.13;1.549364614
37.131;1.647116325
37.132;1.681329423
37.133;1.637341153
37.134;1.534701857
37.135;1.441837732
37.136;1.42228739
37.137;1.495601173
37.138;1.603128055
37.139;1.671554252
37.14;1.671554252
37.141;1.598240469
37.142;1.490713587
37.143;1.42228739
37.144;1.446725318
37.145;1.539589443
37.146;1.632453568
37.147;1.676441838
37.148;1.642228739
37.149;1.544477028
37.15;1.446725318
37.151;1.412512219
37.152;1.476050831
37.153;1.578690127
37.154;1.65200391
37.155;1.661779081
37.156;1.593352884
37.157;1.490713587
37.158;1.412512219
37.159;1.42228739
37.16;1.51026393
37.161;1.603128055
37.162;1.656891496
37.163;1.632453568
37.164;1.539589443
37.165;1.436950147
37.166;1.397849462
37.167;1.451612903
37.168;1.544477028
37.169;1.632453568
37.17;1.647116325
37.171;1.593352884
37.172;1.485826002
37.173;1.407624633
37.174;1.402737048
37.175;1.485826002
37.176;1.583577713
37.177;1.647116325
37.178;1.627565982
37.179;1.544477028
37.18;1.441837732
37.181;1.388074291
37.182;1.432062561
37.183;1.524926686
37.184;1.612903226
37.185;1.642228739
37.186;1.593352884
37.187;1.495601173
37.188;1.407624633
37.189;1.392961877
37.19;1.471163245
37.191;1.568914956
37.192;1.637341153
37.193;1.627565982
37.194;1.554252199
37.195;1.446725318
37.196;1.388074291
37.197;1.42228739
37.198;1.515151515
37.199;1.603128055
37.2;1.642228739
37.201;1.603128055
37.202;1.51026393
37.203;1.412512219
37.204;1.392961877
37.205;1.461388074
37.206;1.559139785
37.207;1.637341153
37.208;1.642228739
37.209;1.568914956
37.21;1.46627566
37.211;1.392961877
37.212;1.417399804
37.213;1.505376344
37.214;1.603128055
37.215;1.65200391
37.216;1.617790811
37.217;1.529814272
37.218;1.427174976
37.219;1.392961877
37.22;1.451612903
37.221;1.554252199
37.222;1.637341153
37.223;1.65200391
37.224;1.588465298
37.225;1.485826002
37.226;1.407624633
37.227;1.417399804
37.228;1.500488759
37.229;1.598240469
37.23;1.656891496
37.231;1.637341153
37.232;1.549364614
37.233;1.446725318
37.234;1.402737048
37.235;1.451612903
37.236;1.554252199
37.237;1.637341153
37.238;1.661779081
37.239;1.60801564
37.24;1.51026393
37.241;1.42228739
37.242;1.417399804
37.243;1.500488759
37.244;1.598240469
37.245;1.666666667
37.246;1.656891496
37.247;1.573802542
37.248;1.471163245
37.249;1.417399804
37.25;1.456500489
37.251;1.554252199
37.252;1.642228739
37.253;1.676441838
37.254;1.637341153
37.255;1.539589443
37.256;1.446725318
37.257;1.432062561
37.258;1.505376344
37.259;1.603128055
37.26;1.681329423
37.261;1.681329423
37.262;1.60801564
37.263;1.505376344
37.264;1.441837732
37.265;1.46627566
37.266;1.56402737
37.267;1.656891496
37.268;1.700879765
37.269;1.671554252
37.27;1.573802542
37.271;1.480938416
37.272;1.451612903
37.273;1.520039101
37.274;1.622678397
37.275;1.700879765
37.276;1.710654936
37.277;1.647116325
37.278;1.544477028
37.279;1.471163245
37.28;1.485826002
37.281;1.578690127
37.282;1.676441838
37.283;1.730205279
37.284;1.705767351
37.285;1.617790811
37.286;1.515151515
37.287;1.476050831
37.288;1.534701857
37.289;1.637341153
37.29;1.725317693
37.291;1.744868035
37.292;1.691104594
37.293;1.583577713
37.294;1.500488759
37.295;1.505376344
37.296;1.593352884
37.297;1.69599218
37.298;1.759530792
37.299;1.744868035
37.3;1.656891496
37.301;1.549364614
37.302;1.495601173
37.303;1.544477028
37.304;1.647116325
37.305;1.73998045
37.306;1.769305963
37.307;1.720430108
37.308;1.612903226
37.309;1.520039101
37.31;1.51026393
37.311;1.588465298
37.312;1.691104594
37.313;1.764418377
37.314;1.759530792
37.315;1.676441838
37.316;1.56402737
37.317;1.495601173
37.318;1.534701857
37.319;1.632453568
37.32;1.730205279
37.321;1.769305963
37.322;1.725317693
37.323;1.622678397
37.324;1.515151515
37.325;1.490713587
37.326;1.568914956
37.327;1.671554252
37.328;1.749755621
37.329;1.749755621
37.33;1.671554252
37.331;1.559139785
37.332;1.480938416
37.333;1.505376344
37.334;1.603128055
37.335;1.700879765
37.336;1.749755621
37.337;1.710654936
37.338;1.612903226
37.339;1.500488759
37.34;1.461388074
37.341;1.534701857
37.342;1.637341153
37.343;1.720430108
37.344;1.730205279
37.345;1.661779081
37.346;1.549364614
37.347;1.461388074
37.348;1.471163245
37.349;1.56402737
37.35;1.666666667
37.351;1.725317693
37.352;1.69599218
37.353;1.603128055
37.354;1.490713587
37.355;1.441837732
37.356;1.495601173
37.357;1.598240469
37.358;1.691104594
37.359;1.710654936
37.36;1.65200391
37.361;1.539589443
37.362;1.446725318
37.363;1.446725318
37.364;1.534701857
37.365;1.637341153
37.366;1.705767351
37.367;1.686217009
37.368;1.603128055
37.369;1.485826002
37.37;1.427174976
37.371;1.471163245
37.372;1.578690127
37.373;1.671554252
37.374;1.705767351
37.375;1.65200391
37.376;1.549364614
37.377;1.451612903
37.378;1.432062561
37.379;1.515151515
37.38;1.622678397
37.381;1.700879765
37.382;1.691104594
37.383;1.612903226
37.384;1.495601173
37.385;1.427174976
37.386;1.461388074
37.387;1.56402737
37.388;1.666666667
37.389;1.710654936
37.39;1.666666667
37.391;1.56402737
37.392;1.456500489
37.393;1.432062561
37.394;1.505376344
37.395;1.612903226
37.396;1.69599218
37.397;1.705767351
37.398;1.632453568
37.399;1.515151515
37.4;1.436950147
37.401;1.456500489
37.402;1.559139785
37.403;1.661779081
37.404;1.715542522
37.405;1.681329423
37.406;1.583577713
37.407;1.471163245
37.408;1.432062561
37.409;1.500488759
37.41;1.60801564
37.411;1.69599218
37.412;1.715542522
37.413;1.647116325
37.414;1.534701857
37.415;1.441837732
37.416;1.451612903
37.417;1.544477028
37.418;1.656891496
37.419;1.715542522
37.42;1.69599218
37.421;1.603128055
37.422;1.485826002
37.423;1.432062561
37.424;1.485826002
37.425;1.593352884
37.426;1.686217009
37.427;1.715542522
37.428;1.656891496
37.429;1.544477028
37.43;1.446725318
37.431;1.441837732
37.432;1.529814272
37.433;1.637341153
37.434;1.705767351
37.435;1.691104594
37.436;1.60801564
37.437;1.490713587
37.438;1.427174976
37.439;1.471163245
37.44;1.568914956
37.441;1.666666667
37.442;1.700879765
37.443;1.656891496
37.444;1.549364614
37.445;1.441837732
37.446;1.42228739
37.447;1.500488759
37.448;1.60801564
37.449;1.681329423
37.45;1.681329423
37.451;1.603128055
37.452;1.485826002
37.453;1.412512219
37.454;1.436950147
37.455;1.534701857
37.456;1.632453568
37.457;1.676441838
37.458;1.642228739
37.459;1.539589443
37.46;1.432062561
37.461;1.397849462
37.462;1.461388074
37.463;1.56402737
37.464;1.647116325
37.465;1.656891496
37.466;1.588465298
37.467;1.476050831
37.468;1.397849462
37.469;1.407624633
37.47;1.495601173
37.471;1.593352884
37.472;1.647116325
37.473;1.617790811
37.474;1.524926686
37.475;1.417399804
37.476;1.373411535
37.477;1.427174976
37.478;1.524926686
37.479;1.612903226
37.48;1.627565982
37.481;1.568914956
37.482;1.461388074
37.483;1.37829912
37.484;1.373411535
37.485;1.456500489
37.486;1.549364614
37.487;1.612903226
37.488;1.593352884
37.489;1.51026393
37.49;1.402737048
37.491;1.348973607
37.492;1.392961877
37.493;1.485826002
37.494;1.568914956
37.495;1.598240469
37.496;1.544477028
37.497;1.446725318
37.498;1.353861193
37.499;1.344086022
37.5;1.417399804
37.501;1.505376344
37.502;1.573802542
37.503;1.56402737
37.504;1.490713587
37.505;1.388074291
37.506;1.324535679
37.507;1.353861193
37.508;1.436950147
37.509;1.524926686
37.51;1.559139785
37.511;1.520039101
37.512;1.427174976
37.513;1.33431085
37.514;1.309872923
37.515;1.373411535
37.516;1.461388074
37.517;1.529814272
37.518;1.534701857
37.519;1.46627566
37.52;1.373411535
37.521;1.300097752
37.522;1.319648094
37.523;1.397849462
37.524;1.485826002
37.525;1.524926686
37.526;1.495601173
37.527;1.412512219
37.528;1.319648094
37.529;1.285434995
37.53;1.339198436
37.531;1.42228739
37.532;1.495601173
37.533;1.505376344
37.534;1.451612903
37.535;1.358748778
37.536;1.285434995
37.537;1.290322581
37.538;1.363636364
37.539;1.441837732
37.54;1.490713587
37.541;1.476050831
37.542;1.397849462
37.543;1.309872923
37.544;1.265884653
37.545;1.304985337
37.546;1.388074291
37.547;1.461388074
37.548;1.480938416
37.549;1.436950147
37.55;1.344086022
37.551;1.275659824
37.552;1.270772239
37.553;1.33431085
37.554;1.417399804
37.555;1.46627566
37.556;1.456500489
37.557;1.388074291
37.558;1.304985337
37.559;1.256109482
37.56;1.285434995
37.561;1.363636364
37.562;1.436950147
37.563;1.461388074
37.564;1.427174976
37.565;1.344086022
37.566;1.270772239
37.567;1.256109482
37.568;1.314760508
37.569;1.392961877
37.57;1.446725318
37.571;1.446725318
37.572;1.388074291
37.573;1.304985337
37.574;1.256109482
37.575;1.275659824
37.576;1.344086022
37.577;1.412512219
37.578;1.446725318
37.579;1.42228739
37.58;1.348973607
37.581;1.270772239
37.582;1.246334311
37.583;1.300097752
37.584;1.373411535
37.585;1.427174976
37.586;1.436950147
37.587;1.388074291
37.588;1.309872923
37.589;1.256109482
37.59;1.265884653
37.591;1.329423265
37.592;1.397849462
37.593;1.441837732
37.594;1.417399804
37.595;1.358748778
37.596;1.285434995
37.597;1.256109482
37.598;1.295210166
37.599;1.363636364
37.6;1.427174976
37.601;1.436950147
37.602;1.397849462
37.603;1.324535679
37.604;1.270772239
37.605;1.270772239
37.606;1.329423265
37.607;1.397849462
37.608;1.441837732
37.609;1.427174976
37.61;1.368523949
37.611;1.300097752
37.612;1.260997067
37.613;1.290322581
37.614;1.358748778
37.615;1.417399804
37.616;1.436950147
37.617;1.397849462
37.618;1.33431085
37.619;1.270772239
37.62;1.260997067
37.621;1.309872923
37.622;1.37829912
37.623;1.42228739
37.624;1.417399804
37.625;1.368523949
37.626;1.300097752
37.627;1.256109482
37.628;1.275659824
37.629;1.33431085
37.63;1.397849462
37.631;1.427174976
37.632;1.397849462
37.633;1.33431085
37.634;1.270772239
37.635;1.256109482
37.636;1.300097752
37.637;1.368523949
37.638;1.42228739
37.639;1.42228739
37.64;1.37829912
37.641;1.304985337
37.642;1.260997067
37.643;1.270772239
37.644;1.33431085
37.645;1.402737048
37.646;1.436950147
37.647;1.412512219
37.648;1.348973607
37.649;1.28054741
37.65;1.256109482
37.651;1.300097752
37.652;1.368523949
37.653;1.427174976
37.654;1.436950147
37.655;1.392961877
37.656;1.319648094
37.657;1.260997067
37.658;1.265884653
37.659;1.329423265
37.66;1.402737048
37.661;1.446725318
37.662;1.432062561
37.663;1.363636364
37.664;1.285434995
37.665;1.256109482
37.666;1.295210166
37.667;1.368523949
37.668;1.432062561
37.669;1.451612903
37.67;1.412512219
37.671;1.33431085
37.672;1.265884653
37.673;1.260997067
37.674;1.324535679
37.675;1.402737048
37.676;1.456500489
37.677;1.446725318
37.678;1.383186706
37.679;1.300097752
37.68;1.256109482
37.681;1.285434995
37.682;1.358748778
37.683;1.427174976
37.684;1.456500489
37.685;1.417399804
37.686;1.339198436
37.687;1.260997067
37.688;1.251221896
37.689;1.304985337
37.69;1.383186706
37.691;1.436950147
37.692;1.432062561
37.693;1.373411535
37.694;1.290322581
37.695;1.23655914
37.696;1.256109482
37.697;1.324535679
37.698;1.397849462
37.699;1.432062561
37.7;1.397849462
37.701;1.324535679
37.702;1.241446725
37.703;1.221896383
37.704;1.270772239
37.705;1.344086022
37.706;1.402737048
37.707;1.407624633
37.708;1.353861193
37.709;1.275659824
37.71;1.212121212
37.711;1.221896383
37.712;1.290322581
37.713;1.363636364
37.714;1.402737048
37.715;1.37829912
37.716;1.304985337
37.717;1.226783969
37.718;1.197458456
37.719;1.23655914
37.72;1.314760508
37.721;1.373411535
37.722;1.388074291
37.723;1.344086022
37.724;1.265884653
37.725;1.197458456
37.726;1.202346041
37.727;1.260997067
37.728;1.339198436
37.729;1.388074291
37.73;1.373411535
37.731;1.304985337
37.732;1.226783969
37.733;1.187683284
37.734;1.221896383
37.735;1.295210166
37.736;1.363636364
37.737;1.388074291
37.738;1.348973607
37.739;1.275659824
37.74;1.202346041
37.741;1.197458456
37.742;1.256109482
37.743;1.33431085
37.744;1.388074291
37.745;1.383186706
37.746;1.319648094
37.747;1.241446725
37.748;1.197458456
37.749;1.226783969
37.75;1.295210166
37.751;1.368523949
37.752;1.397849462
37.753;1.368523949
37.754;1.295210166
37.755;1.221896383
37.756;1.207233627
37.757;1.260997067
37.758;1.339198436
37.759;1.402737048
37.76;1.407624633
37.761;1.348973607
37.762;1.270772239
37.763;1.217008798
37.764;1.23655914
37.765;1.304985337
37.766;1.383186706
37.767;1.42228739
37.768;1.397849462
37.769;1.324535679
37.77;1.251221896
37.771;1.221896383
37.772;1.270772239
37.773;1.348973607
37.774;1.417399804
37.775;1.432062561
37.776;1.383186706
37.777;1.300097752
37.778;1.241446725
37.779;1.251221896
37.78;1.319648094
37.781;1.397849462
37.782;1.446725318
37.783;1.432062561
37.784;1.363636364
37.785;1.28054741
37.786;1.246334311
37.787;1.290322581
37.788;1.373411535
37.789;1.441837732
37.79;1.461388074
37.791;1.42228739
37.792;1.339198436
37.793;1.270772239
37.794;1.275659824
37.795;1.344086022
37.796;1.42228739
37.797;1.480938416
37.798;1.471163245
37.799;1.407624633
37.8;1.324535679
37.801;1.28054741
37.802;1.319648094
37.803;1.397849462
37.804;1.476050831
37.805;1.505376344
37.806;1.46627566
37.807;1.388074291
37.808;1.314760508
37.809;1.309872923
37.81;1.373411535
37.811;1.456500489
37.812;1.520039101
37.813;1.520039101
37.814;1.461388074
37.815;1.37829912
37.816;1.329423265
37.817;1.353861193
37.818;1.436950147
37.819;1.515151515
37.82;1.554252199
37.821;1.529814272
37.822;1.451612903
37.823;1.373411535
37.824;1.353861193
37.825;1.412512219
37.826;1.500488759
37.827;1.56402737
37.828;1.573802542
37.829;1.520039101
37.83;1.436950147
37.831;1.373411535
37.832;1.392961877
37.833;1.471163245
37.834;1.554252199
37.835;1.598240469
37.836;1.578690127
37.837;1.500488759
37.838;1.417399804
37.839;1.388074291
37.84;1.441837732
37.841;1.529814272
37.842;1.603128055
37.843;1.617790811
37.844;1.568914956
37.845;1.476050831
37.846;1.412512219
37.847;1.417399804
37.848;1.495601173
37.849;1.578690127
37.85;1.637341153
37.851;1.617790811
37.852;1.544477028
37.853;1.456500489
37.854;1.412512219
37.855;1.456500489
37.856;1.544477028
37.857;1.622678397
37.858;1.642228739
37.859;1.598240469
37.86;1.505376344
37.861;1.432062561
37.862;1.42228739
37.863;1.495601173
37.864;1.583577713
37.865;1.647116325
37.866;1.632453568
37.867;1.56402737
37.868;1.46627566
37.869;1.417399804
37.87;1.446725318
37.871;1.534701857
37.872;1.612903226
37.873;1.647116325
37.874;1.603128055
37.875;1.515151515
37.876;1.427174976
37.877;1.412512219
37.878;1.471163245
37.879;1.559139785
37.88;1.622678397
37.881;1.622678397
37.882;1.554252199
37.883;1.456500489
37.884;1.392961877
37.885;1.417399804
37.886;1.495601173
37.887;1.578690127
37.888;1.622678397
37.889;1.583577713
37.89;1.495601173
37.891;1.407624633
37.892;1.37829912
37.893;1.432062561
37.894;1.520039101
37.895;1.588465298
37.896;1.598240469
37.897;1.529814272
37.898;1.436950147
37.899;1.363636364
37.9;1.37829912
37.901;1.456500489
37.902;1.539589443
37.903;1.583577713
37.904;1.559139785
37.905;1.476050831
37.906;1.383186706
37.907;1.344086022
37.908;1.388074291
37.909;1.476050831
37.91;1.554252199
37.911;1.568914956
37.912;1.515151515
37.913;1.417399804
37.914;1.344086022
37.915;1.344086022
37.916;1.417399804
37.917;1.505376344
37.918;1.559139785
37.919;1.544477028
37.92;1.46627566
37.921;1.373411535
37.922;1.324535679
37.923;1.368523949
37.924;1.451612903
37.925;1.534701857
37.926;1.559139785
37.927;1.515151515
37.928;1.427174976
37.929;1.344086022
37.93;1.33431085
37.931;1.402737048
37.932;1.490713587
37.933;1.559139785
37.934;1.554252199
37.935;1.485826002
37.936;1.392961877
37.937;1.33431085
37.938;1.363636364
37.939;1.451612903
37.94;1.539589443
37.941;1.578690127
37.942;1.544477028
37.943;1.456500489
37.944;1.373411535
37.945;1.353861193
37.946;1.417399804
37.947;1.51026393
37.948;1.578690127
37.949;1.588465298
37.95;1.524926686
37.951;1.432062561
37.952;1.368523949
37.953;1.388074291
37.954;1.476050831
37.955;1.568914956
37.956;1.617790811
37.957;1.588465298
37.958;1.51026393
37.959;1.417399804
37.96;1.388074291
37.961;1.446725318
37.962;1.544477028
37.963;1.622678397
37.964;1.637341153
37.965;1.583577713
37.966;1.490713587
37.967;1.42228739
37.968;1.432062561
37.969;1.515151515
37.97;1.60801564
37.971;1.671554252
37.972;1.65200391
37.973;1.573802542
37.974;1.480938416
37.975;1.436950147
37.976;1.485826002
37.977;1.583577713
37.978;1.666666667
37.979;1.69599218
37.98;1.647116325
37.981;1.554252199
37.982;1.471163245
37.983;1.471163245
37.984;1.549364614
37.985;1.647116325
37.986;1.710654936
37.987;1.700879765
37.988;1.632453568
37.989;1.529814272
37.99;1.480938416
37.991;1.520039101
37.992;1.612903226
37.993;1.700879765
37.994;1.735092864
37.995;1.691104594
37.996;1.598240469
37.997;1.51026393
37.998;1.495601173
37.999;1.56402737
38;1.666666667
38.001;1.735092864
38.002;1.735092864
38.003;1.661779081
38.004;1.56402737
38.005;1.500488759
38.006;1.524926686
38.007;1.612903226
38.008;1.700879765
38.009;1.73998045
38.01;1.710654936
38.011;1.617790811
38.012;1.524926686
38.013;1.495601173
38.014;1.559139785
38.015;1.647116325
38.016;1.720430108
38.017;1.730205279
38.018;1.661779081
38.019;1.56402737
38.02;1.490713587
38.021;1.500488759
38.022;1.583577713
38.023;1.671554252
38.024;1.720430108
38.025;1.691104594
38.026;1.603128055
38.027;1.505376344
38.028;1.46627566
38.029;1.515151515
38.03;1.598240469
38.031;1.671554252
38.032;1.686217009
38.033;1.632453568
38.034;1.534701857
38.035;1.456500489
38.036;1.451612903
38.037;1.524926686
38.038;1.60801564
38.039;1.661779081
38.04;1.637341153
38.041;1.56402737
38.042;1.46627566
38.043;1.417399804
38.044;1.451612903
38.045;1.534701857
38.046;1.60801564
38.047;1.627565982
38.048;1.578690127
38.049;1.490713587
38.05;1.412512219
38.051;1.397849462
38.052;1.461388074
38.053;1.539589443
38.054;1.598240469
38.055;1.588465298
38.056;1.520039101
38.057;1.427174976
38.058;1.37829912
38.059;1.402737048
38.06;1.476050831
38.061;1.549364614
38.062;1.578690127
38.063;1.544477028
38.064;1.461388074
38.065;1.383186706
38.066;1.363636364
38.067;1.417399804
38.068;1.495601173
38.069;1.554252199
38.07;1.554252199
38.071;1.495601173
38.072;1.412512219
38.073;1.358748778
38.074;1.368523949
38.075;1.441837732
38.076;1.515151515
38.077;1.554252199
38.078;1.529814272
38.079;1.456500489
38.08;1.37829912
38.081;1.353861193
38.082;1.397849462
38.083;1.476050831
38.084;1.539589443
38.085;1.549364614
38.086;1.500488759
38.087;1.42228739
38.088;1.358748778
38.089;1.368523949
38.09;1.436950147
38.091;1.51026393
38.092;1.559139785
38.093;1.544477028
38.094;1.476050831
38.095;1.392961877
38.096;1.358748778
38.097;1.402737048
38.098;1.476050831
38.099;1.544477028
38.1;1.56402737
38.101;1.524926686
38.102;1.446725318
38.103;1.37829912
38.104;1.37829912
38.105;1.436950147
38.106;1.520039101
38.107;1.568914956
38.108;1.559139785
38.109;1.495601173
38.11;1.417399804
38.111;1.373411535
38.112;1.407624633
38.113;1.476050831
38.114;1.549364614
38.115;1.573802542
38.116;1.539589443
38.117;1.461388074
38.118;1.392961877
38.119;1.37829912
38.12;1.436950147
38.121;1.51026393
38.122;1.568914956
38.123;1.56402737
38.124;1.505376344
38.125;1.427174976
38.126;1.37829912
38.127;1.402737048
38.128;1.46627566
38.129;1.539589443
38.13;1.573802542
38.131;1.544477028
38.132;1.471163245
38.133;1.402737048
38.134;1.37829912
38.135;1.427174976
38.136;1.500488759
38.137;1.559139785
38.138;1.56402737
38.139;1.515151515
38.14;1.436950147
38.141;1.37829912
38.142;1.392961877
38.143;1.456500489
38.144;1.524926686
38.145;1.56402737
38.146;1.544477028
38.147;1.476050831
38.148;1.402737048
38.149;1.373411535
38.15;1.412512219
38.151;1.480938416
38.152;1.544477028
38.153;1.554252199
38.154;1.51026393
38.155;1.432062561
38.156;1.373411535
38.157;1.37829912
38.158;1.432062561
38.159;1.500488759
38.16;1.549364614
38.161;1.534701857
38.162;1.471163245
38.163;1.392961877
38.164;1.358748778
38.165;1.388074291
38.166;1.461388074
38.167;1.520039101
38.168;1.539589443
38.169;1.505376344
38.17;1.432062561
38.171;1.363636364
38.172;1.358748778
38.173;1.412512219
38.174;1.480938416
38.175;1.534701857
38.176;1.529814272
38.177;1.476050831
38.178;1.397849462
38.179;1.353861193
38.18;1.37829912
38.181;1.446725318
38.182;1.505376344
38.183;1.534701857
38.184;1.505376344
38.185;1.436950147
38.186;1.368523949
38.187;1.353861193
38.188;1.397849462
38.189;1.46627566
38.19;1.515151515
38.191;1.520039101
38.192;1.46627566
38.193;1.392961877
38.194;1.339198436
38.195;1.353861193
38.196;1.417399804
38.197;1.476050831
38.198;1.51026393
38.199;1.485826002
38.2;1.42228739
38.201;1.353861193
38.202;1.329423265
38.203;1.368523949
38.204;1.432062561
38.205;1.485826002
38.206;1.490713587
38.207;1.446725318
38.208;1.37829912
38.209;1.324535679
38.21;1.329423265
38.211;1.383186706
38.212;1.446725318
38.213;1.480938416
38.214;1.46627566
38.215;1.407624633
38.216;1.339198436
38.217;1.309872923
38.218;1.344086022
38.219;1.402737048
38.22;1.461388074
38.221;1.471163245
38.222;1.436950147
38.223;1.373411535
38.224;1.319648094
38.225;1.309872923
38.226;1.363636364
38.227;1.42228739
38.228;1.46627566
38.229;1.456500489
38.23;1.407624633
38.231;1.344086022
38.232;1.309872923
38.233;1.33431085
38.234;1.388074291
38.235;1.446725318
38.236;1.46627566
38.237;1.436950147
38.238;1.37829912
38.239;1.324535679
38.24;1.314760508
38.241;1.353861193
38.242;1.412512219
38.243;1.461388074
38.244;1.456500489
38.245;1.412512219
38.246;1.353861193
38.247;1.314760508
38.248;1.329423265
38.249;1.383186706
38.25;1.436950147
38.251;1.461388074
38.252;1.441837732
38.253;1.388074291
38.254;1.33431085
38.255;1.319648094
38.256;1.353861193
38.257;1.407624633
38.258;1.456500489
38.259;1.456500489
38.26;1.417399804
38.261;1.363636364
38.262;1.324535679
38.263;1.329423265
38.264;1.37829912
38.265;1.432062561
38.266;1.46627566
38.267;1.446725318
38.268;1.402737048
38.269;1.344086022
38.27;1.324535679
38.271;1.353861193
38.272;1.407624633
38.273;1.451612903
38.274;1.46627566
38.275;1.436950147
38.276;1.37829912
38.277;1.339198436
38.278;1.339198436
38.279;1.37829912
38.28;1.436950147
38.281;1.471163245
38.282;1.461388074
38.283;1.417399804
38.284;1.363636364
38.285;1.339198436
38.286;1.363636364
38.287;1.412512219
38.288;1.461388074
38.289;1.476050831
38.29;1.451612903
38.291;1.397849462
38.292;1.353861193
38.293;1.348973607
38.294;1.388074291
38.295;1.436950147
38.296;1.480938416
38.297;1.476050831
38.298;1.436950147
38.299;1.383186706
38.3;1.353861193
38.301;1.368523949
38.302;1.417399804
38.303;1.46627566
38.304;1.485826002
38.305;1.461388074
38.306;1.412512219
38.307;1.368523949
38.308;1.358748778
38.309;1.392961877
38.31;1.441837732
38.311;1.480938416
38.312;1.480938416
38.313;1.441837732
38.314;1.388074291
38.315;1.358748778
38.316;1.368523949
38.317;1.412512219
38.318;1.461388074
38.319;1.480938416
38.32;1.46627566
38.321;1.417399804
38.322;1.368523949
38.323;1.353861193
38.324;1.383186706
38.325;1.427174976
38.326;1.46627566
38.327;1.476050831
38.328;1.441837732
38.329;1.388074291
38.33;1.348973607
38.331;1.358748778
38.332;1.392961877
38.333;1.441837732
38.334;1.46627566
38.335;1.456500489
38.336;1.412512219
38.337;1.363636364
38.338;1.339198436
38.339;1.363636364
38.34;1.402737048
38.341;1.441837732
38.342;1.451612903
38.343;1.427174976
38.344;1.37829912
38.345;1.339198436
38.346;1.33431085
38.347;1.368523949
38.348;1.412512219
38.349;1.441837732
38.35;1.436950147
38.351;1.397849462
38.352;1.348973607
38.353;1.324535679
38.354;1.339198436
38.355;1.37829912
38.356;1.42228739
38.357;1.436950147
38.358;1.412512219
38.359;1.368523949
38.36;1.329423265
38.361;1.319648094
38.362;1.344086022
38.363;1.388074291
38.364;1.42228739
38.365;1.417399804
38.366;1.383186706
38.367;1.339198436
38.368;1.309872923
38.369;1.319648094
38.37;1.358748778
38.371;1.397849462
38.372;1.417399804
38.373;1.397849462
38.374;1.358748778
38.375;1.314760508
38.376;1.304985337
38.377;1.329423265
38.378;1.368523949
38.379;1.402737048
38.38;1.407624633
38.381;1.37829912
38.382;1.33431085
38.383;1.300097752
38.384;1.304985337
38.385;1.339198436
38.386;1.37829912
38.387;1.402737048
38.388;1.388074291
38.389;1.348973607
38.39;1.304985337
38.391;1.290322581
38.392;1.309872923
38.393;1.348973607
38.394;1.383186706
38.395;1.392961877
38.396;1.363636364
38.397;1.324535679
38.398;1.285434995
38.399;1.285434995
38.4;1.314760508
38.401;1.353861193
38.402;1.383186706
38.403;1.37829912
38.404;1.339198436
38.405;1.295210166
38.406;1.270772239
38.407;1.285434995
38.408;1.324535679
38.409;1.363636364
38.41;1.37829912
38.411;1.358748778
38.412;1.314760508
38.413;1.275659824
38.414;1.265884653
38.415;1.295210166
38.416;1.33431085
38.417;1.368523949
38.418;1.363636364
38.419;1.329423265
38.42;1.285434995
38.421;1.260997067
38.422;1.275659824
38.423;1.309872923
38.424;1.353861193
38.425;1.368523949
38.426;1.348973607
38.427;1.309872923
38.428;1.270772239
38.429;1.260997067
38.43;1.285434995
38.431;1.329423265
38.432;1.363636364
38.433;1.368523949
38.434;1.339198436
38.435;1.290322581
38.436;1.265884653
38.437;1.275659824
38.438;1.314760508
38.439;1.358748778
38.44;1.383186706
38.441;1.373411535
38.442;1.329423265
38.443;1.285434995
38.444;1.275659824
38.445;1.300097752
38.446;1.348973607
38.447;1.392961877
38.448;1.402737048
38.449;1.373411535
38.45;1.324535679
38.451;1.290322581
38.452;1.300097752
38.453;1.339198436
38.454;1.388074291
38.455;1.42228739
38.456;1.412512219
38.457;1.373411535
38.458;1.324535679
38.459;1.304985337
38.46;1.33431085
38.461;1.383186706
38.462;1.432062561
38.463;1.446725318
38.464;1.42228739
38.465;1.368523949
38.466;1.329423265
38.467;1.329423265
38.468;1.373411535
38.469;1.432062561
38.47;1.46627566
38.471;1.461388074
38.472;1.417399804
38.473;1.368523949
38.474;1.339198436
38.475;1.363636364
38.476;1.417399804
38.477;1.471163245
38.478;1.495601173
38.479;1.46627566
38.48;1.412512219
38.481;1.363636364
38.482;1.363636364
38.483;1.402737048
38.484;1.461388074
38.485;1.505376344
38.486;1.505376344
38.487;1.461388074
38.488;1.402737048
38.489;1.368523949
38.49;1.388074291
38.491;1.446725318
38.492;1.500488759
38.493;1.529814272
38.494;1.505376344
38.495;1.446725318
38.496;1.392961877
38.497;1.383186706
38.498;1.42228739
38.499;1.480938416
38.5;1.529814272
38.501;1.534701857
38.502;1.490713587
38.503;1.427174976
38.504;1.388074291
38.505;1.397849462
38.506;1.451612903
38.507;1.51026393
38.508;1.544477028
38.509;1.524926686
38.51;1.46627566
38.511;1.407624633
38.512;1.388074291
38.513;1.42228739
38.514;1.480938416
38.515;1.534701857
38.516;1.539589443
38.517;1.500488759
38.518;1.441837732
38.519;1.388074291
38.52;1.397849462
38.521;1.446725318
38.522;1.505376344
38.523;1.544477028
38.524;1.524926686
38.525;1.471163245
38.526;1.407624633
38.527;1.37829912
38.528;1.407624633
38.529;1.46627566
38.53;1.520039101
38.531;1.534701857
38.532;1.500488759
38.533;1.432062561
38.534;1.383186706
38.535;1.37829912
38.536;1.427174976
38.537;1.485826002
38.538;1.524926686
38.539;1.515151515
38.54;1.461388074
38.541;1.397849462
38.542;1.363636364
38.543;1.388074291
38.544;1.446725318
38.545;1.500488759
38.546;1.520039101
38.547;1.490713587
38.548;1.427174976
38.549;1.373411535
38.55;1.363636364
38.551;1.407624633
38.552;1.46627566
38.553;1.51026393
38.554;1.505376344
38.555;1.461388074
38.556;1.392961877
38.557;1.358748778
38.558;1.368523949
38.559;1.427174976
38.56;1.480938416
38.561;1.51026393
38.562;1.485826002
38.563;1.427174976
38.564;1.368523949
38.565;1.348973607
38.566;1.388074291
38.567;1.446725318
38.568;1.495601173
38.569;1.500488759
38.57;1.456500489
38.571;1.392961877
38.572;1.348973607
38.573;1.358748778
38.574;1.412512219
38.575;1.46627566
38.576;1.500488759
38.577;1.480938416
38.578;1.427174976
38.579;1.368523949
38.58;1.344086022
38.581;1.37829912
38.582;1.436950147
38.583;1.485826002
38.584;1.500488759
38.585;1.461388074
38.586;1.402737048
38.587;1.353861193
38.588;1.358748778
38.589;1.402737048
38.59;1.46627566
38.591;1.505376344
38.592;1.490713587
38.593;1.441837732
38.594;1.37829912
38.595;1.353861193
38.596;1.383186706
38.597;1.441837732
38.598;1.495601173
38.599;1.515151515
38.6;1.480938416
38.601;1.42228739
38.602;1.373411535
38.603;1.368523949
38.604;1.417399804
38.605;1.476050831
38.606;1.520039101
38.607;1.515151515
38.608;1.46627566
38.609;1.407624633
38.61;1.373411535
38.611;1.397849462
38.612;1.456500489
38.613;1.51026393
38.614;1.534701857
38.615;1.51026393
38.616;1.451612903
38.617;1.397849462
38.618;1.388074291
38.619;1.432062561
38.62;1.490713587
38.621;1.539589443
38.622;1.539589443
38.623;1.495601173
38.624;1.436950147
38.625;1.397849462
38.626;1.412512219
38.627;1.46627566
38.628;1.524926686
38.629;1.554252199
38.63;1.534701857
38.631;1.476050831
38.632;1.42228739
38.633;1.407624633
38.634;1.446725318
38.635;1.500488759
38.636;1.549364614
38.637;1.559139785
38.638;1.520039101
38.639;1.456500489
38.64;1.417399804
38.641;1.42228739
38.642;1.476050831
38.643;1.529814272
38.644;1.56402737
38.645;1.544477028
38.646;1.495601173
38.647;1.436950147
38.648;1.417399804
38.649;1.446725318
38.65;1.500488759
38.651;1.554252199
38.652;1.56402737
38.653;1.529814272
38.654;1.46627566
38.655;1.42228739
38.656;1.42228739
38.657;1.471163245
38.658;1.524926686
38.659;1.56402737
38.66;1.549364614
38.661;1.500488759
38.662;1.441837732
38.663;1.412512219
38.664;1.436950147
38.665;1.490713587
38.666;1.539589443
38.667;1.559139785
38.668;1.524926686
38.669;1.471163245
38.67;1.417399804
38.671;1.407624633
38.672;1.446725318
38.673;1.505376344
38.674;1.544477028
38.675;1.539589443
38.676;1.495601173
38.677;1.432062561
38.678;1.397849462
38.679;1.412512219
38.68;1.461388074
38.681;1.515151515
38.682;1.539589443
38.683;1.515151515
38.684;1.456500489
38.685;1.402737048
38.686;1.388074291
38.687;1.42228739
38.688;1.476050831
38.689;1.520039101
38.69;1.520039101
38.691;1.480938416
38.692;1.42228739
38.693;1.37829912
38.694;1.388074291
38.695;1.436950147
38.696;1.485826002
38.697;1.515151515
38.698;1.500488759
38.699;1.446725318
38.7;1.392961877
38.701;1.373411535
38.702;1.402737048
38.703;1.456500489
38.704;1.500488759
38.705;1.51026393
38.706;1.476050831
38.707;1.417399804
38.708;1.373411535
38.709;1.37829912
38.71;1.42228739
38.711;1.476050831
38.712;1.51026393
38.713;1.500488759
38.714;1.451612903
38.715;1.397849462
38.716;1.373411535
38.717;1.402737048
38.718;1.451612903
38.719;1.500488759
38.72;1.515151515
38.721;1.485826002
38.722;1.432062561
38.723;1.388074291
38.724;1.388074291
38.725;1.427174976
38.726;1.480938416
38.727;1.524926686
38.728;1.515151515
38.729;1.476050831
38.73;1.417399804
38.731;1.388074291
38.732;1.412512219
38.733;1.46627566
38.734;1.520039101
38.735;1.539589443
38.736;1.515151515
38.737;1.461388074
38.738;1.412512219
38.739;1.407624633
38.74;1.446725318
38.741;1.500488759
38.742;1.549364614
38.743;1.544477028
38.744;1.505376344
38.745;1.451612903
38.746;1.417399804
38.747;1.432062561
38.748;1.485826002
38.749;1.539589443
38.75;1.56402737
38.751;1.544477028
38.752;1.495601173
38.753;1.441837732
38.754;1.427174976
38.755;1.46627566
38.756;1.524926686
38.757;1.568914956
38.758;1.578690127
38.759;1.539589443
38.76;1.480938416
38.761;1.441837732
38.762;1.451612903
38.763;1.500488759
38.764;1.554252199
38.765;1.588465298
38.766;1.573802542
38.767;1.524926686
38.768;1.46627566
38.769;1.446725318
38.77;1.476050831
38.771;1.534701857
38.772;1.583577713
38.773;1.593352884
38.774;1.559139785
38.775;1.505376344
38.776;1.456500489
38.777;1.461388074
38.778;1.505376344
38.779;1.56402737
38.78;1.598240469
38.781;1.588465298
38.782;1.539589443
38.783;1.480938416
38.784;1.451612903
38.785;1.476050831
38.786;1.534701857
38.787;1.583577713
38.788;1.603128055
38.789;1.568914956
38.79;1.515151515
38.791;1.461388074
38.792;1.456500489
38.793;1.495601173
38.794;1.554252199
38.795;1.593352884
38.796;1.588465298
38.797;1.539589443
38.798;1.480938416
38.799;1.446725318
38.8;1.46627566
38.801;1.515151515
38.802;1.568914956
38.803;1.593352884
38.804;1.568914956
38.805;1.505376344
38.806;1.451612903
38.807;1.441837732
38.808;1.476050831
38.809;1.529814272
38.81;1.573802542
38.811;1.573802542
38.812;1.529814272
38.813;1.471163245
38.814;1.432062561
38.815;1.441837732
38.816;1.485826002
38.817;1.539589443
38.818;1.56402737
38.819;1.544477028
38.82;1.490713587
38.821;1.436950147
38.822;1.417399804
38.823;1.446725318
38.824;1.495601173
38.825;1.544477028
38.826;1.549364614
38.827;1.51026393
38.828;1.451612903
38.829;1.407624633
38.83;1.412512219
38.831;1.456500489
38.832;1.505376344
38.833;1.534701857
38.834;1.524926686
38.835;1.476050831
38.836;1.412512219
38.837;1.388074291
38.838;1.412512219
38.839;1.46627566
38.84;1.51026393
38.841;1.520039101
38.842;1.490713587
38.843;1.432062561
38.844;1.388074291
38.845;1.383186706
38.846;1.42228739
38.847;1.476050831
38.848;1.51026393
38.849;1.500488759
38.85;1.456500489
38.851;1.397849462
38.852;1.368523949
38.853;1.388074291
38.854;1.436950147
38.855;1.485826002
38.856;1.505376344
38.857;1.476050831
38.858;1.42228739
38.859;1.373411535
38.86;1.363636364
38.861;1.402737048
38.862;1.451612903
38.863;1.490713587
38.864;1.490713587
38.865;1.451612903
38.866;1.397849462
38.867;1.363636364
38.868;1.373411535
38.869;1.42228739
38.87;1.471163245
38.871;1.490713587
38.872;1.476050831
38.873;1.427174976
38.874;1.373411535
38.875;1.358748778
38.876;1.392961877
38.877;1.446725318
38.878;1.485826002
38.879;1.490713587
38.88;1.456500489
38.881;1.402737048
38.882;1.363636364
38.883;1.373411535
38.884;1.417399804
38.885;1.46627566
38.886;1.495601173
38.887;1.480938416
38.888;1.436950147
38.889;1.383186706
38.89;1.363636364
38.891;1.392961877
38.892;1.441837732
38.893;1.485826002
38.894;1.495601173
38.895;1.46627566
38.896;1.417399804
38.897;1.373411535
38.898;1.373411535
38.899;1.417399804
38.9;1.46627566
38.901;1.500488759
38.902;1.490713587
38.903;1.441837732
38.904;1.392961877
38.905;1.368523949
38.906;1.388074291
38.907;1.441837732
38.908;1.490713587
38.909;1.500488759
38.91;1.476050831
38.911;1.42228739
38.912;1.373411535
38.913;1.373411535
38.914;1.407624633
38.915;1.461388074
38.916;1.500488759
38.917;1.495601173
38.918;1.451612903
38.919;1.392961877
38.92;1.358748778
38.921;1.37829912
38.922;1.427174976
38.923;1.476050831
38.924;1.495601173
38.925;1.471163245
38.926;1.417399804
38.927;1.368523949
38.928;1.358748778
38.929;1.392961877
38.93;1.446725318
38.931;1.485826002
38.932;1.485826002
38.933;1.441837732
38.934;1.388074291
38.935;1.348973607
38.936;1.363636364
38.937;1.417399804
38.938;1.461388074
38.939;1.490713587
38.94;1.46627566
38.941;1.412512219
38.942;1.363636364
38.943;1.344086022
38.944;1.383186706
38.945;1.436950147
38.946;1.476050831
38.947;1.480938416
38.948;1.441837732
38.949;1.383186706
38.95;1.344086022
38.951;1.353861193
38.952;1.402737048
38.953;1.451612903
38.954;1.480938416
38.955;1.46627566
38.956;1.412512219
38.957;1.358748778
38.958;1.339198436
38.959;1.368523949
38.96;1.42228739
38.961;1.46627566
38.962;1.476050831
38.963;1.441837732
38.964;1.383186706
38.965;1.339198436
38.966;1.339198436
38.967;1.383186706
38.968;1.436950147
38.969;1.471163245
38.97;1.456500489
38.971;1.407624633
38.972;1.353861193
38.973;1.324535679
38.974;1.348973607
38.975;1.397849462
38.976;1.446725318
38.977;1.461388074
38.978;1.432062561
38.979;1.37829912
38.98;1.329423265
38.981;1.324535679
38.982;1.363636364
38.983;1.417399804
38.984;1.451612903
38.985;1.446725318
38.986;1.402737048
38.987;1.344086022
38.988;1.314760508
38.989;1.329423265
38.99;1.383186706
38.991;1.427174976
38.992;1.446725318
38.993;1.42228739
38.994;1.368523949
38.995;1.319648094
38.996;1.309872923
38.997;1.344086022
38.998;1.397849462
38.999;1.436950147
39;1.436950147
39.001;1.397849462
39.002;1.344086022
39.003;1.304985337
39.004;1.319648094
39.005;1.363636364
39.006;1.417399804
39.007;1.441837732
39.008;1.42228739
39.009;1.373411535
39.01;1.324535679
39.011;1.304985337
39.012;1.339198436
39.013;1.397849462
39.014;1.441837732
39.015;1.446725318
39.016;1.412512219
39.017;1.358748778
39.018;1.319648094
39.019;1.324535679
39.02;1.373411535
39.021;1.427174976
39.022;1.461388074
39.023;1.446725318
39.024;1.397849462
39.025;1.348973607
39.026;1.324535679
39.027;1.353861193
39.028;1.407624633
39.029;1.456500489
39.03;1.471163245
39.031;1.436950147
39.032;1.383186706
39.033;1.339198436
39.034;1.339198436
39.035;1.388074291
39.036;1.436950147
39.037;1.476050831
39.038;1.46627566
39.039;1.42228739
39.04;1.368523949
39.041;1.339198436
39.042;1.363636364
39.043;1.412512219
39.044;1.461388074
39.045;1.480938416
39.046;1.451612903
39.047;1.402737048
39.048;1.353861193
39.049;1.348973607
39.05;1.388074291
39.051;1.436950147
39.052;1.480938416
39.053;1.476050831
39.054;1.432062561
39.055;1.37829912
39.056;1.344086022
39.057;1.358748778
39.058;1.412512219
39.059;1.456500489
39.06;1.480938416
39.061;1.456500489
39.062;1.402737048
39.063;1.353861193
39.064;1.344086022
39.065;1.37829912
39.066;1.432062561
39.067;1.476050831
39.068;1.476050831
39.069;1.436950147
39.07;1.37829912
39.071;1.339198436
39.072;1.348973607
39.073;1.397849462
39.074;1.446725318
39.075;1.476050831
39.076;1.456500489
39.077;1.407624633
39.078;1.353861193
39.079;1.33431085
39.08;1.368523949
39.081;1.417399804
39.082;1.461388074
39.083;1.471163245
39.084;1.436950147
39.085;1.383186706
39.086;1.339198436
39.087;1.344086022
39.088;1.388074291
39.089;1.441837732
39.09;1.476050831
39.091;1.461388074
39.092;1.417399804
39.093;1.363636364
39.094;1.33431085
39.095;1.363636364
39.096;1.412512219
39.097;1.461388074
39.098;1.476050831
39.099;1.446725318
39.1;1.392961877
39.101;1.348973607
39.102;1.344086022
39.103;1.388074291
39.104;1.441837732
39.105;1.476050831
39.106;1.476050831
39.107;1.427174976
39.108;1.373411535
39.109;1.344086022
39.11;1.363636364
39.111;1.412512219
39.112;1.46627566
39.113;1.485826002
39.114;1.461388074
39.115;1.407624633
39.116;1.358748778
39.117;1.348973607
39.118;1.388074291
39.119;1.446725318
39.12;1.485826002
39.121;1.485826002
39.122;1.446725318
39.123;1.388074291
39.124;1.353861193
39.125;1.368523949
39.126;1.417399804
39.127;1.471163245
39.128;1.495601173
39.129;1.476050831
39.13;1.427174976
39.131;1.373411535
39.132;1.358748778
39.133;1.392961877
39.134;1.446725318
39.135;1.495601173
39.136;1.500488759
39.137;1.46627566
39.138;1.407624633
39.139;1.363636364
39.14;1.373411535
39.141;1.42228739
39.142;1.476050831
39.143;1.51026393
39.144;1.490713587
39.145;1.446725318
39.146;1.388074291
39.147;1.368523949
39.148;1.397849462
39.149;1.451612903
39.15;1.500488759
39.151;1.51026393
39.152;1.480938416
39.153;1.42228739
39.154;1.37829912
39.155;1.383186706
39.156;1.427174976
39.157;1.485826002
39.158;1.520039101
39.159;1.51026393
39.16;1.461388074
39.161;1.407624633
39.162;1.37829912
39.163;1.402737048
39.164;1.461388074
39.165;1.51026393
39.166;1.529814272
39.167;1.495601173
39.168;1.441837732
39.169;1.397849462
39.17;1.392961877
39.171;1.436950147
39.172;1.490713587
39.173;1.529814272
39.174;1.529814272
39.175;1.485826002
39.176;1.427174976
39.177;1.392961877
39.178;1.412512219
39.179;1.46627566
39.18;1.520039101
39.181;1.544477028
39.182;1.520039101
39.183;1.461388074
39.184;1.412512219
39.185;1.402737048
39.186;1.441837732
39.187;1.495601173
39.188;1.539589443
39.189;1.544477028
39.19;1.505376344
39.191;1.446725318
39.192;1.407624633
39.193;1.417399804
39.194;1.46627566
39.195;1.524926686
39.196;1.554252199
39.197;1.534701857
39.198;1.480938416
39.199;1.427174976
39.2;1.407624633
39.201;1.441837732
39.202;1.495601173
39.203;1.544477028
39.204;1.554252199
39.205;1.520039101
39.206;1.456500489
39.207;1.412512219
39.208;1.42228739
39.209;1.46627566
39.21;1.524926686
39.211;1.559139785
39.212;1.544477028
39.213;1.490713587
39.214;1.436950147
39.215;1.407624633
39.216;1.441837732
39.217;1.495601173
39.218;1.544477028
39.219;1.559139785
39.22;1.524926686
39.221;1.46627566
39.222;1.42228739
39.223;1.417399804
39.224;1.46627566
39.225;1.520039101
39.226;1.559139785
39.227;1.549364614
39.228;1.500488759
39.229;1.441837732
39.23;1.412512219
39.231;1.436950147
39.232;1.490713587
39.233;1.539589443
39.234;1.559139785
39.235;1.534701857
39.236;1.471163245
39.237;1.417399804
39.238;1.412512219
39.239;1.456500489
39.24;1.51026393
39.241;1.554252199
39.242;1.549364614
39.243;1.505376344
39.244;1.441837732
39.245;1.407624633
39.246;1.42228739
39.247;1.476050831
39.248;1.529814272
39.249;1.554252199
39.25;1.529814272
39.251;1.476050831
39.252;1.417399804
39.253;1.402737048
39.254;1.441837732
39.255;1.500488759
39.256;1.544477028
39.257;1.544477028
39.258;1.505376344
39.259;1.441837732
39.26;1.402737048
39.261;1.407624633
39.262;1.461388074
39.263;1.515151515
39.264;1.544477028
39.265;1.524926686
39.266;1.471163245
39.267;1.412512219
39.268;1.392961877
39.269;1.42228739
39.27;1.480938416
39.271;1.524926686
39.272;1.529814272
39.273;1.495601173
39.274;1.436950147
39.275;1.392961877
39.276;1.392961877
39.277;1.436950147
39.278;1.495601173
39.279;1.529814272
39.28;1.515151515
39.281;1.46627566
39.282;1.407624633
39.283;1.37829912
39.284;1.402737048
39.285;1.456500489
39.286;1.505376344
39.287;1.520039101
39.288;1.485826002
39.289;1.432062561
39.29;1.383186706
39.291;1.37829912
39.292;1.417399804
39.293;1.476050831
39.294;1.515151515
39.295;1.505376344
39.296;1.456500489
39.297;1.402737048
39.298;1.363636364
39.299;1.383186706
39.3;1.436950147
39.301;1.490713587
39.302;1.51026393
39.303;1.485826002
39.304;1.427174976
39.305;1.37829912
39.306;1.363636364
39.307;1.402737048
39.308;1.461388074
39.309;1.505376344
39.31;1.505376344
39.311;1.461388074
39.312;1.402737048
39.313;1.363636364
39.314;1.37829912
39.315;1.427174976
39.316;1.485826002
39.317;1.51026393
39.318;1.490713587
39.319;1.436950147
39.32;1.383186706
39.321;1.363636364
39.322;1.402737048
39.323;1.456500489
39.324;1.505376344
39.325;1.51026393
39.326;1.471163245
39.327;1.412512219
39.328;1.373411535
39.329;1.37829912
39.33;1.427174976
39.331;1.480938416
39.332;1.515151515
39.333;1.505376344
39.334;1.451612903
39.335;1.397849462
39.336;1.373411535
39.337;1.402737048
39.338;1.456500489
39.339;1.51026393
39.34;1.520039101
39.341;1.490713587
39.342;1.432062561
39.343;1.388074291
39.344;1.383186706
39.345;1.432062561
39.346;1.485826002
39.347;1.524926686
39.348;1.515151515
39.349;1.471163245
39.35;1.412512219
39.351;1.383186706
39.352;1.407624633
39.353;1.461388074
39.354;1.51026393
39.355;1.529814272
39.356;1.500488759
39.357;1.446725318
39.358;1.392961877
39.359;1.388074291
39.36;1.427174976
39.361;1.485826002
39.362;1.524926686
39.363;1.520039101
39.364;1.476050831
39.365;1.417399804
39.366;1.383186706
39.367;1.402737048
39.368;1.451612903
39.369;1.500488759
39.37;1.524926686
39.371;1.505376344
39.372;1.446725318
39.373;1.392961877
39.374;1.37829912
39.375;1.417399804
39.376;1.471163245
39.377;1.51026393
39.378;1.515151515
39.379;1.476050831
39.38;1.417399804
39.381;1.373411535
39.382;1.383186706
39.383;1.432062561
39.384;1.485826002
39.385;1.51026393
39.386;1.490713587
39.387;1.436950147
39.388;1.383186706
39.389;1.363636364
39.39;1.392961877
39.391;1.446725318
39.392;1.490713587
39.393;1.495601173
39.394;1.461388074
39.395;1.402737048
39.396;1.358748778
39.397;1.358748778
39.398;1.402737048
39.399;1.456500489
39.4;1.485826002
39.401;1.476050831
39.402;1.42228739
39.403;1.363636364
39.404;1.339198436
39.405;1.363636364
39.406;1.412512219
39.407;1.456500489
39.408;1.471163245
39.409;1.436950147
39.41;1.383186706
39.411;1.33431085
39.412;1.329423265
39.413;1.368523949
39.414;1.42228739
39.415;1.456500489
39.416;1.446725318
39.417;1.397849462
39.418;1.344086022
39.419;1.314760508
39.42;1.329423265
39.421;1.37829912
39.422;1.427174976
39.423;1.441837732
39.424;1.417399804
39.425;1.363636364
39.426;1.314760508
39.427;1.300097752
39.428;1.339198436
39.429;1.392961877
39.43;1.427174976
39.431;1.42228739
39.432;1.383186706
39.433;1.329423265
39.434;1.295210166
39.435;1.309872923
39.436;1.353861193
39.437;1.397849462
39.438;1.42228739
39.439;1.402737048
39.44;1.353861193
39.441;1.304985337
39.442;1.290322581
39.443;1.319648094
39.444;1.368523949
39.445;1.407624633
39.446;1.412512219
39.447;1.37829912
39.448;1.324535679
39.449;1.290322581
39.45;1.295210166
39.451;1.339198436
39.452;1.383186706
39.453;1.412512219
39.454;1.397849462
39.455;1.353861193
39.456;1.304985337
39.457;1.285434995
39.458;1.309872923
39.459;1.358748778
39.46;1.402737048
39.461;1.412512219
39.462;1.383186706
39.463;1.329423265
39.464;1.295210166
39.465;1.295210166
39.466;1.33431085
39.467;1.383186706
39.468;1.412512219
39.469;1.407624633
39.47;1.363636364
39.471;1.314760508
39.472;1.295210166
39.473;1.314760508
39.474;1.358748778
39.475;1.402737048
39.476;1.417399804
39.477;1.392961877
39.478;1.348973607
39.479;1.304985337
39.48;1.304985337
39.481;1.339198436
39.482;1.388074291
39.483;1.42228739
39.484;1.42228739
39.485;1.388074291
39.486;1.344086022
39.487;1.319648094
39.488;1.33431085
39.489;1.37829912
39.49;1.42228739
39.491;1.441837732
39.492;1.427174976
39.493;1.383186706
39.494;1.344086022
39.495;1.339198436
39.496;1.368523949
39.497;1.412512219
39.498;1.446725318
39.499;1.451612903
39.5;1.42228739
39.501;1.37829912
39.502;1.348973607
39.503;1.363636364
39.504;1.397849462
39.505;1.441837732
39.506;1.461388074
39.507;1.451612903
39.508;1.417399804
39.509;1.37829912
39.51;1.363636364
39.511;1.388074291
39.512;1.427174976
39.513;1.46627566
39.514;1.471163245
39.515;1.451612903
39.516;1.407624633
39.517;1.37829912
39.518;1.383186706
39.519;1.417399804
39.52;1.456500489
39.521;1.480938416
39.522;1.476050831
39.523;1.441837732
39.524;1.402737048
39.525;1.388074291
39.526;1.407624633
39.527;1.441837732
39.528;1.476050831
39.529;1.485826002
39.53;1.471163245
39.531;1.432062561
39.532;1.402737048
39.533;1.397849462
39.534;1.427174976
39.535;1.461388074
39.536;1.495601173
39.537;1.490713587
39.538;1.461388074
39.539;1.42228739
39.54;1.397849462
39.541;1.412512219
39.542;1.441837732
39.543;1.480938416
39.544;1.495601173
39.545;1.476050831
39.546;1.441837732
39.547;1.407624633
39.548;1.397849462
39.549;1.42228739
39.55;1.456500489
39.551;1.485826002
39.552;1.485826002
39.553;1.461388074
39.554;1.42228739
39.555;1.397849462
39.556;1.397849462
39.557;1.432062561
39.558;1.461388074
39.559;1.480938416
39.56;1.46627566
39.561;1.436950147
39.562;1.397849462
39.563;1.388074291
39.564;1.402737048
39.565;1.436950147
39.566;1.46627566
39.567;1.471163245
39.568;1.441837732
39.569;1.407624633
39.57;1.383186706
39.571;1.383186706
39.572;1.412512219
39.573;1.441837732
39.574;1.46627566
39.575;1.456500489
39.576;1.427174976
39.577;1.388074291
39.578;1.373411535
39.579;1.388074291
39.58;1.417399804
39.581;1.446725318
39.582;1.456500489
39.583;1.436950147
39.584;1.402737048
39.585;1.373411535
39.586;1.368523949
39.587;1.392961877
39.588;1.427174976
39.589;1.446725318
39.59;1.441837732
39.591;1.417399804
39.592;1.37829912
39.593;1.363636364
39.594;1.368523949
39.595;1.397849462
39.596;1.427174976
39.597;1.441837732
39.598;1.427174976
39.599;1.392961877
39.6;1.358748778
39.601;1.353861193
39.602;1.373411535
39.603;1.402737048
39.604;1.432062561
39.605;1.432062561
39.606;1.407624633
39.607;1.373411535
39.608;1.348973607
39.609;1.358748778
39.61;1.383186706
39.611;1.417399804
39.612;1.432062561
39.613;1.42228739
39.614;1.392961877
39.615;1.358748778
39.616;1.348973607
39.617;1.368523949
39.618;1.397849462
39.619;1.427174976
39.62;1.436950147
39.621;1.417399804
39.622;1.383186706
39.623;1.358748778
39.624;1.363636364
39.625;1.392961877
39.626;1.42228739
39.627;1.446725318
39.628;1.441837732
39.629;1.417399804
39.63;1.388074291
39.631;1.373411535
39.632;1.392961877
39.633;1.42228739
39.634;1.456500489
39.635;1.46627566
39.636;1.456500489
39.637;1.427174976
39.638;1.402737048
39.639;1.402737048
39.64;1.432062561
39.641;1.461388074
39.642;1.490713587
39.643;1.490713587
39.644;1.476050831
39.645;1.446725318
39.646;1.432062561
39.647;1.446725318
39.648;1.476050831
39.649;1.51026393
39.65;1.529814272
39.651;1.520039101
39.652;1.500488759
39.653;1.476050831
39.654;1.471163245
39.655;1.495601173
39.656;1.529814272
39.657;1.559139785
39.658;1.56402737
39.659;1.554252199
39.66;1.529814272
39.661;1.515151515
39.662;1.520039101
39.663;1.549364614
39.664;1.583577713
39.665;1.603128055
39.666;1.603128055
39.667;1.583577713
39.668;1.559139785
39.669;1.554252199
39.67;1.568914956
39.671;1.598240469
39.672;1.627565982
39.673;1.637341153
39.674;1.627565982
39.675;1.60801564
39.676;1.588465298
39.677;1.588465298
39.678;1.60801564
39.679;1.637341153
39.68;1.661779081
39.681;1.656891496
39.682;1.642228739
39.683;1.617790811
39.684;1.603128055
39.685;1.612903226
39.686;1.637341153
39.687;1.661779081
39.688;1.676441838
39.689;1.666666667
39.69;1.647116325
39.691;1.622678397
39.692;1.612903226
39.693;1.627565982
39.694;1.65200391
39.695;1.676441838
39.696;1.681329423
39.697;1.661779081
39.698;1.637341153
39.699;1.617790811
39.7;1.622678397
39.701;1.637341153
39.702;1.661779081
39.703;1.676441838
39.704;1.666666667
39.705;1.647116325
39.706;1.617790811
39.707;1.60801564
39.708;1.617790811
39.709;1.637341153
39.71;1.661779081
39.711;1.666666667
39.712;1.647116325
39.713;1.622678397
39.714;1.598240469
39.715;1.593352884
39.716;1.60801564
39.717;1.637341153
39.718;1.647116325
39.719;1.642228739
39.72;1.617790811
39.721;1.588465298
39.722;1.573802542
39.723;1.578690127
39.724;1.598240469
39.725;1.622678397
39.726;1.627565982
39.727;1.60801564
39.728;1.583577713
39.729;1.554252199
39.73;1.554252199
39.731;1.56402737
39.732;1.588465298
39.733;1.603128055
39.734;1.598240469
39.735;1.573802542
39.736;1.544477028
39.737;1.524926686
39.738;1.529814272
39.739;1.549364614
39.74;1.568914956
39.741;1.578690127
39.742;1.56402737
39.743;1.534701857
39.744;1.51026393
39.745;1.500488759
39.746;1.515151515
39.747;1.534701857
39.748;1.554252199
39.749;1.554252199
39.75;1.534701857
39.751;1.505376344
39.752;1.485826002
39.753;1.490713587
39.754;1.51026393
39.755;1.534701857
39.756;1.549364614
39.757;1.539589443
39.758;1.515151515
39.759;1.485826002
39.76;1.480938416
39.761;1.495601173
39.762;1.524926686
39.763;1.549364614
39.764;1.554252199
39.765;1.534701857
39.766;1.515151515
39.767;1.500488759
39.768;1.500488759
39.769;1.524926686
39.77;1.554252199
39.771;1.573802542
39.772;1.573802542
39.773;1.554252199
39.774;1.534701857
39.775;1.529814272
39.776;1.544477028
39.777;1.568914956
39.778;1.598240469
39.779;1.612903226
39.78;1.603128055
39.781;1.588465298
39.782;1.573802542
39.783;1.573802542
39.784;1.598240469
39.785;1.627565982
39.786;1.65200391
39.787;1.656891496
39.788;1.647116325
39.789;1.627565982
39.79;1.622678397
39.791;1.627565982
39.792;1.65200391
39.793;1.681329423
39.794;1.700879765
39.795;1.700879765
39.796;1.686217009
39.797;1.671554252
39.798;1.671554252
39.799;1.686217009
39.8;1.710654936
39.801;1.735092864
39.802;1.744868035
39.803;1.73998045
39.804;1.725317693
39.805;1.715542522
39.806;1.715542522
39.807;1.735092864
39.808;1.764418377
39.809;1.783968719
39.81;1.788856305
39.811;1.779081134
39.812;1.759530792
39.813;1.754643206
39.814;1.764418377
39.815;1.788856305
39.816;1.813294233
39.817;1.827956989
39.818;1.823069404
39.819;1.808406647
39.82;1.793743891
39.821;1.788856305
39.822;1.803519062
39.823;1.832844575
39.824;1.847507331
39.825;1.857282502
39.826;1.847507331
39.827;1.827956989
39.828;1.813294233
39.829;1.818181818
39.83;1.83773216
39.831;1.862170088
39.832;1.876832845
39.833;1.871945259
39.834;1.857282502
39.835;1.83773216
39.836;1.827956989
39.837;1.83773216
39.838;1.857282502
39.839;1.876832845
39.84;1.88172043
39.841;1.871945259
39.842;1.852394917
39.843;1.832844575
39.844;1.832844575
39.845;1.842619746
39.846;1.867057674
39.847;1.876832845
39.848;1.876832845
39.849;1.862170088
39.85;1.83773216
39.851;1.827956989
39.852;1.827956989
39.853;1.842619746
39.854;1.862170088
39.855;1.871945259
39.856;1.857282502
39.857;1.83773216
39.858;1.818181818
39.859;1.808406647
39.86;1.818181818
39.861;1.832844575
39.862;1.847507331
39.863;1.847507331
39.864;1.827956989
39.865;1.808406647
39.866;1.788856305
39.867;1.788856305
39.868;1.803519062
39.869;1.823069404
39.87;1.827956989
39.871;1.818181818
39.872;1.793743891
39.873;1.774193548
39.874;1.764418377
39.875;1.769305963
39.876;1.788856305
39.877;1.803519062
39.878;1.798631476
39.879;1.788856305
39.88;1.764418377
39.881;1.744868035
39.882;1.744868035
39.883;1.754643206
39.884;1.779081134
39.885;1.788856305
39.886;1.779081134
39.887;1.759530792
39.888;1.73998045
39.889;1.730205279
39.89;1.735092864
39.891;1.754643206
39.892;1.774193548
39.893;1.774193548
39.894;1.764418377
39.895;1.744868035
39.896;1.725317693
39.897;1.725317693
39.898;1.73998045
39.899;1.754643206
39.9;1.769305963
39.901;1.769305963
39.902;1.754643206
39.903;1.735092864
39.904;1.725317693
39.905;1.730205279
39.906;1.749755621
39.907;1.769305963
39.908;1.779081134
39.909;1.769305963
39.91;1.749755621
39.911;1.735092864
39.912;1.730205279
39.913;1.744868035
39.914;1.764418377
39.915;1.783968719
39.916;1.783968719
39.917;1.774193548
39.918;1.754643206
39.919;1.744868035
39.92;1.749755621
39.921;1.764418377
39.922;1.788856305
39.923;1.798631476
39.924;1.798631476
39.925;1.783968719
39.926;1.764418377
39.927;1.764418377
39.928;1.774193548
39.929;1.798631476
39.93;1.818181818
39.931;1.823069404
39.932;1.818181818
39.933;1.803519062
39.934;1.788856305
39.935;1.798631476
39.936;1.813294233
39.937;1.83773216
39.938;1.852394917
39.939;1.852394917
39.94;1.842619746
39.941;1.827956989
39.942;1.827956989
39.943;1.83773216
39.944;1.862170088
39.945;1.88172043
39.946;1.891495601
39.947;1.886608016
39.948;1.876832845
39.949;1.862170088
39.95;1.867057674
39.951;1.88172043
39.952;1.906158358
39.953;1.920821114
39.954;1.9257087
39.955;1.915933529
39.956;1.901270772
39.957;1.901270772
39.958;1.906158358
39.959;1.9257087
39.96;1.945259042
39.961;1.959921799
39.962;1.955034213
39.963;1.940371457
39.964;1.930596285
39.965;1.930596285
39.966;1.945259042
39.967;1.96969697
39.968;1.984359726
39.969;1.984359726
39.97;1.974584555
39.971;1.959921799
39.972;1.955034213
39.973;1.959921799
39.974;1.974584555
39.975;1.994134897
39.976;2.008797654
39.977;2.003910068
39.978;1.994134897
39.979;1.979472141
39.98;1.974584555
39.981;1.989247312
39.982;2.008797654
39.983;2.028347996
39.984;2.033235582
39.985;2.023460411
39.986;2.008797654
39.987;2.003910068
39.988;2.003910068
39.989;2.018572825
39.99;2.043010753
39.991;2.052785924
39.992;2.052785924
39.993;2.038123167
39.994;2.023460411
39.995;2.018572825
39.996;2.023460411
39.997;2.038123167
39.998;2.057673509
39.999;2.057673509
40;2.052785924
40.001;2.033235582
40.002;2.023460411
40.003;2.023460411
40.004;2.033235582
40.005;2.057673509

==> charts/zero1.csv <==
0.369;2.737047898
0.370;0.05
5.868;0.05
5.869;2.663734115



==> charts/zero2.csv <==
6.193;2.24340176
6.194;0.05
11.454;0.05
11.636;2.712609971



==> charts/zero3.csv <==
11.900;2.994301075
11.901;0.05
17.227;0.05
17.228;2.394916911



==> charts/zero4.csv <==
17.467;2.2971652
17.468;0.05
22;0.05



==> charts/zero_two_node.csv <==
1.019;2.864125122
1.020;0.05
34.999;0.05
35;2.575757576


